Streamlining SIMD ISA Extensions with Takum Arithmetic: A Case Study on Intel AVX10.2

Modern microprocessors extend their instruction set architecture (ISA) with Single Instruction, Multiple Data (SIMD) operations to improve performance. The Intel Advanced Vector Extensions (AVX) enhance the x86 ISA and are widely supported in Intel and AMD processors. The latest version, AVX10.2, places a strong emphasis on low-precision, non-standard floating-point formats, including bfloat16 and E4M3/E5M2 float8 (OCP 8-bit Floating Point, OFP8), primarily catering to deep learning applications rather than general-purpose arithmetic. However, as these formats remain within the IEEE 754 framework, they inherit its limitations, introducing inconsistencies and added complexity into the ISA. This paper examines the recently proposed tapered-precision takum floating-point format, which has been shown to offer significant advantages over IEEE 754 and its derivatives as a general-purpose number format. Using AVX10.2 as a case study, the paper explores the potential benefits of replacing the multitude of floating-point formats with takum as a uniform basis. The results indicate a more consistent instruction set, improving readability and flexibility while offering potential for 8- and 16-bit general-purpose SIMD arithmetic.

==> data/convert/absolute_error.csv <==
matrix\type,Float8_4,Float8_5,LinearTakum8,Posit8,LinearTakum16,Posit16,BFloat16,Float16,LinearTakum32,Posit32,Float32,LinearTakum64,Posit64,Float64
AG-Monien/3elt,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
AG-Monien/3elt_dual,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
AG-Monien/L,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
AG-Monien/airfoil1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
AG-Monien/airfoil1_dual,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
AG-Monien/cage,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
AG-Monien/diag,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
AG-Monien/grid1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
AG-Monien/grid1_dual,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
AG-Monien/grid2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
AG-Monien/grid2_dual,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
AG-Monien/netz4504,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
AG-Monien/netz4504_dual,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
AG-Monien/stufe,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
AG-Monien/ukerbe1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
AG-Monien/ukerbe1_dual,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Alemdar/Alemdar,0.00000000000000000000000000000000000e+00,1.90620040919101683000517931655075325e+02,1.90620040919101683000517931655075325e+02,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Arenas/PGPgiantcompo,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Arenas/celegans_metabolic,4.69041575982342955456563011354446612e+00,1.35646599662505362781291126532519389e+01,2.69814751264640829311006112229910910e+01,1.28840987267251254946443272471791835e+01,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Arenas/email,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Arenas/jazz,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Averous/epb0,Inf,Inf,6.58537749068018628732999828940736092e-01,3.02606852280378701079667047934032366e-01,2.40204858023646650875401390908740554e-03,1.11998929282317194155422951615410086e-03,1.68768838416620511289639239130205217e-02,Inf,3.66413454839530619491635806499992321e-08,1.68177089692266937037863232337754896e-08,2.65204743784610888289268175400385090e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bai/bfwa398,Inf,4.53805208428356786036299284972739878e+00,4.46609999714128170210863763851883207e+00,2.50991312259044257217767988255923831e+00,1.39843918914937457318445242414862646e-02,1.23196370968098813137818704883831625e-02,1.92200655278428674722121149568432265e-01,1.59302694283484180857406729493180829e-02,2.37449010401163418174850493258118215e-07,1.84321062073387171084903880933057103e-07,1.78702058789285877918348437369089397e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bai/bfwa62,Inf,9.39985683826178661611268631335770979e-01,8.80564145756746680016214030955799516e-01,7.75735356684655056454775076249981466e-01,8.81650568580175204102951908205733844e-03,2.00305191745959829597242378604858036e-03,4.25069262674937378024662285223395927e-02,9.16618065962372471419267924931818038e-03,5.06918968636281546791972603891030299e-08,3.47845322883639527398079549581626843e-08,7.40889907141858113462975710584191876e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bai/bfwa782,Inf,Inf,6.91049350513823113325807264894171096e+00,Inf,2.90906480580810048337526965476963638e-02,1.89225446412320175640097257782169574e-02,2.22119191254694954371754031509492242e-01,Inf,4.47640190300099792775514221068546210e-07,2.03511792666046567347156354134010339e-07,3.52027845243752037096828371676387485e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bai/bfwb398,Inf,Inf,1.88590694350464131186998268834263721e-04,6.14876117006443064624128723784980405e-05,3.45885611621266469420859461390399778e-07,3.47932596503831457897234993780140651e-07,3.45885611621266469420859461390399778e-07,Inf,2.73475217920882338224333720636579907e-12,2.90084088763154093791048710382361493e-12,2.73475217920882338224333720636579907e-12,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bai/bfwb62,Inf,Inf,1.20935766332385680883134865530338955e-04,1.24847658643163409054148078247339049e-04,5.94181391880349403918129886396433012e-07,5.57825807530821968871350745833416612e-07,7.59197123916346835054384829199556734e-07,Inf,8.78558319696391785298604984763950981e-12,7.10436211600702028591202621111810787e-12,1.37292580399670125527967883619209036e-11,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bai/bfwb782,Inf,Inf,8.59002598563385095026287465351619215e-05,8.52142546106331204005328749653743011e-05,2.72380654282573102596539798366273093e-07,2.92274473456862290706221967283778012e-07,2.72380654282573102596539798366273093e-07,Inf,3.79730375893203930012278228356067185e-12,4.05344063981827222807086678781026832e-12,3.79730375893203930012278228356067185e-12,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bai/bwm200,Inf,2.94939720899488728879111548387469189e+02,1.46158376722528701737087258765413564e+03,1.41292311106560463926131284516690826e+03,3.32924196160591084788098983329194155e+00,3.32924196160591084788098983329194155e+00,3.33157860537033158209763675735552329e+00,2.38978826132565176234823105132857681e+00,1.38949999994314551124851509364324161e-04,2.08109830357774553741969727998913725e-05,3.17043376555846206965093023140840285e-04,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bai/bwm2000,Inf,Inf,9.00346565947565586687596197839020850e+05,2.00147051348861687472254471577780878e+05,6.72660184025145893286866132157504108e+02,6.72660184025145893286866132157504108e+02,6.72660299714790345018002831055630220e+02,5.63425882488278422494211000066263644e+02,1.68751565677869325319134927755320593e-02,1.68751565677869325319134927755320593e-02,1.68751576414859613052895763847419286e-02,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bai/cdde1,2.50480571427401642795136864599406852e+00,3.14751714312404748576529233875491373e+00,2.50480571427401642795136864599406852e+00,2.50480571427401642795136864599406852e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,6.05468750000000000000000000000000000e-02,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bai/cdde2,2.31643012872388741623118515418958039e+00,2.99977683190929481933404247489707178e+00,2.31643012872388741623118515418958039e+00,2.31643012872388741623118515418958039e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,6.05468750000000000000000000000000000e-02,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bai/cdde3,3.36373263884408625274449033037681088e+00,3.86620094739331933757933817746361333e+00,3.36373263884408625274449033037681088e+00,3.36373263884408625274449033037681088e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bai/cdde4,3.22590981594727784169357888429319834e+00,3.74690627593285284726394518172883199e+00,3.22590981594727784169357888429319834e+00,3.22590981594727784169357888429319834e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bai/cdde5,2.34141240849415304899926300470957708e+00,8.14629332145303927154004545931095851e+00,7.92018196629031943259999808362072286e+00,2.34141240849415304899926300470957708e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,1.81640625000000000000000000000000000e-01,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bai/cdde6,2.13869327900248254018102093568000812e+00,8.09035794969236145632501702390346914e+00,7.86263818664895648172833623281916928e+00,2.13869327900248254018102093568000812e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,1.81640625000000000000000000000000000e-01,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bai/ck104,Inf,Inf,5.41149499143811582194128666749789983e-01,Inf,2.96369927124859008538731852648401238e-03,1.03631545814923503256784278842141841e-03,1.77310275280167851410653052105605941e-02,Inf,3.49896960265743037723235289644344096e-08,1.67339451011041566246656037698272571e-08,2.48220286813598702046492151285480816e-07,0.00000000000000000000000000000000000e+00,5.14076678087948513513417905330136677e-27,0.00000000000000000000000000000000000e+00
Bai/ck400,Inf,Inf,6.23333778399864525002294176612823379e-01,Inf,3.46893167764324537098083456566555930e-03,Inf,2.27383178646299617040608524142166554e-02,Inf,4.57941093798274859789698894628243690e-08,2.27108985703862769916792549117310125e-08,3.34896188501382626149713304042711740e-07,0.00000000000000000000000000000000000e+00,8.72078602672879874516856498779235567e-26,0.00000000000000000000000000000000000e+00
Bai/ck656,Inf,Inf,6.37049474747305897013714441732655128e-01,Inf,3.91226931413114473717042513452819513e-03,Inf,2.54974687950076676635576909438931374e-02,Inf,5.15788163361501986469020314555707964e-08,2.52750511927430986390363136522638337e-08,3.92140147797263449070417636226275531e-07,0.00000000000000000000000000000000000e+00,1.04447555711416779119102724007539127e-25,0.00000000000000000000000000000000000e+00
Bai/cryg10000,Inf,Inf,6.51866616422241629707183822153980610e+04,Inf,2.87373525311533797180398755792848161e+02,2.69605093994578070493102657634830152e+02,5.59532362366491517224716467108426418e+02,Inf,4.38651755247517620268028750717406856e-03,4.11158703662277560854866260112942367e-03,8.93040001506076102148697339441813231e-03,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bai/cryg2500,Inf,Inf,8.13098131071933936518957414767829444e+03,4.77892167082518853881385234166067412e+03,3.82836991952309677972420216687298453e+01,2.52075318290619865374119890523780296e+01,7.04186813093067076664325428270702260e+01,Inf,5.70076245754099025040428420931794443e-04,4.07558134183611072350624230284497220e-04,1.06744265289683943920095793452953564e-03,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bai/dw1024,Inf,Inf,1.36176893356396846007696182195999988e+00,5.59752948880243367622850310761106394e-01,4.25766940190994607466305134468854358e-03,2.72277794357073973585879214671335807e-03,3.63051269276636301276608945827668684e-02,Inf,6.88506573184257671864454037918853175e-08,3.68694497054745519190863815165202984e-08,5.80676163897472111120137394217642469e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bai/dw2048,Inf,Inf,1.36176893356396846007696182195999988e+00,5.59752948880243367622850310761106394e-01,4.25766940190994607466305134468854358e-03,2.72277794357073973585879214671335807e-03,3.63051269276636301276608945827668684e-02,Inf,6.88506573184257671864454037918853175e-08,3.68694497054745519190863815165202984e-08,5.80676163897472111120137394217642469e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bai/dw256A,Inf,7.74503392197461775901183663379854959e-01,6.43510135528563359799413798408683862e-01,6.14595810417025536771028595592188580e-01,2.55899029184460742425476031708405389e-03,1.85658579517801336584896246744764687e-03,3.37267662411064338920516268718801294e-02,4.55558095527890965072433189639991849e-03,4.15816788337425020148701301051133803e-08,2.65121234506836514878193765431605920e-08,5.37866657470132783951073151801432003e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bai/dw256B,Inf,8.99208825377123830505650494915249876e-01,4.16805673622930598806486760204004592e-01,3.23128529626617094842789169553736998e-01,1.92983936365967002894547088793038607e-03,1.49987219313199943453314270795978025e-03,1.80448166738601079903082868551230129e-02,2.68965192551414315740995820376887853e-03,2.47980135247430220216301590369495367e-08,2.06121055842890434836635174584617659e-08,3.28741805431225180727719885173577796e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bai/dw4096,Inf,5.24455391828774036255104334521357028e+01,2.22664209632607611422829886491311485e+02,5.09194870137190671614390824990889304e+01,4.94803707356924826396595157538331757e-01,3.96449057875308738959989510395815941e-01,2.60205533102465006801947490116322408e+00,3.98873428111894632492834163109606642e-01,6.76282105143188563831413931209704439e-06,3.38691873768228679867343373940379866e-06,3.47509555265697155152596768462773538e-05,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bai/dw8192,Inf,5.24455391828774036255104334521357028e+01,2.22664209632607611422829886491311485e+02,5.09194870137190671614390824990889304e+01,4.94803707356924826396595157538331757e-01,3.96449057875308738959989510395815941e-01,2.60205533102465006801947490116322408e+00,3.98873428111894632492834163109606642e-01,6.76282105143188563831413931209704439e-06,3.38691873768228679867343373940379866e-06,3.47509555265697155152596768462773538e-05,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bai/dwa512,Inf,7.74503392197461775901183663379854959e-01,6.43510135528563359799413798408683862e-01,6.14595810417025536771028595592188580e-01,2.55899029184460742425476031708405389e-03,1.85658579517801336584896246744764687e-03,3.37267662411064338920516268718801294e-02,4.55558095527890965072433189639991849e-03,4.15816788337425020148701301051133803e-08,2.65121234506836514878193765431605920e-08,5.37866657470132783951073151801432003e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bai/dwb512,Inf,8.99208825377123830505650494915249876e-01,4.16805673622930598806486760204004592e-01,3.23128529626617094842789169553736998e-01,1.92983936365967002894547088793038607e-03,1.49987219313199943453314270795978025e-03,1.80448166738601079903082868551230129e-02,2.68965192551414315740995820376887853e-03,2.47980135247430220216301590369495367e-08,2.06121055842890434836635174584617659e-08,3.28741805431225180727719885173577796e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bai/lop163,Inf,Inf,3.80345336924904216988895626150828186e-01,Inf,1.43661207024137549359011475005340859e-03,1.37785887995653423053418659000155802e-03,1.32910499584259157538453585451001460e-02,Inf,2.18556495183101361598545988877102380e-08,1.45517431098804166703586041823430304e-08,2.54566154877001907174791224558124465e-07,0.00000000000000000000000000000000000e+00,2.01948391736579022185402512712393275e-28,0.00000000000000000000000000000000000e+00
Bai/mhd3200b,Inf,Inf,1.51531067614642315071402244412814517e-01,Inf,5.86518735637769056937698809581661904e-04,Inf,7.48170503303656929117860477861096247e-03,Inf,8.77260548113644190492994638239629742e-09,6.53885603916524399403710375646236534e-09,1.22804911664239133506504350427818043e-07,0.00000000000000000000000000000000000e+00,1.47370861641097455468002450261489670e-25,0.00000000000000000000000000000000000e+00
Bai/mhd4800b,Inf,Inf,1.51922320902294821299261084794636674e-01,Inf,5.87714544319551313264748548896622241e-04,Inf,7.48213943074067399629473440662193876e-03,Inf,9.19237464361587392285768970373748563e-09,6.84520508598789337881526961816270144e-09,1.21903180439136226390594291154533835e-07,0.00000000000000000000000000000000000e+00,3.44622175368437705386932809306297399e-25,0.00000000000000000000000000000000000e+00
Bai/mhda416,Inf,Inf,4.44007227143681760734862780946378386e+02,Inf,1.26681625547196864492671678024783596e+00,Inf,2.66472073145419304901067616385344540e+00,Inf,4.91039619159120592831426281029391424e-05,1.76158681050504420023853804691459129e-05,8.94391102750042101952311872119295598e-05,0.00000000000000000000000000000000000e+00,1.57069638084219873207501910736004283e-25,0.00000000000000000000000000000000000e+00
Bai/mhdb416,Inf,Inf,1.46970293602259400840847625458941693e-01,Inf,5.77432544041008551852984543148345485e-04,Inf,7.44942119335660261794658161379563457e-03,Inf,8.68045377093684354695069376072933292e-09,6.81696345090906101777737212031753282e-09,1.20989922012768586392885787373963218e-07,0.00000000000000000000000000000000000e+00,4.33873714269326202046984329623266077e-30,0.00000000000000000000000000000000000e+00
Bai/odepa400,Inf,1.57998034501224237045389814329645148e-03,7.19598683729340840508565661953549354e-03,1.57998034501224237045389814329645148e-03,2.26817677930452876845368670338580724e-05,8.89209123799549730716690036468580047e-06,4.97951124374294985308727390386915878e-05,8.89209123799549730716690036468580047e-06,2.08458203370252924468053277560585604e-10,4.74883197733131222505830085378813803e-11,1.13971967558013622860400737992276943e-09,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bai/odepb400,Inf,Inf,2.68106929817421829703317809252174943e-13,Inf,1.24731182870350832329419534170339420e-15,1.42631758005795180714376458224004319e-13,6.22427715242154374214817113699123316e-16,Inf,1.90411738937493883540404878375630925e-20,1.22493762140254593629019072795879558e-18,9.47107890459344369829339731583789426e-21,0.00000000000000000000000000000000000e+00,2.84423468451679805711699092611025086e-28,0.00000000000000000000000000000000000e+00
Bai/olm100,Inf,2.28152584886411561363594346823544182e+02,3.25670502231858805676422740374975305e+02,2.96840507327337617403056088207615607e+02,3.15684795542958524743771261695977185e+00,1.11224164469750452661168375404961830e+00,3.16240675770843028374105535646061218e+00,1.00001573797597137207525100715335754e+00,5.43798622958799034227721920052367640e-05,1.16227748407668655815625928721977235e-05,7.79602528344372069775475401066610814e-05,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bai/olm1000,Inf,9.24003273548748941747574114385770711e+04,3.57173923115407344738267414056668819e+05,3.57173923115407344738267414056668819e+05,1.29227565197241151654576162300060381e+03,1.29227565197241151654576162300060381e+03,1.29227565197241151654576162300060381e+03,4.10591303220992817847074572609685508e+02,1.71757492402497004342362412730066511e-02,1.71598451526548884747877569456673039e-02,1.71987764587659207871477125773589060e-02,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bai/olm2000,Inf,Inf,2.41702613599660140546099266351754183e+06,2.76787588387681897030118105946911021e+06,1.82492448753836795407218480378645426e+04,1.82492448753836795407218480378645426e+04,1.83454832366802841019672136165848094e+04,Inf,2.54742298043280433960295644860190892e-01,2.54742298043280433960295644860190892e-01,2.54742298043280433960295644860190892e-01,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bai/olm500,Inf,1.54433760245929261994341970214925769e+04,6.40054260124077626123119171021335613e+04,6.40054260124077626123119171021335613e+04,3.95042562230825704524488063541018472e+01,3.95042562230825704524488063541018472e+01,5.81661262395678206107728716723690310e+02,3.89738237505505417819779101097806631e+01,3.98532969215904501573595772456729813e-03,3.98215962581583295808084778235823868e-03,5.51803328862115011592145446514106456e-03,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bai/olm5000,Inf,Inf,4.79790730366953852365895641849778199e+07,3.42564648654002761955931651129040969e+07,1.28566591584237306063119274963569087e+05,3.14231035827806596173651803592506657e+05,1.28566591584237306063119274963569087e+05,Inf,9.38384762804607995667124786825347738e-01,5.52883948284739836635559623516185998e+00,9.38384762804607995667124786825347738e-01,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bai/pde225,Inf,3.78947691609655580584613261405778348e+00,3.48633505002344847020667097141750332e+00,2.05641669192130726195276936495126319e+00,1.83319297121751687552339467256767862e-02,1.01968641999143996387463738095424462e-02,1.47673086021875194487905310541035334e-01,1.92036626665549517073257026231147226e-02,2.82152460895619115094603702893748878e-07,1.48181922082842857789793814716111504e-07,2.45966359896143648358498832889213528e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bai/pde2961,Inf,Inf,1.07379941421871009139919602842518018e+01,5.71519520366106830892205968049413092e+00,4.02434426712281153647677215170161725e-02,2.21852927981298291118956379544222230e-02,3.51436316127507524126321988577958388e-01,Inf,6.01415223101639513809032969833856914e-07,3.42147008291150702208523147527748670e-07,5.33975867827316526660718010792454531e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bai/pde900,Inf,6.90009132218854397639685704834938535e+00,6.21992403247203988485668156951268550e+00,3.81914426019575339617383906190052722e+00,3.54812167100360305469411127005542128e-02,1.88923325748591349829735417475153054e-02,2.82731317000583959261235687767666022e-01,3.75353278124791737025623520777884128e-02,5.28962700670104964775435397091918326e-07,2.84250610453702177911877400340445413e-07,4.50447569081138747620870492111122393e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bai/qh1484,Inf,Inf,8.78013098614720584552918780430363910e+16,Inf,1.51404552440791067488610017563964807e+14,3.01674715100058968305926937144157800e+16,1.12283342238277124646411622219800716e+14,Inf,2.12032089556237652053222185142691240e+09,8.65699237727645712359385917585900671e+11,1.90047532652370285277929897098648075e+09,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bai/qh768,Inf,Inf,1.18482269330653062559566446809437544e+13,Inf,8.01941360660787625716987343980876356e+10,2.04465416093490749254878724871075378e+12,5.89688038396381880510646289769808318e+10,Inf,1.21760315710497400154210741697739742e+06,5.92063160492248833517797217006461842e+07,9.12775543370877132691911095725769887e+05,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bai/qh882,Inf,Inf,2.65431062594852167615280030322358066e+13,Inf,8.46549764265366619729424169687135105e+10,2.25595450396330804893244828504860208e+12,3.55210790723951513461971966530420628e+10,Inf,1.18949060618910501029994815258843271e+06,4.29946027607820170240491592695824500e+07,6.17154784970917569825392051531120633e+05,0.00000000000000000000000000000000000e+00,2.40467726034561514338261454844404239e-03,0.00000000000000000000000000000000000e+00
Bai/rbsa480,1.98876846314496851737812983636627260e+02,4.17305643383839226986762131834154129e+02,7.97796966652543747311133957010525240e+02,4.16614930121329185184601076133350271e+02,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bai/rbsb480,2.01037309970065009323652152760119409e+02,4.04336493529832154822688596297374680e+02,8.35703296631047160308064335710797585e+02,4.03147615644691615730348200877975007e+02,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bai/rdb1250,7.26718446167428381583009270397528547e+01,1.66463800869738567166742479739340457e+02,2.54326949024282403769920110738349641e+02,1.61457105758774119556800698122765252e+02,7.99241965694261195906231219282424758e-01,7.80886556086614287430098586769198966e-01,1.81511879776511353646474433518403711e+00,7.99241965694261195906231219282424758e-01,4.76547701788805556495237521557985815e-06,4.76547701788805556495237521557985815e-06,2.14284486215059927729755042112527663e-05,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bai/rdb1250l,1.10822831582665843387955253503178569e+01,4.87269637880301730172099761154491546e+01,4.87269637880301730172099761154491546e+01,4.12652032589202546264993004040303166e+01,2.02670464998799634861026002974783077e-01,1.77472850173879310490755253461403507e-01,4.33697763425202713636916585470736437e-01,2.02670464998799634861026002974783077e-01,9.23298882140613361587262271476935591e-07,9.23298882140613361587262271476935591e-07,6.53750527454912627052887398875771054e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bai/rdb200,5.77544803456840330446099476856892536e+00,7.62107603951043609057957115282780720e+00,3.53319373938084480061352427978835111e+01,5.77544803456840330446099476856892536e+00,1.21828278805056593896622344685234819e-01,3.71163233626479117275946103759451072e-02,1.86819598811264499424331593760859256e-01,4.27745612009883525417766251818852368e-02,8.65950667781917643956903808713993564e-07,8.57416073550051650980779064196892708e-07,8.96026631742607625990425821519867242e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bai/rdb200l,1.52532373612948138863985305500164318e+00,4.72956657633656946170010453943944150e+00,4.72599724925861735845328301281378110e+00,1.52532373612948138863985305500164318e+00,1.25960966815645202800228918100179503e-02,1.24124820152065426895317762452139371e-02,1.30545729535671137591592797015512732e-01,1.33052402813816218134057653925820334e-02,2.44344877280091717447552441544584462e-07,1.52436622967476818812756720714500570e-07,2.95817605971813598601520659386584285e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bai/rdb2048,4.21142370226507026054936424667141712e+01,7.10788362313283880616104456845644397e+01,2.27406756627853923587602349442995880e+02,4.21142370226507026054936424667141712e+01,9.78395050580322674408855582740059723e-01,1.63001150302656545017711408578324371e-01,3.69647940613764632245353211409655316e+00,1.77325618566488125649142091383933305e-01,1.52651344099357118484206969139622482e-05,1.99063612568328175696992994356751061e-06,1.67719011846974850291926913352478141e-05,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bai/rdb2048_noL,9.24975817197401990714868850400570292e+01,5.33446119700949299903949284129920360e+02,5.33446119700949299903949284129920360e+02,5.33254125744939294237577689029540341e+02,4.00290507007140849389696782326297932e+00,5.80516149645794176845949220723931924e-01,1.62946194800610686275023334561456180e+01,5.80516149645794176845949220723931924e-01,3.70550791177940765287933905384803205e-05,2.19062168470208422469630815652567823e-05,7.91704796032810338083792873705093764e-05,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bai/rdb3200l,8.38199212598056192499581227187827697e+01,1.08178459963155319756763423335784063e+02,2.81796840294563926914683661459095717e+02,1.02817212566768237536940916659351132e+02,9.81907025257439989420822976236583015e-01,5.27908424527884652063641861337391241e-01,2.93222611679250034911590975505654191e+00,5.68716345158144310037301145216881870e-01,9.27122523802650142695694493428128001e-06,8.43222578539654809655974866465336796e-06,3.60062160666399317948613200099144748e-05,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bai/rdb450,1.31514333819549997379594709267775819e+01,4.93513951170582322999659548215634796e+01,7.21135230036641712109922505889626137e+01,4.88933553767789503527317779653605990e+01,3.08395585107942621915505190789113348e-01,2.00115445196631625311728352559614441e-01,3.63421243187584285412393011675067936e-01,2.32199118568651010586244603834007947e-01,5.87122731714558280645484508931717644e-06,2.11683879323723702777237166378875716e-06,2.66878085402489656052397478187317600e-05,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bai/rdb450l,3.36150845045792127164411439732479611e+00,7.50835035144205662143763127300450604e+00,7.50835035144205662143763127300450604e+00,3.36150845045792127164411439732479611e+00,7.26241975040736867653749064816606177e-02,1.54851283439699943048125683604950873e-02,2.02717033217838076613357818179874823e-01,5.76737440907560917125255302475161459e-02,1.35165226819205446686784521553217037e-06,5.11877518457251970969291467905891816e-07,7.22402717624689585729966944799997788e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bai/rdb5000,1.13478121239294319931582668641770827e+02,3.99170745421054143493744963890977714e+02,6.19865537032024358547392670750184603e+02,3.98543954915891324977684422339185423e+02,1.48835929093303041843261669871712862e+00,1.12894425757814507566223518697922023e+00,1.39211933755695066300389052892246474e+01,1.13896647400447029277924045074325909e+00,2.71633941274485424413118572738799051e-05,2.04141082427689974166026350461194096e-05,1.30692998134253975373354867739121380e-04,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bai/rdb800l,3.46433254754791611162906740076582607e+00,3.88947502884387032351813936456214721e+01,4.32573878083269982199658989274103699e+01,3.78523658441583082702032692985968299e+01,2.62012649813185383895377464198318243e-01,5.72245760107139620021947548723776346e-02,3.93350988304363173503432261640643235e-01,6.27020172621790313723485324760910809e-02,3.74370299021708860717392401744422284e-07,3.74370299021708860717392401744422284e-07,1.16953137087795742924580083697465311e-05,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bai/rdb968,2.32905852223597197409495730198873804e+01,2.52834206546503719286776580493572566e+01,6.92100813465783888498234518289880661e+01,2.32905852223597197409495730198873804e+01,2.25101734812547909900235720942482764e-01,1.37536225696763047576502735198611733e-01,1.39125640160254437088727909815266148e+00,1.58579171127960906887943936644755206e-01,7.19604011548114563299787549827251715e-07,7.19604011548114563299787549827251715e-07,1.33692541027110649254546539988185036e-05,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bai/rw136,1.65150369417803046219746042631795709e-01,3.39774997239799325791752613079173436e-01,3.17590483955841540033093028229149949e-01,1.65239658789303861688338281919157070e-01,1.24058817536502179940510473499903881e-03,6.45467029941216935130991367205784772e-04,1.03218977454036743123670596273055802e-02,1.32724628554617797557736958032470088e-03,1.85670786831160361480896829062160163e-08,9.70655401626637260699265584491397467e-09,1.57224555297117123785971881598058757e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bai/rw496,3.07963242702237311933513453906160645e-01,6.18226315741418965324852188167373893e-01,5.99079698715211552468688141657783405e-01,3.08980176371937124457156229769485353e-01,2.34015593583223739927650695835301544e-03,1.20695283207916268774242265017653214e-03,1.92477017545640070754456111339382412e-02,2.41494770075765382839716015464400094e-03,3.53016570246791826017558644426249381e-08,1.85850834933833665128475838400499078e-08,2.92909158941848522753906673128717394e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bai/rw5151,Inf,1.96557298493814754776461524811380975e+00,1.98567502322297668076634271281030956e+00,9.85785502812935314690312678859567184e-01,7.75004182504328738090423496897091016e-03,3.84916662873783181379255371691603050e-03,6.14066815543116149545986817667637629e-02,7.67719939862499164377153898065731768e-03,1.18210153896610929099592578474277645e-07,5.86984475633402251147744859539856725e-08,9.37091713876107982751192552648140431e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bai/tols1090,Inf,Inf,5.76192753040174940297035194628173845e+06,4.04586326541976035697559450300549691e+06,2.05454860201991101252032340271294877e+04,3.73281145315177432392214159141300899e+04,2.05457440773613545466975746753390954e+04,Inf,5.99412734343042487624449749060015807e-04,5.93893479433218343503889243078016226e-04,1.02688633450183986708274135008331622e-03,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bai/tols2000,Inf,Inf,3.02737860509535742627829574947547832e+07,9.77677513676071785336749323133496763e+07,9.34803414611929894196912693345479382e+04,1.84526014867452583407348659114771880e+05,9.34803997851074312968602684495592185e+04,Inf,6.20225773166151525369560897271699806e-04,5.99029357547833980116247679724257648e-04,1.07501269408767500786541518527541216e-03,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bai/tols340,Inf,Inf,2.42063779964014932696728389773312695e+05,4.09030597299811226109825004546790935e+05,1.41061154475965981902376572915858468e+03,1.39711218057960139702479746234532871e+03,1.41434406215863599178902337159802369e+03,Inf,5.95915934919540423525083003897220201e-04,5.92863387162381348593810510837141381e-04,1.01887168897920175015694036406088361e-03,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bai/tols4000,Inf,Inf,1.69404878433044194117503985599030125e+08,Inf,5.17173260504181299092308315018636066e+05,1.80615995460952521014104081152399993e+06,5.17173273613969954918594725567015329e+05,Inf,7.58919367868715479564052855163885667e-04,3.17490157392317783256793020386647085e+01,1.40506157033260292231325229925528717e-03,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bai/tols90,Inf,Inf,8.16031935562321833624777736781097077e+03,7.98554647517879404227977547829508994e+03,3.27468307997335446108800934618796741e+01,3.25329850210512879366016583417927290e+01,6.27317208168400642573652350448746476e+01,Inf,5.95821227177342837113719919990138327e-04,5.92844957405404839126397016247827521e-04,1.01848711146553005682382572192503302e-03,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bai/tub100,Inf,Inf,8.59130107257798192113919152930388223e+02,Inf,7.32410386974888530406974326991219667e+00,Inf,1.45890124449048009448059328374206583e+01,Inf,1.08623633862088190044892231041661784e-04,6.35512924194815710422652184260738028e-05,2.49529709324533103613073250610698126e-04,0.00000000000000000000000000000000000e+00,4.93176299214160469771597564721421740e-32,0.00000000000000000000000000000000000e+00
Bai/tub1000,Inf,Inf,1.25393702897448742112139987989257955e+06,Inf,9.31755542207097379580385490566482170e+03,Inf,9.31755543016859469916984104741051080e+03,Inf,7.46593493016394993098792334556393680e-02,7.46593492860959428928062713256143137e-02,7.46593495405979316039387588489891981e-02,0.00000000000000000000000000000000000e+00,4.73336203259145170008869081108515110e-30,0.00000000000000000000000000000000000e+00
Barabasi/NotreDame_yeast,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bates/Chem97ZtZ,Inf,3.94307064893291603663426944798098375e+02,1.34093067830397638791503780937313469e+03,7.55628761835309173189717810497693554e+02,5.82832959048283561883448524509781457e+00,1.98671348956286921207997791445582017e+00,1.33907997478704180504798782031161660e+01,3.75031752381269202651779376059976705e-01,4.32434715030092989659856325228999399e-05,4.26308366669199240506662786540298459e-05,5.21403597953049581048404888447181070e-05,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Boeing/bcsstk34,Inf,Inf,7.19407078745878389897385742973546156e+07,Inf,1.95401098027535167909337612680484867e+05,6.39135914678285305267741348551684453e+05,1.95409030764052820723137074897700013e+05,Inf,3.69933416966284693986348548267895073e+00,8.45308172662801624129779085308232221e+00,3.69940561500616114977516063635880888e+00,0.00000000000000000000000000000000000e+00,1.46755362881630200132727293548686080e-26,0.00000000000000000000000000000000000e+00
Boeing/bcsstm34,Inf,Inf,8.36130013660378337439109857612567353e-01,Inf,2.98223699211898241630060025560489809e-03,Inf,2.64626513310507073728559358176872725e-02,Inf,5.50268903581404045664362217579918112e-08,2.47039449951196274418818552656677686e-08,4.98454349390447312706425428604459394e-07,0.00000000000000000000000000000000000e+00,1.97884384839188424671816138581757338e-25,0.00000000000000000000000000000000000e+00
Boeing/bcsstm35,Inf,Inf,7.10804754383147692244974649421461213e-03,Inf,2.75694965203094696434512666344027368e-05,Inf,9.96489711380610927872235230634625921e-05,Inf,5.59314540545107968990986270973602784e-10,2.04433484329254906179983053197210440e-10,1.14668770975371322371004044782309636e-09,0.00000000000000000000000000000000000e+00,3.21408766096531897960559205318210110e-25,0.00000000000000000000000000000000000e+00
Boeing/bcsstm37,Inf,Inf,1.07556846603355257005837637668690680e-03,Inf,4.29417447921789170655033323202422517e-06,3.87425814293239622437938764731133518e-06,7.74207134196098675288227645466921245e-06,Inf,6.58938687275546975409760960762474202e-11,5.93670388042997283475437381557921158e-11,1.17587757060726870781608337022473144e-10,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Boeing/bcsstm38,Inf,Inf,3.38077237981146063610634036823190289e+01,Inf,9.18031207508618720083586779367590592e-01,Inf,1.36353603278353882589125176733167208e+00,Inf,1.51140136291753652530968941199470034e-05,3.43120914935054704347170690201788948e-06,1.89161448713475595770252027185890634e-05,0.00000000000000000000000000000000000e+00,7.26205967418263052713171465958316278e-26,0.00000000000000000000000000000000000e+00
Boeing/bcsstm39,Inf,4.04487572759696652956742741657322437e+01,6.26320438332548136422925346830248152e+01,3.43562487531787762561691313000410190e+01,2.72043115431562331290498408709571684e-01,1.30483376467705094830391885157494068e-01,1.34845473047555344398250995025449724e+00,1.67994987475789449795051650029627675e-01,3.80427214456751804832884459168333675e-06,1.83345972494624275035296371921897226e-06,1.71157858219037937946624831967402138e-05,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Boeing/msc00726,Inf,Inf,8.23401088273981485728935749425398932e+09,Inf,4.21556283399514701471090313456747468e+07,2.04512280388885797398385405976877674e+08,4.21556283422450787343442127895642113e+07,Inf,6.50065598063345945180600876023843527e+02,5.23253597132057552777055442629072556e+03,6.50065598063346021385648298767822535e+02,0.00000000000000000000000000000000000e+00,5.10480175289394447229267977916791690e-27,0.00000000000000000000000000000000000e+00
Boeing/msc01050,Inf,Inf,1.63487659870341634614917599017658923e+07,Inf,5.61149642781821184613399670678711226e+04,Inf,5.61149654562108654878252441171891661e+04,Inf,1.08566538575458496263440600725956532e+00,1.79686650697084719571134634200558095e+00,1.08566560810492945793298034773616269e+00,0.00000000000000000000000000000000000e+00,7.62813066163740962915124492100717449e-26,0.00000000000000000000000000000000000e+00
Boeing/msc01440,Inf,Inf,4.76156578501876551580768396818043741e+06,Inf,2.09785548465853852297696838416551224e+04,2.09784833557666022660910373278037620e+04,2.11467073155758140453309278913397148e+04,Inf,3.15666396887025075436290885221564019e-01,3.12437958510600031160536514332850757e-01,3.17092900052484127973800557848640669e-01,0.00000000000000000000000000000000000e+00,1.03854676366860708179987937023198422e-26,0.00000000000000000000000000000000000e+00
Boeing/nasa1824,Inf,Inf,3.12800843343724855504938776283680366e+07,Inf,1.19034816186470519972290128758001913e+05,2.37772404835233939948490535218082338e+05,1.19041877495554596551057758893793680e+05,Inf,1.72310021409630101421686871569697405e+00,3.37282286978953029103287554811188414e+00,1.72321873310394254808126014538023778e+00,0.00000000000000000000000000000000000e+00,4.22881475360057384605007414310107469e-25,0.00000000000000000000000000000000000e+00
Bomhof/circuit_1,Inf,Inf,3.40413922367796793802666091270036705e-02,Inf,4.38531758506246726078386868499268619e-04,4.38377580849060273643149353178693302e-04,4.42182372401330225586502327290511342e-03,Inf,7.59028929441469115731398434497715297e-09,7.58438868473081430676536375735557278e-09,1.65517699465338168390438888556166966e-07,0.00000000000000000000000000000000000e+00,9.41262692185251993926716310185547590e-26,0.00000000000000000000000000000000000e+00
Bomhof/circuit_2,Inf,Inf,9.55182694214188628352374927218028709e-02,Inf,3.07980258613143702387263921419951605e-04,1.71387415721260676334694035094050523e-04,3.01242314048683624284165810897617699e-03,Inf,5.60923216801192360461680308015573544e-09,3.04590962416229600774381295202917104e-09,4.33587062512709314768626780679611524e-08,0.00000000000000000000000000000000000e+00,2.87487959705995053765550943606492977e-26,0.00000000000000000000000000000000000e+00
Bomhof/circuit_3,Inf,Inf,9.85526416178507873963094285635149208e-01,Inf,4.31119479184074931147304772164636620e-03,Inf,4.39062394593045598001070200012553338e-02,Inf,6.56311617982047883397596138839262647e-08,4.72795684808133645460077822292337829e-08,5.94801758071254009254344722318282464e-07,0.00000000000000000000000000000000000e+00,1.35271136792119090269277248579653905e-25,0.00000000000000000000000000000000000e+00
Brethour/coater1,Inf,Inf,2.18242111386553331479712808504855300e+01,Inf,1.00079092672962009984613361073123317e-01,6.76004830945363508934709032180417512e-02,9.65818112935993642688328781325688473e-01,Inf,1.70763296808042112114253195991210245e-06,9.87511977599425889292511599136536928e-07,1.56719523453318442902159654388432529e-05,0.00000000000000000000000000000000000e+00,2.10601393027896032480964340650693233e-28,0.00000000000000000000000000000000000e+00
CPM/cz1268,Inf,Inf,7.06411017241943011783885473106702478e+04,Inf,8.71500907711850863638088457447818436e+01,Inf,1.53902590807820622913583309017610286e+02,Inf,1.52510794721546602605491651636312189e-03,1.38880126127346739981588906222665546e-03,2.96244995263344356461800219302555263e-03,0.00000000000000000000000000000000000e+00,5.92284026628779411373519833216926473e-26,0.00000000000000000000000000000000000e+00
CPM/cz148,Inf,Inf,5.63589541423426368384038870065136004e+01,Inf,2.57307945131427575027848580567335025e-01,Inf,7.52885885917036215133892730232575190e-01,Inf,3.55367155459498933050751527888084894e-06,1.75482684852796177756801295983073547e-06,1.57617916874992927274689148819281968e-05,0.00000000000000000000000000000000000e+00,5.27025212590387419787822818300367717e-28,0.00000000000000000000000000000000000e+00
CPM/cz2548,Inf,Inf,4.00646798665747178094464521935791027e+05,Inf,4.97998321447060642683014319287668941e+02,Inf,8.93833318661060511557888765555214073e+02,Inf,8.19805343326722247155911150328194558e-03,8.11134832284096234651092214142411126e-03,1.69862074595468599476615003566661079e-02,0.00000000000000000000000000000000000e+00,3.79478239362903753054739178787873873e-33,0.00000000000000000000000000000000000e+00
CPM/cz308,Inf,Inf,1.97313420357643072944506205177405025e+03,Inf,2.41297410639695170268251242334681635e+00,Inf,6.05948304501366204853257784115120312e+00,Inf,4.03728467883350173388269479600590753e-05,1.49900833225173216221443251876778351e-05,9.51599018873061478852740727061733958e-05,0.00000000000000000000000000000000000e+00,2.15148503526900073489949131164397586e-27,0.00000000000000000000000000000000000e+00
CPM/cz628,Inf,Inf,1.24368026733676075530942182077618882e+04,Inf,1.56784050066083899398693914849093216e+01,Inf,2.79714872258063204310619094373239539e+01,Inf,2.65526777229704626750797889256686443e-04,1.36587887493243302442376462456700681e-04,4.45363563207835608376949046124406280e-04,0.00000000000000000000000000000000000e+00,3.02680152521930787334090930664312630e-26,0.00000000000000000000000000000000000e+00
Cunningham/m3plates,Inf,2.95862657041209603906580930188172882e-01,5.97608591511586473294028582861994541e-01,1.83760922046060699319717724470151624e-01,2.35015960052292883067255701735194292e-03,7.28852370106432687281886613104296330e-04,9.57642983174353783587739196994729578e-03,1.17067733827304098064591459690672301e-03,3.58642529589483657869209490586698900e-08,1.09773426170496584491653457711630664e-08,1.48151192057795019575982138163874216e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
DIMACS10/chesapeake,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
DIMACS10/data,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
DIMACS10/delaunay_n10,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
DIMACS10/delaunay_n11,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
DIMACS10/delaunay_n12,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
DIMACS10/delaunay_n13,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
DIMACS10/uk,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
DRIVCAV/cavity01,Inf,Inf,5.26968941161653564348553181620529519e+00,Inf,2.24002790929746468266105643346354386e-02,Inf,2.35326312901041460601408574135199992e-01,Inf,3.14090266960356098877729944109412332e-07,2.16468219546644465991696720894599169e-07,3.70765854978879633522553860698621004e-06,0.00000000000000000000000000000000000e+00,4.61117831979834964606475350293030363e-28,0.00000000000000000000000000000000000e+00
DRIVCAV/cavity02,Inf,Inf,9.31989713721660041336306858117425509e+00,Inf,3.13940785987898401793836439297264169e-02,1.22485487789015888085378259179069442e-02,1.91797641984569827943756140159317009e-01,Inf,5.61429213942505414921832159691940688e-07,1.87449240644333164540598479574491390e-07,2.94325589408910315298322933653874428e-06,0.00000000000000000000000000000000000e+00,5.47844569153005217691642608315120116e-29,0.00000000000000000000000000000000000e+00
DRIVCAV/cavity03,Inf,Inf,1.87036980167452884799490326663104408e+01,Inf,7.26063932288696178534285637808631451e-02,Inf,3.63684826762773733688497218807613888e-01,Inf,1.06378505605844100873830291417835083e-06,4.76318358204336421808134289222157742e-07,5.10944936785635320515943170095320377e-06,0.00000000000000000000000000000000000e+00,5.67417965940156433850921935881556816e-29,0.00000000000000000000000000000000000e+00
DRIVCAV/cavity04,Inf,Inf,3.70364442172893139125703040691510139e+01,Inf,1.43680012323709770436315470850615353e-01,6.08559512080918722886120949121258093e-02,5.89188954210767399501976502467335949e-01,Inf,2.14584402240609090208436120651823122e-06,9.56310583006131402796726718337727512e-07,8.93691632216983819527251085098907815e-06,0.00000000000000000000000000000000000e+00,5.47844569153005217691642608315120116e-29,0.00000000000000000000000000000000000e+00
DRIVCAV/cavity05,Inf,Inf,1.08959645284190954800260430850043539e+01,Inf,4.63180296197198035370525486984021100e-02,Inf,4.76242641086240645935691331696009036e-01,Inf,6.49433951056051568676998088822286329e-07,4.37212148363172654608809809358151993e-07,7.51866319485526522338176769375198535e-06,0.00000000000000000000000000000000000e+00,1.58173981273642847373210888208329602e-27,0.00000000000000000000000000000000000e+00
DRIVCAV/cavity06,Inf,Inf,1.25059525529824715758640155250309861e+01,Inf,6.99076960511842919697695585611218378e-02,Inf,3.42479921744853182812617096363723409e-01,Inf,1.02882364943487937515336816727900343e-06,3.28609832448325564114719342881446247e-07,5.43968244916910673708399848757936683e-06,0.00000000000000000000000000000000000e+00,1.05040318466283600592194347136521756e-28,0.00000000000000000000000000000000000e+00
DRIVCAV/cavity07,Inf,Inf,1.71210558001074052368066863144240528e+01,Inf,7.50509348480903721994957322387663291e-02,Inf,3.97235931000259969698155735867667958e-01,Inf,1.09550180704918577684810892401018163e-06,3.84400558154163561763024207808261409e-07,6.19895035143602065589561222503854659e-06,0.00000000000000000000000000000000000e+00,1.06768733675543858589639882174400679e-28,0.00000000000000000000000000000000000e+00
DRIVCAV/cavity08,Inf,Inf,2.43524397231948829786804615103457403e+01,Inf,1.01595986872027855368582599425619094e-01,Inf,5.03365587744954618531544490070366495e-01,Inf,1.54855977754123961420751377257310043e-06,5.08019723473055933977895047264191206e-07,7.77037759134732402586468501786698764e-06,0.00000000000000000000000000000000000e+00,1.05040318466283600592194347136521756e-28,0.00000000000000000000000000000000000e+00
DRIVCAV/cavity09,Inf,Inf,3.37895752953331915236912258074638660e+01,Inf,1.35259202915215433814264632193635178e-01,Inf,6.39403921294386071016425273844103703e-01,Inf,2.03866478968918343233601766558137843e-06,7.76261818762420636648620756196675355e-07,9.91658256097346969622786013915243234e-06,0.00000000000000000000000000000000000e+00,1.06768733675543858589639882174400679e-28,0.00000000000000000000000000000000000e+00
FEMLAB/poisson2D,Inf,3.61443111445162959356534813350568074e-01,4.08037489800602294647402480962440237e-01,1.91514044292633612675400325275091393e-01,1.58467897406296465772234610379210617e-03,7.71893621296350123084642776180505062e-04,1.17973062025303621967337016827952596e-02,1.39749401682939290093052803668297946e-03,2.41089255632519384063894394076835218e-08,1.11792680373087883770672688487284260e-08,1.80495965339194564792323878789919709e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
FEMLAB/problem1,Inf,2.94002559119524407695396792498033099e+00,2.62106601461461075093572824208284937e+00,1.56021292862543130747457177058602630e+00,1.12829029805241069984372582123628985e-02,6.41041841473858210142776031846109100e-03,1.03527769794448753300830974300542285e-01,1.25097668676154205031334123433370294e-02,1.83231974806850102356449683662648843e-07,9.94727481729871283073213119902246441e-08,1.59409430180998124643794680260069637e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
FIDAP/ex1,Inf,Inf,8.03095172105834426405824808708582125e-02,Inf,3.17776826920088100815251257070835237e-04,Inf,1.02164377494022392153208315696285920e-03,Inf,4.91949217735608051558544647548228288e-09,1.64090062759673960721172277776875372e-09,1.35299197239742549474687828979823073e-08,0.00000000000000000000000000000000000e+00,2.14065094128845462678082220242365635e-29,0.00000000000000000000000000000000000e+00
FIDAP/ex2,Inf,Inf,5.12005157821649591717021887319439406e+08,Inf,1.72051158743308336050395964052331313e+06,Inf,1.72051191327300758841754844638106260e+06,Inf,3.26771803476904520379292695986788384e+01,1.29916585259534877856126876173671550e+02,3.26771916120434846880981690448417725e+01,0.00000000000000000000000000000000000e+00,5.09567782605030184412931893181977806e-25,0.00000000000000000000000000000000000e+00
FIDAP/ex21,Inf,Inf,1.49833700026149697928470929574761124e-01,Inf,5.11908518580198860768293906963494017e-04,Inf,3.53885723624976814142784448412218614e-03,Inf,8.61554153077771034874798605663757564e-09,3.73587149085190278976960233034852751e-09,4.90731647815870051181545264255704761e-08,0.00000000000000000000000000000000000e+00,1.27540602436863559777764433036311455e-25,0.00000000000000000000000000000000000e+00
FIDAP/ex22,Inf,Inf,2.88136120858042889581545576896091016e+00,Inf,1.01197064349125092849076057371760854e-02,5.52220660220355927886868984339275749e-03,8.92768026243947673731986653981949649e-02,Inf,1.56589976828925214823182974587895735e-07,8.66204056447068313426518799037817921e-08,1.40455520577892985271385446491427307e-06,0.00000000000000000000000000000000000e+00,2.15988070401384524607109965255583279e-26,0.00000000000000000000000000000000000e+00
FIDAP/ex23,Inf,Inf,5.59561751181706235234615386209496820e+05,Inf,1.89371894572792865730851583712051737e+03,Inf,2.17042246530928459521296789562717010e+03,Inf,3.52099412777633427767911309915695612e-02,3.17275406479486578890796091190217581e-02,3.86354354450636885690362405684830618e-02,0.00000000000000000000000000000000000e+00,3.93729406630028311419940522477514007e-25,0.00000000000000000000000000000000000e+00
FIDAP/ex24,Inf,Inf,6.83099582381125802077778372218032877e+01,Inf,2.79036046747960289420961324212710677e-01,Inf,1.24110716381540728169485884276836159e+00,Inf,4.80425393096568199983360199822831229e-06,2.10512793953144484067195237244088547e-06,1.83618460849556892194522434288298756e-05,0.00000000000000000000000000000000000e+00,3.01896945820749236978367261519842686e-26,0.00000000000000000000000000000000000e+00
FIDAP/ex25,Inf,Inf,1.43776833041414341870040580667321929e-01,Inf,5.36321713864418171090361832671736023e-04,Inf,2.75648057589915606537472512277640123e-03,Inf,8.39631233110362858441694196935653832e-09,3.72169329023763810887840305544920567e-09,3.90069096904576293693694934805793330e-08,0.00000000000000000000000000000000000e+00,3.32442615903929773274722870867590880e-28,0.00000000000000000000000000000000000e+00
FIDAP/ex27,Inf,Inf,1.01358338856348177001634286858207046e-01,Inf,4.13503156943255350696308026552873793e-04,Inf,1.63649124059025420101391171852232859e-03,Inf,6.32239897832005157833178523437552748e-09,2.59329051614814277253467409424782496e-09,2.47928379671386270588381189549372519e-08,0.00000000000000000000000000000000000e+00,3.27166184387591476645334833830751269e-28,0.00000000000000000000000000000000000e+00
FIDAP/ex29,Inf,Inf,1.89437678716968925570793332190211756e-01,7.49526754463193856306218872846831786e-02,7.26891853576526340977437751495297309e-04,2.92058914037570784747740991515681197e-04,2.68038374196043700452102377008059813e-03,Inf,1.11991999024066329859395508178718962e-08,4.56171779640177820711433082158514345e-09,4.26154442967554447606063740563548056e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
FIDAP/ex32,6.17794062745770491827569559426682972e+00,1.45606489513172363984584002191057984e+01,2.22616452186119481503982962650868048e+01,1.00613424426295713196809753138844567e+01,6.10607768307832306535550872888946941e-02,4.13313182692641663815393285783663349e-02,4.04966282975620370731692125341289176e-01,4.62044552470737438719423279107812929e-02,1.36370345612078186458273763748014144e-06,1.14051070770131855374932549443844888e-06,9.84215920579529586177841129679520664e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
FIDAP/ex33,Inf,Inf,2.78748271345700263017076749649505842e+11,Inf,1.40728937640255108268621704833585228e+09,9.00618811818920756181153394306759124e+09,9.85302465757970805990623029398174693e+07,Inf,2.35349679237814291571874129995096585e+04,1.52052443585921961894746919081933179e+05,1.69208832742140097564169587576468977e+03,0.00000000000000000000000000000000000e+00,3.30362473977828463273515003491568055e-05,0.00000000000000000000000000000000000e+00
FIDAP/ex4,Inf,Inf,9.29284570260250338607419637189296224e-01,Inf,3.72890930692480934066988844387144651e-03,Inf,2.64610660378292194137373248194667725e-02,Inf,5.63655426839245800058260106429810747e-08,2.80297531976338833003694875998060682e-08,4.16097143938018224920076664715178579e-07,0.00000000000000000000000000000000000e+00,2.82843647636820644396386307488852043e-26,0.00000000000000000000000000000000000e+00
FIDAP/ex5,Inf,Inf,4.92899641929075871436268016480744956e+06,3.61344597936689599813864182201451724e+06,1.88489061594973528137124073760762529e+04,3.60680404915911472107463198928126355e+04,1.88492911210232728089115458319782647e+04,Inf,1.81372462761406582748611156097084054e-01,1.81372462761406582748611156097084054e-01,1.81397933287206030567465638290892588e-01,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
FIDAP/ex6,Inf,Inf,2.66181518412239612975624968822377876e+02,Inf,8.61490717796030204349268839547282219e-01,Inf,2.57219301827793961445778587140843818e+00,Inf,1.45692850395603853380685973561036980e-05,5.59458823699982907808354114549593753e-06,3.74765856836563864312666345571114304e-05,0.00000000000000000000000000000000000e+00,3.74311850586734445270764219497594403e-26,0.00000000000000000000000000000000000e+00
Fluorem/DK01R,Inf,Inf,5.61396552683699699412459081405434111e+06,Inf,3.67190143192938024403509390971214154e+04,Inf,3.67225408045875260546729016460109719e+04,Inf,5.85300185937307175027854440990327939e-01,1.00960022113368645855052285968788780e+00,5.85339831347426407392071771077624468e-01,0.00000000000000000000000000000000000e+00,2.20096404040109933436374621832252527e-25,0.00000000000000000000000000000000000e+00
GHS_indef/laser,9.88211747720768182132460774339188877e-01,1.97642355868708761027130272509723399e+00,1.14108866146909636182070119356184010e+00,9.88211747720768182132460774339188877e-01,4.45737758393843890456094787207281585e-03,3.86018114006354103258945075406588940e-03,6.17632144683149862595116116097048137e-02,7.72042552563532074412367806094856065e-03,7.03666936603938890712507574034504483e-08,4.06520206817410245875406604238709111e-08,9.21470920649504395714046164322463550e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
GHS_indef/qpband,5.00122055414976118007431534520932170e+00,5.02322729925692739625050460932809360e+00,5.02322729925692739625050460932809360e+00,5.00122055414976118007431534520932170e+00,1.96219816377268167358673397949396498e-02,1.95360177896519162260971927007155875e-02,3.12576284634364225864227672253547458e-01,1.96219816377268167358673397949396498e-02,2.99407683259775795596352097257326107e-07,2.98095979002395394064627245457418227e-07,4.76953559760457296987422404499906134e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
GHS_indef/tuma2,Inf,2.67761416132830903786082742199115334e+00,2.11342275007374836036453540453249802e+00,1.32282133734478338479531211896435045e+00,8.28858801336631896257355039673997251e-03,5.47452586634672487632553006452760606e-03,8.86282858894434214138231793773700586e-02,1.02990795248632454859563326119258386e-02,1.32826424921979577860809120338637655e-07,8.23916611977906226826219710094807053e-08,1.31950123458445631953336108911171672e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gleich/minnesota,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gleich/wb-cs-stanford,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Goodwin/Goodwin_010,Inf,Inf,8.76551172919625798904265790133116542e-01,Inf,3.05576203345006703316847535891760065e-03,Inf,2.50104972144154260778696075839188084e-02,Inf,4.71825163077245841872176537238136497e-08,2.25677390811078798605597648300601753e-08,3.40729363809720745210146374970321159e-07,0.00000000000000000000000000000000000e+00,3.25873463045095803511556006276874157e-30,0.00000000000000000000000000000000000e+00
Grund/b1_ss,Inf,1.90929566492133858818331937708719423e-02,1.94467546661709494521762188972335339e-02,1.81085587460388894762781976988097152e-02,7.41454380620803085241373169568180714e-05,7.02762580154077456319405497990094499e-05,1.11623642556681584116758887108379025e-03,7.41454380620803085241373169568180714e-05,1.12596785240869597208861604335897701e-09,1.06476125653057414983911044082980031e-09,1.69560618476787703137006796880436848e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Grund/b2_ss,Inf,Inf,2.40351124106581330256248184857966788e+05,2.66238040813227909990988059121836679e+05,1.23676788109663838425503189474306056e+03,1.23508708522612774496719320939258671e+03,1.23974515932806976775979149782722135e+03,Inf,1.05532117655024324485080420047178506e-03,1.02812579943825105390836192203868740e-03,2.87376603552884794309662495483026892e-03,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Grund/b_dyn,Inf,Inf,3.63286991854303320668128921395363758e+03,Inf,1.51400029211227059530014985265655631e+01,1.51400013839710611788885986869261569e+01,4.88601780927579999471149129686403904e+01,Inf,3.51562560379547507050296086013907909e-04,3.51562560183914526497502330311588474e-04,6.25005061381796106665954845642175994e-04,0.00000000000000000000000000000000000e+00,3.16589129043398040569464290722553031e-26,0.00000000000000000000000000000000000e+00
Grund/bayer05,Inf,Inf,1.83476781462747656927345360995212961e+12,Inf,3.95231773151677746057042523849926488e+09,Inf,Inf,Inf,7.74436248951915924552996469311087789e+04,Inf,Inf,0.00000000000000000000000000000000000e+00,6.91250091094861227955956182239900898e-04,0.00000000000000000000000000000000000e+00
Grund/bayer06,Inf,Inf,2.68929790500589951771524514395808695e+08,Inf,1.05256400960382392817927043574566276e+06,Inf,Inf,Inf,7.65839465260204196467903785901876776e+00,Inf,Inf,0.00000000000000000000000000000000000e+00,7.98873942742564573397330566109644962e-26,0.00000000000000000000000000000000000e+00
Grund/bayer07,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Grund/bayer08,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Grund/bayer09,Inf,Inf,1.91056572212508267646971904240165394e+09,Inf,5.12322190690734942219395941298248323e+06,Inf,Inf,Inf,1.07873890233892454688629749770143170e+02,Inf,Inf,0.00000000000000000000000000000000000e+00,1.88302898296486279356894212813931095e-25,0.00000000000000000000000000000000000e+00
Grund/d_dyn,Inf,Inf,2.31641153786322656743257032791377547e+01,Inf,8.60476861597946494849914614061403256e-02,Inf,2.85142502281200344599038190331715460e-01,Inf,5.08128363930474417528119753574178915e-07,5.07356512777263345723806081182652430e-07,1.73007847184670645695098399142297887e-06,0.00000000000000000000000000000000000e+00,2.36658273532187764816787407705415376e-30,0.00000000000000000000000000000000000e+00
Grund/d_dyn1,Inf,Inf,1.28056957361482488750814900162216738e+04,Inf,5.54476962436043235031990218467616963e+01,Inf,5.55801413082341291828307356389673523e+01,Inf,4.56071230814096977616032489773066789e-04,4.50129818480297031203152419206655480e-04,5.16960087406922355659588083263757592e-04,0.00000000000000000000000000000000000e+00,5.04870979341450109329957513753635611e-28,0.00000000000000000000000000000000000e+00
Grund/d_ss,Inf,Inf,1.17399025389215291507917300104937549e+04,1.17381780509292100977812656346313609e+04,3.20406491991293278899752944149882255e+01,3.20253524695509086147134073026693038e+01,3.20820281010714572997674315211916161e+01,Inf,7.19678481565586395832624887698252924e-05,1.84971535705291304932663040127582121e-05,7.72744194020953194270643624942544861e-05,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Grund/meg4,Inf,Inf,3.47295389489113366225054378268825183e+05,2.27306312433867143401924194968772976e+05,1.83247388068562137589596745971366664e+03,1.79168396676283956611045818748914541e+03,1.86282396926983548817601634432369700e+03,Inf,1.00881332684345476018073734425159936e-02,7.33190681693314600677402575123463410e-03,1.17247162314192608896075425366849677e-02,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Grund/poli,Inf,9.86075157860400012279585964567481066e-01,6.51497814168333645615758585092800175e-01,5.19965389008754811820517559167535862e-01,2.83471934058935848673302201891750492e-03,2.34228587988283746421775530248865973e-03,3.57996686980146805978701979113555286e-02,4.58597850375002963063687200085247997e-03,4.82787304517976452089296020755608664e-08,3.93176872514845596837990534350169519e-08,5.46360846498024338565341865084083014e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Grund/poli3,Inf,1.88758473275100447724559602444016831e+00,1.29011114853129178527279046044870607e+00,1.01113746293886033901850296963592773e+00,5.12517673858104283894802875447511700e-03,4.08356233557056006400694207565707295e-03,7.65095652570692516353819179118077645e-02,9.55678124669556676982885320398494894e-03,9.71696582729943876061424045662663153e-08,7.45836542341963524037494065386015968e-08,1.01608759963023324341709535134427731e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Grund/poli_large,Inf,1.81145448292448101357348497171151958e+00,1.15950790642659657897753781478161138e+00,9.32320445430447768319980030549076932e-01,4.67878135997422360250432201223503047e-03,3.86712924526411953763035812420600773e-03,7.05758653731368483682320478041780531e-02,8.89220143792061350394838297174439430e-03,8.61864455593871862732094762926381600e-08,6.89460090796257327613204100503235242e-08,9.54275107478324690870520684028972142e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G10,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G11,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G12,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G13,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G14,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G15,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G16,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G17,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G18,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G19,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G20,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G21,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G22,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G23,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G24,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G25,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G26,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G27,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G28,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G29,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G30,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G31,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G32,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G33,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G34,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G35,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G36,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G37,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G38,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G39,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G40,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G41,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G42,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G43,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G44,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G45,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G46,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G47,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G48,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G49,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G5,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G50,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G51,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G52,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G53,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G54,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G55,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G56,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G57,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G6,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G60,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G61,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G62,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G65,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G66,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G67,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G7,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G8,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G9,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/1138_bus,Inf,3.40079259819063115856261256065834048e+03,2.37483259269818883465294334538430420e+04,2.35301327642967240320601566372496738e+04,1.71014443601181978149246693934678882e+02,1.70538697147111202292601123821707330e+02,2.25410384176391232093065314765006634e+02,1.84386806478768679595026028454424573e+01,1.10620793123497370868617126102709284e-03,1.08893967293864935432562887124924154e-03,1.82473042835841017432950694574817801e-03,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/494_bus,Inf,1.60599091298388579157995572981107498e+03,1.05507080956814488641406186269519374e+04,1.04848904411566404303159959018025740e+04,8.01503310119059395535142298630164003e+01,7.99405288278544948106504192890554699e+01,9.80607971675967692930358926276263197e+01,1.06088500833156217793304152488290136e+01,4.29705351246126774233657251811998622e-04,4.16101789560374137892409629070620975e-04,1.28884142094525854321646238468914450e-03,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/662_bus,Inf,3.59337652077654397893370237291890027e+02,1.22699539326953310121286358181603983e+03,5.94254526015815409642556522759799589e+02,5.12012182156069268482398555504003299e+00,2.46946557901591242797838902259036340e+00,1.02307553105538669593348656565173246e+01,1.25723529490769604967613111218792761e+00,7.81023195519612649041309550143061069e-05,3.76711834480224033751100020743444362e-05,1.72933900190351673466852507586157320e-04,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/685_bus,Inf,1.77120643109995587257005459274459045e+03,8.70074143309950706133179050674011606e+03,8.58748203323003982400369959414847411e+03,3.80984748107607328028254242649521520e+01,3.74650170303738640464275801390470550e+01,6.99935377755136990436622583193397085e+01,7.81365441454167340615813262609942347e+00,3.88904743656175603225310704586605872e-04,3.77375902755093453896955892722955179e-04,6.56754445090047936282762416010656541e-04,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/abb313,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/arc130,Inf,Inf,1.60413127423448581441185046375964006e+05,Inf,7.07202347690591834020042981737162352e+02,Inf,7.07202386569347578669011305846101976e+02,Inf,2.17866459566796606193566098788243918e-08,2.17866459580953425972998584042007509e-08,3.78399953333173317862429876587506243e-07,0.00000000000000000000000000000000000e+00,3.39785528466485644845857535091576335e-26,0.00000000000000000000000000000000000e+00
HB/ash219,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/ash292,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/ash331,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/ash608,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/ash85,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/ash958,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcspwr01,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcspwr02,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcspwr03,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcspwr04,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcspwr05,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcspwr06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcspwr07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcspwr08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcspwr09,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcspwr10,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcsstk01,Inf,Inf,2.62068415832708907238312060972011999e+09,Inf,2.17906336403197231340384985833155723e+07,9.31467205067738708491149056050358770e+07,1.28661601702712795857009666986249853e+07,Inf,3.83577518741180566406231348286358390e+02,1.75846591970141438213945077517470701e+03,2.00768605495223793894660978846222262e+02,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcsstk02,Inf,Inf,9.07038481434476360602686388380427550e+03,Inf,4.67370205750191178026092883307009623e+01,4.33727812247593248821486576125570416e+01,9.00970665703274436684044140101568922e+01,Inf,5.97541481327639167057440349207337315e-04,5.26405878777054969728205728329912614e-04,1.25226179996785360578961161477935626e-03,0.00000000000000000000000000000000000e+00,8.85171549280092342037674530167942124e-30,0.00000000000000000000000000000000000e+00
HB/bcsstk03,Inf,Inf,7.64783119238803084826657310788632496e+11,Inf,8.87544503212441221416991423956106739e+08,6.66108851224431474276602249792627839e+09,8.50159072764345737064263242402712063e+08,Inf,2.10220277881953201372667676292241795e+04,3.14701466336171818241860052058606044e+05,3.17131783260999954996660112668089200e+03,0.00000000000000000000000000000000000e+00,1.90734863281250000000000000000000000e-06,0.00000000000000000000000000000000000e+00
HB/bcsstk04,Inf,Inf,1.83110779369165290623660511327252920e+07,Inf,6.09027159364533235730661690003421551e+04,Inf,6.09053114961401451160342308824372265e+04,Inf,9.98731776405527436581655140071269778e-01,2.01412674360115047991246889159136802e+00,9.98751935384270223941922228385394362e-01,0.00000000000000000000000000000000000e+00,3.80103140676588245313222697479657526e-26,0.00000000000000000000000000000000000e+00
HB/bcsstk05,Inf,Inf,9.58556283353258515657808509426208192e+06,Inf,3.98939661672967968708788757264727168e+04,7.29859495821315226883694412781266113e+04,3.98993507477284905944305078128954174e+04,Inf,6.56273814613497799330254506556870504e-01,1.13040060144163771088911511871196680e+00,6.56357754037434621517873579310896789e-01,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcsstk06,Inf,Inf,8.93964761564128905242750017115341627e+09,Inf,7.01261409342348766315467048784034651e+07,Inf,4.44817016452374036535407110400597512e+07,Inf,1.08465012133264306646072709262811609e+03,5.37786101255960542252985283391443334e+03,6.85425856827539159275823067679733065e+02,0.00000000000000000000000000000000000e+00,9.19927571309146549231264550410343505e-26,0.00000000000000000000000000000000000e+00
HB/bcsstk07,Inf,Inf,8.93964761564128905242750017115341627e+09,Inf,7.01261409342348766315467048784034651e+07,Inf,4.44817016452374036535407110400597512e+07,Inf,1.08465012133264306646072709262811609e+03,5.37786101255960542252985283391443334e+03,6.85425856827539159275823067679733065e+02,0.00000000000000000000000000000000000e+00,9.19927571309146549231264550410343505e-26,0.00000000000000000000000000000000000e+00
HB/bcsstk08,Inf,Inf,6.32814395140647429838540266861611037e+10,Inf,2.29765495769552412929027245398000378e+08,7.46173244467961876210851333028243852e+09,2.07252200843977880877749950126867062e+08,Inf,4.05324777736907197643697037258390558e+03,8.39211393111097872963921403529648032e+04,3.86241022475628086898205019817755808e+03,0.00000000000000000000000000000000000e+00,3.18732737866752690081925342857071942e-05,0.00000000000000000000000000000000000e+00
HB/bcsstk09,Inf,Inf,1.73756078173651657731141608673093183e+08,Inf,2.09789112701635601208649117750455061e+06,8.37828375339294838289435824108026209e+06,2.09789112701635601208649117750455061e+06,Inf,2.71860064661145141944505553101064898e+01,1.00885156879701340427336707424105140e+02,2.71860064661145141944505553101064898e+01,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcsstk10,Inf,Inf,1.67746511074323917623737035908417607e+08,Inf,4.69530120824106706705139474919204196e+05,6.65835518473454796779042475485810632e+05,4.69530963425593479360302994890787087e+05,Inf,6.81453026071959878199655027331160213e+00,2.50664656023454953739061362008802618e+01,6.81453896103033416718051949446063513e+00,0.00000000000000000000000000000000000e+00,1.93870456067115861297986412203897544e-26,0.00000000000000000000000000000000000e+00
HB/bcsstk11,Inf,Inf,1.70451870743634999694675474071089797e+09,Inf,4.52815058458762441073209643056389472e+06,8.35072288210031089551995852165649918e+07,4.52815065894260581720229741200481547e+06,Inf,1.22397516248663981766846553488086381e+02,1.14871907048207898687485255868736653e+03,1.22397516917657658439191312254241757e+02,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcsstk12,Inf,Inf,1.70451870743634999694675474071089797e+09,Inf,4.52815058458762441073209643056389472e+06,8.35072288210031089551995852165649918e+07,4.52815065894260581720229741200481547e+06,Inf,1.22397516248663981766846553488086381e+02,1.14871907048207898687485255868736653e+03,1.22397516917657658439191312254241757e+02,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcsstk19,Inf,Inf,9.30439130633892090118042425440058382e+14,Inf,3.08300903784846278490097209667997318e+12,3.36579466677103655296073997287560880e+14,1.56006047645330318517443626450651060e+12,Inf,4.80150199576132967632065502318779765e+07,2.51597253874965075122356119671354353e+09,1.80488400356026823287256577824333829e+07,0.00000000000000000000000000000000000e+00,3.16025595622253908949618494625828737e-03,0.00000000000000000000000000000000000e+00
HB/bcsstk20,Inf,Inf,3.67777225938983769169824482419278028e+16,Inf,7.73433819029013263024363759500762856e+13,1.34628960863207361018963895385845645e+16,4.32699154799071083470732997670681025e+13,Inf,1.44052887150919489155072654792418773e+09,2.46026951632600952595212211015425885e+11,5.47461053664169185889107604215884894e+08,0.00000000000000000000000000000000000e+00,7.15541753087205104390299808326974452e+01,0.00000000000000000000000000000000000e+00
HB/bcsstk21,Inf,Inf,1.16761308954605387123312310924110600e+09,Inf,5.04724031724744505886733603951000219e+06,1.08162532072824555162145593702582122e+07,5.04724114158709852105420728023168937e+06,Inf,6.76582498774668811590385774455465699e-03,6.76582353847912295908132421160435924e-03,2.70633000770100638728085294812434576e-02,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcsstk22,Inf,Inf,1.30157784425960250624640218297742535e+07,Inf,4.81914758258497852181287379699727754e+04,5.80071273506980858886445542182370083e+04,4.81916935765153909626113088742392007e+04,Inf,3.73643532762448715886542263572880103e-01,8.69308547279758429189412365012157401e-01,3.73658509639629486762834323006235148e-01,0.00000000000000000000000000000000000e+00,1.62816000992288579248251580635039160e-27,0.00000000000000000000000000000000000e+00
HB/bcsstk23,Inf,Inf,7.00182661016849866773942684612105497e+16,Inf,2.97521015336206153906270807068633409e+14,6.66476017932482675607239794792850951e+16,1.33979199541941792890326195191761388e+14,Inf,4.59636172246043405449265883823519169e+09,8.96893614341383799856741164833662381e+11,2.15646765754570057793064226536379323e+09,0.00000000000000000000000000000000000e+00,2.47353997368797781992401237971338421e+02,0.00000000000000000000000000000000000e+00
HB/bcsstk26,Inf,Inf,3.30404131500728258576701504015246709e+11,Inf,1.28508488227189093576183273328565980e+09,Inf,5.06995528839981286041366632649119689e+08,Inf,1.89089581562116373359633482012521984e+04,1.30164008163440144687855452741233740e+05,8.44615507458812931117664754228457032e+03,0.00000000000000000000000000000000000e+00,4.67883932954257178846166423774845042e-05,0.00000000000000000000000000000000000e+00
HB/bcsstm01,3.09838667696593350814341231982591982e+01,3.09838667696593350814341231982591982e+01,1.94483932498291488038470944089114704e+02,3.09838667696593350814341231982591982e+01,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcsstm02,1.09701737001931255516035727315704691e-02,6.33690312453067240796784121793441044e-02,6.65247021132815566199068204561033515e-02,1.09701737001931255516035727315704691e-02,2.93919273304864363105351375167012548e-04,7.25577049952179269576953097113085347e-05,1.63498474201526340983957234385464052e-03,2.65745763671021138140936051270285118e-04,2.67884914114455005998468381376891581e-09,1.81083408404231797446124600499412134e-09,1.89705132743140394502320513080331246e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcsstm03,Inf,6.44719516322962722335197695481085992e+02,2.07582529848701970943120283352934821e+03,2.07579151451644521449708784265391319e+03,9.51317510136547275334046342992104110e+00,9.51315071262401568556697422772940242e+00,9.51414754365673053027735342599928910e+00,1.58115517999186620122803788798190159e+00,7.95964830910078287443191998059578104e-07,1.61494426620209277917897787762815633e-07,2.64159825558157007163663688279408701e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcsstm04,1.09701737001931255516035727315704691e-02,6.33690312453067240796784121793441044e-02,6.65247021132815566199068204561033515e-02,1.09701737001931255516035727315704691e-02,2.93919273304864363105351375167012548e-04,7.25577049952179269576953097113085347e-05,1.63498474201526340983957234385464052e-03,2.65745763671021138140936051270285118e-04,2.67884914114455005998468381376891581e-09,1.81083408404231797446124600499412134e-09,1.89705132743140394502320513080331246e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcsstm05,1.21269737959889257730118196313081614e-01,2.31553238972374701767359298499167397e-01,2.01286260031447987516947217504272822e-01,1.21269737959889257730118196313081614e-01,5.98125599811703107908967920675093076e-04,3.78793047086226611539482625065561263e-04,9.02777206611804444697365773614199826e-03,1.08881950226374691362518639658366494e-03,9.48265803724421236937017833446932674e-09,8.19957189899562932568812272970764178e-09,1.05636234564752998884737598009466171e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcsstm06,Inf,3.28348483233411470642700451776178208e+03,1.16715761675568799822722352564405596e+04,1.13247702851240079790409923402766611e+04,5.94676389568434432274100904875534316e+01,5.77965171471913103045591753508893119e+01,9.51604438243229842668694095150492310e+01,1.31849618045646394296551841779817796e+01,9.64726380427750732127754996410074317e-04,9.45701891710525928482081451540284626e-04,1.34147355236092670818646934768559047e-03,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcsstm07,Inf,Inf,4.22591827575275684644738822961698848e+03,Inf,1.41617367384571985006239849179066424e+01,Inf,3.37665767345405963465569483800857287e+01,Inf,2.68877228699828818590757977894509332e-04,8.90361753293999091400393489961529466e-05,3.87291904136339590271051158684774290e-04,0.00000000000000000000000000000000000e+00,3.23817199021710633439143557829553513e-26,0.00000000000000000000000000000000000e+00
HB/bcsstm08,Inf,Inf,1.20848623774454754254540579705670108e+06,5.58407939980168886001060135370533802e+05,4.28814156358815342536982657225432776e+03,4.28652080790533847375408830863700252e+03,4.28814157062861047680829242070345181e+03,Inf,3.30968910605713558378908740058088267e-02,3.30968904104975296948802102462988727e-02,3.30968930186641339199229715987774634e-02,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcsstm09,Inf,Inf,2.82715457600511345860401986001977355e-04,Inf,7.20155417918460093207625760845301256e-06,1.85835794307014378058539244541948655e-06,7.20155417918460093207625760845301256e-06,Inf,8.69716138629087355723050244450164771e-11,5.12715915722371941580648401366565159e-11,1.89514777975763726553162571545310088e-10,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcsstm10,Inf,Inf,5.78028100912013670043367709065653836e+04,Inf,2.68425843063470967751790916561300361e+02,2.40585701413551587236219868536975901e+02,4.44193259342714781346086259275084332e+02,Inf,3.52776486591141046674296744743696912e-03,3.22957435417142797908570343846944227e-03,7.06767977154240722021954151738631574e-03,0.00000000000000000000000000000000000e+00,4.74987113045357842447716384467611941e-25,0.00000000000000000000000000000000000e+00
HB/bcsstm11,Inf,5.10020447280596475861759439342675584e+00,5.09228684421920766742522223164753710e+00,5.07335344163136017627185637198741460e+00,1.44657612106790549098930014305748275e-01,2.74779737880085712485153105225763842e-02,4.56349510710286932554670794963368423e-01,2.76312082838136315060510135190775607e-02,1.22212672347251979211777303239203673e-06,8.99292031659252082661547897720144573e-07,6.98812174706965925011089298983849429e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcsstm12,Inf,Inf,3.34363002768535846845025541137353446e+00,Inf,1.27622701113250147802599155484043356e-02,5.56442139153364281758595016443272174e-03,1.02363922255091524218802841821190434e-01,Inf,2.06425744805521621603704028705128409e-07,9.33334378381832228293770992165619281e-08,2.01960034038119638915121130547025687e-06,0.00000000000000000000000000000000000e+00,1.37335911413444374322881297088805674e-29,0.00000000000000000000000000000000000e+00
HB/bcsstm13,Inf,Inf,8.42297742241339907313649249142373258e+01,Inf,3.42830947814586364684142188285283015e-01,Inf,1.29622823550997579852939053184490861e+00,Inf,6.84003205345365965423619119033866629e-06,2.28460851910015609269871323734057667e-06,2.22451598620271774720868075468121689e-05,0.00000000000000000000000000000000000e+00,1.55785043423178778289416017380207767e-30,0.00000000000000000000000000000000000e+00
HB/bcsstm19,Inf,Inf,4.06933787758628422721819298105529183e+07,Inf,2.28747620729029920051796310461062744e+05,5.45258463557550895096216002576218389e+05,2.28747667189280423552780717426868383e+05,Inf,3.14455831531519432341925491107790842e+00,1.25125007147870221209993377631339114e+01,3.14455861706492921135118129081708805e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcsstm20,Inf,Inf,3.05328999515602130116840435721702643e+07,Inf,1.29921668672586451031318015701342521e+05,7.48287512159662913988488150438426717e+05,1.29921698471215444125117936252848523e+05,Inf,2.05851127960855887373867135343126018e+00,2.67917266186447453686193731798181256e+00,2.05851185669897357211331402641863925e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcsstm21,Inf,Inf,1.04819286811763762832612188051831594e-03,1.04682409642535006596074356578324818e-03,9.20044384396039836581310586239313366e-06,9.20044384396039836581310586239313366e-06,1.10497988933774963171206430936464401e-05,Inf,1.19801035478581764370373599277235757e-10,1.19801035478581764370373599277235757e-10,1.19801035478581764370373599277235757e-10,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcsstm22,Inf,Inf,5.77636436228092036127888435235539070e-03,1.91849109493312993699319399491596469e-03,2.22261468271571814307782990590470440e-05,8.65790194787344998191673476826857604e-06,8.06194931185090393374991546925969280e-05,Inf,3.44970227149007092659492277452543278e-10,1.60286900190689969154407046660918432e-10,9.43478729470833132216725086763693158e-10,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcsstm23,Inf,Inf,1.81188755999930519380708025868637924e+07,4.20257685616059548526700079370779388e+07,7.03571489955861276505122697076393628e+04,1.05429163222240810243955637956649712e+05,7.03574360991512193445485132351973831e+04,Inf,9.99637129713548145621445903019253614e-01,1.79938768237245950097813163408027630e+00,9.99641198302851706091787189442652899e-01,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcsstm24,Inf,Inf,2.43548983214810926231791511505764377e+06,Inf,9.66189015856629745067219431663398984e+03,9.57353127527195346724732374046218405e+03,9.69819144753208017225463267678370587e+03,Inf,1.25143201754098518120969552395206064e-01,1.23505738748510496071900257982540056e-01,1.25764255806632565397595347539448453e-01,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcsstm25,Inf,Inf,3.30410119647438056032020542448601621e+09,Inf,8.44428085530556047933300997778515016e+06,6.68731426879661550244525287478732250e+07,8.44428095824094494199337729389896715e+06,Inf,2.04842170501754053669731472682431835e+02,1.42431008613231670040582963670078407e+03,2.04842171480153747793057549017758057e+02,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcsstm26,Inf,Inf,4.16476799278653350278632959697717079e-01,2.80935021474921585919977716470582744e-01,1.62301166323943086316555010401206150e-03,1.09449803901070944249049051946061731e-03,1.75942276450907373146857764960279145e-02,Inf,2.64322098014915554522582485145734525e-08,1.89234518435397349345164149587403810e-08,2.74176682040846933256989916633752575e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/beause,Inf,Inf,1.16452121330318318874672171493145305e+05,1.41711876818858866884684906999973973e+05,4.53306438222001923101355205726202916e+02,4.36364124509345787203800373889287324e+02,4.87725565592910168773251320409940880e+02,Inf,4.10881142993563217537560743170462074e-03,4.09619795873310113194773640817588038e-03,4.31867322414759081003009409866936686e-03,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/blckhole,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bp_0,Inf,4.74769076321370526633429559142271911e+01,1.30125179560990401175452227539854786e+02,4.66020337152421399168686248172712086e+01,5.13281337076334358600600206027049629e-01,1.45190100981437866137155349322206928e-01,9.58968606574163046678692894753428018e-01,1.47514736668208717373261482332154482e-01,8.41548476755352707460380326961689756e-06,2.11802536205337120404213958226778887e-06,2.14812841515160346383154986449706099e-05,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bp_1000,Inf,5.37790159746404095017016914152978897e+01,1.38519862626824547251876392178092481e+02,5.28701450323553078736557218741619342e+01,5.44161639289107821810056725412537175e-01,1.71233441576614067176723818557130442e-01,1.09489697384440121453252131904272165e+00,1.73864265537985270371156937079638678e-01,9.03841583699425764952814877135805108e-06,2.33547931791075045870750379922280546e-06,2.34583242706830142450432517572815169e-05,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bp_1200,Inf,5.90587222982396996967815809310636598e+01,1.60287688158491453767867544566767012e+02,5.82246074020220006446111155178466062e+01,6.16914925790073640931572508381631204e-01,1.80344874833039411813201956033177261e-01,1.22253818431829033270969650969839214e+00,1.83058669500573623967466817305089473e-01,9.71530734405084401389651419417739551e-06,2.71914583628334927367038061213917089e-06,2.52378007623997430748296194498157535e-05,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bp_1400,Inf,5.37526501516575466005277063912817910e+01,1.49419306183020991404098090895055224e+02,5.28619731862806327692061201205069176e+01,6.03218992338825635208078453350649680e-01,1.71711355691257969344529755982742261e-01,1.14806339865141138036985631844649983e+00,1.74635782171529390418819712325541278e-01,9.14131742705938037566430446465244402e-06,2.52068205083320354127126098881773231e-06,2.35876382380820232552758714191630018e-05,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bp_1600,Inf,5.47449186745454840486174620441184982e+01,1.50168744968890350473792059414196323e+02,5.38565117129677790478875959363757817e+01,6.01237402657584741571332796461676631e-01,1.71201216276525961296172898206673090e-01,1.15693370083335254876050924501216861e+00,1.74135407107182570623685668759832702e-01,9.11186966944396557013203271827139569e-06,2.48989797798595203035424082650068256e-06,2.35016046625372633182293360445280951e-05,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bp_200,Inf,4.94933317762017580036473065320012597e+01,1.22149337287379596698692294779507248e+02,4.85390276203632651533061865064578910e+01,5.11455539107118357348526651396234764e-01,1.54043173042627201892700547330860128e-01,1.01313779853601426739905176746984845e+00,1.56870408096846052112831306566726527e-01,8.35189601795855216319470180519314184e-06,2.17441138927255355237762198101642213e-06,2.03406746399903885421030326971630666e-05,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bp_400,Inf,4.72616646383105351865511066731425353e+01,1.12761230624278027777298371145957467e+02,4.62170860431464524953143427344949114e+01,5.10697754301331559827575268218417212e-01,1.51774638033330361991073021236107651e-01,1.06969370025755701582769561205867603e+00,1.54693964201548443162957746116899645e-01,7.97625628238304554556880040095739882e-06,2.02857422691259167053255915702739750e-06,2.04179808260512575167957751121826404e-05,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bp_600,Inf,5.19073545289368615521276170736561091e+01,1.20890291398014881604723648423864603e+02,5.09730990813127818838308232305856729e+01,5.53675148015230719489421454139919601e-01,1.73221159670135282802562867500553828e-01,1.11481231627112921274045582786900854e+00,1.75711875131505809621488468323638852e-01,9.16512308551609949788340385023647392e-06,2.41370380095588022342532848914606800e-06,2.11098691586063366100252951958809376e-05,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bp_800,Inf,5.16682287350270717479022372825033015e+01,1.29806584611974433008670245009254323e+02,5.07144943748365523375365476060178781e+01,5.33861182081128406035145929834129412e-01,1.68250304953691916348840878353082714e-01,1.10511737938545037213593989184939190e+00,1.70672704299031354882981735480050533e-01,8.90055119021244740169587420102209731e-06,2.32441003396147532562164212863349818e-06,2.26096956027446526852705742362464126e-05,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/can_1054,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/can_1072,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/can_144,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/can_161,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/can_187,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/can_229,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/can_24,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/can_256,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/can_268,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/can_292,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/can_445,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/can_61,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/can_62,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/can_634,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/can_715,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/can_73,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/can_838,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/can_96,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/curtis54,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/dwt_1005,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/dwt_1007,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/dwt_1242,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/dwt_162,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/dwt_193,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/dwt_198,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/dwt_209,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/dwt_221,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/dwt_234,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/dwt_245,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/dwt_2680,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/dwt_307,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/dwt_310,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/dwt_346,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/dwt_361,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/dwt_419,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/dwt_492,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/dwt_503,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/dwt_512,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/dwt_59,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/dwt_592,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/dwt_607,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/dwt_66,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/dwt_72,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/dwt_758,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/dwt_869,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/dwt_87,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/dwt_878,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/dwt_918,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/dwt_992,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/eris1176,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/fs_183_1,Inf,Inf,3.66208355312299060433443629365436831e+08,Inf,1.76114376093253579759624521884870991e+06,Inf,1.76114376110140379900830236987525869e+06,Inf,9.30889140702885535018656547753053520e+00,3.12914491387324971945601180135352176e+02,9.30889141948444229101867656179443237e+00,0.00000000000000000000000000000000000e+00,1.60391524788263468556515964222010900e-25,0.00000000000000000000000000000000000e+00
HB/fs_183_3,Inf,Inf,3.85058178078558574766234316873249496e+08,Inf,2.16407967044511573061508150535800703e+06,9.89807948760084733317389626866151690e+06,2.16407967058253298190627194607403111e+06,Inf,1.77519092573578580451772144283675410e+01,2.10421721598575262249309041637865063e+02,1.77519092630300333070448065358062103e+01,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/fs_183_4,Inf,Inf,3.61759238944828965872413190913717791e+08,Inf,2.60303797129035021048710567696648125e+06,1.24222610869012318809046594717549791e+07,2.60303797140570305663171412531819843e+06,Inf,1.57484930272373863781616180017105162e+01,2.63222967314496096964073372198666435e+02,1.57484930299744053596769091428540072e+01,0.00000000000000000000000000000000000e+00,2.58493941422821148397315216271863392e-26,0.00000000000000000000000000000000000e+00
HB/fs_183_6,Inf,Inf,4.14557974714236855518099888511861721e+08,Inf,1.81269958381838499524226163075279978e+06,Inf,Inf,Inf,2.19121813471526100913975989688966157e+01,Inf,Inf,0.00000000000000000000000000000000000e+00,8.84896198199940631030780104138817774e-26,0.00000000000000000000000000000000000e+00
HB/fs_541_1,Inf,Inf,3.02344041634142175681888431168063702e+00,Inf,1.48174105414124157579391927064459888e-02,Inf,1.24470077315597544235652613741185299e-01,Inf,3.33922448150625410275384681800028897e-07,1.62839194150903885492195478050005734e-07,1.16165535009079195580131621323606102e-06,0.00000000000000000000000000000000000e+00,8.05738789081814001396604184408079992e-26,0.00000000000000000000000000000000000e+00
HB/fs_541_2,Inf,Inf,6.91679306972674714533185064211165964e+05,Inf,1.97481308496305498766432998541700244e+03,1.97369356671048876501135759466417875e+03,1.97861387370654089060025149544712590e+03,Inf,4.02390705659456994943352501669336720e-02,4.02146942744585303620095197009345965e-02,4.03443597472220993400557196414107522e-02,0.00000000000000000000000000000000000e+00,3.37674080324137751462184694046067125e-26,0.00000000000000000000000000000000000e+00
HB/fs_541_3,Inf,Inf,4.69258680489766714092660081222441556e+06,Inf,8.93033734952564695497610084089089503e+03,5.92390489073607002843721928716708929e+04,8.93609079042076543863056122059535106e+03,Inf,2.88831000657529316917527750514159869e-01,7.03271186920374458907796981616642156e-01,2.88865964076600635395988001376462399e-01,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/fs_541_4,Inf,Inf,6.61069273719481949282385219481060727e+05,Inf,1.94967793224194349329380713462898220e+03,1.93548145720446407739285328889164552e+03,1.96524982585426058926205908921553852e+03,Inf,4.35375443784225021705331542003965099e-02,4.33971446920444667755202151606867150e-02,4.38317140836932150466882876524933558e-02,0.00000000000000000000000000000000000e+00,4.47724639993059432088093324005376767e-26,0.00000000000000000000000000000000000e+00
HB/fs_680_1,Inf,Inf,2.03213636999729731911015576181862857e+14,Inf,3.93331044943107387077746473335230281e+11,Inf,Inf,Inf,7.71277897147337154217610113437535433e+06,Inf,Inf,0.00000000000000000000000000000000000e+00,1.00793495163200587842240855760536809e-03,0.00000000000000000000000000000000000e+00
HB/fs_680_2,Inf,Inf,2.03221289067962923478375550043216740e+14,Inf,3.94523693488019291139355788240477033e+11,Inf,2.07589514883199320993281632012557898e+11,Inf,6.84808652174505308141150733498946208e+06,3.53575779204311931400004179451790063e+08,2.10120412915538270983345721477594339e+06,0.00000000000000000000000000000000000e+00,1.05435499716207012913622608783764657e-03,0.00000000000000000000000000000000000e+00
HB/fs_680_3,Inf,Inf,2.03221895756153167334969505867542724e+14,Inf,3.94031404680233272677622624667936230e+11,4.89754960777288246429862089922635944e+13,2.08395452887648247851895446506094100e+11,Inf,8.16778760766890301874689021149113544e+06,3.66157032018267324962713366156823013e+08,2.75988075513498919231358882211575043e+06,0.00000000000000000000000000000000000e+00,1.13410643363202715403756679568935408e-03,0.00000000000000000000000000000000000e+00
HB/fs_760_1,Inf,Inf,1.54896128955143870580505196317378749e+08,Inf,8.01195428144973898519756667851418030e+05,Inf,8.01195430595513996838701903214711142e+05,Inf,9.69411208363305881936990521763937080e+00,3.90735909555372783222307769096246693e+01,9.69411222639164737117376044793555541e+00,0.00000000000000000000000000000000000e+00,1.19042508319407883242557211740878980e-25,0.00000000000000000000000000000000000e+00
HB/fs_760_2,Inf,Inf,1.54812142280799047341911650494176531e+08,Inf,7.68619075360394940548907510496252774e+05,Inf,7.68619080153601036314776338236529359e+05,Inf,1.26469979155892278873132633950331137e+01,3.71507920883312934227605899538276070e+01,1.26469980606566356527871128868879682e+01,0.00000000000000000000000000000000000e+00,1.19042508319407883242557211740878980e-25,0.00000000000000000000000000000000000e+00
HB/fs_760_3,Inf,Inf,1.54812168540592006981033554680954523e+08,Inf,7.68619181261335581288018897480606751e+05,2.43618437356355763458672479460017104e+06,7.68619186262319203310005939567529780e+05,Inf,8.75068232219632892774322796549774468e+00,4.38010825476836221527804913407737736e+01,8.75068252134527936710431855999502157e+00,0.00000000000000000000000000000000000e+00,1.28678480263817961276397997137323754e-25,0.00000000000000000000000000000000000e+00
HB/gemat1,Inf,Inf,3.34904792442183451197927112184724680e+02,Inf,2.80953967240065017962547668766763774e+01,Inf,6.25248784376438699859462383439322328e+01,Inf,2.88266274494450684466589066359612073e-04,2.87767716732459975508122362560200154e-04,2.93703703359334674178950675229195189e-04,0.00000000000000000000000000000000000e+00,9.98673053283943194088708217247360814e-31,0.00000000000000000000000000000000000e+00
HB/gemat11,Inf,Inf,1.45287639098663919652324991086470614e+02,Inf,6.63484698713405411818202719169958242e-01,Inf,1.60563026257038832408598349157518379e+00,Inf,8.82550410269146587334323355566883109e-06,7.61962145652163763373134852477934437e-06,2.72901350413838052874868662386230145e-05,0.00000000000000000000000000000000000e+00,9.98608406678698160547948961949200741e-31,0.00000000000000000000000000000000000e+00
HB/gemat12,Inf,Inf,1.59002416557946370557973134824355858e+02,Inf,7.27677868750743951969960424025300918e-01,Inf,1.76271335090601398723845814883201151e+00,Inf,1.01754950493099056940378744107359730e-05,7.78794954064503566267222160584136408e-06,2.96996671271377715458494890974492061e-05,0.00000000000000000000000000000000000e+00,9.98267159809642365698430729556872471e-31,0.00000000000000000000000000000000000e+00
HB/gent113,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/gr_30_30,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/gre_1107,Inf,Inf,9.84064264568902291799156261356746345e-01,5.53559201265897410175947242528465652e-01,2.97311691132247991751248294844944970e-03,1.86311465286481535226523109021074619e-03,3.21152289858330217633609168361674394e-02,Inf,4.20844240235792450099294678862453278e-08,3.55780582741255407236805386037012579e-08,7.04995482890689448839891865836951762e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/gre_115,Inf,Inf,3.52144419936810180945518683389298310e-01,Inf,1.20432526878027884227592714609082809e-03,9.07081887523394094800370581686867683e-04,1.11576697528907010459256627197010617e-02,Inf,9.63696868325928879840188481382757490e-09,8.36067319775255213952910267423246253e-09,1.74630810151038140577343653047548237e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/gre_185,2.54919249273176701736534300062352437e-01,3.34404664889711140915249116621584782e-01,2.73164748640815739198693979819392805e-01,2.54919249273176701736534300062352437e-01,1.00878132106171693230805841926394860e-03,7.78413083410631009417939815934581438e-04,1.37920232559680944698245326870008402e-02,1.26004148218196673859419045916284655e-03,2.14290252773051261017923550078736660e-08,1.19831259805511845600525822692289623e-08,1.75406300369997704680287321444080482e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/gre_216a,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/gre_216b,Inf,4.15515922135512393636323506119003519e-01,4.18430656106839523540650916135077190e-01,4.15515922135512393636323506119003519e-01,8.10294382042384559273217008448051677e-04,8.05839432837220219485709319865406648e-04,2.48067101669540362961969516731449521e-02,2.82122759788055875728848418652443419e-03,1.24394912851020025138583674666297537e-08,1.21040652987221510075480817317612404e-08,3.06980919422641987609174901443604050e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/gre_343,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/gre_512,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/hor_131,Inf,Inf,1.58778013271671517336495312575150034e-01,Inf,5.25445723131025032655469448524812148e-04,2.39955928984749425497427074778131333e-04,3.55247555248856569687939311915763704e-03,Inf,8.67595074178148426607356683296345749e-09,3.86762582382077442146366157219355933e-09,5.71616995668352157430914276607860558e-08,0.00000000000000000000000000000000000e+00,4.33208196341168654790827160413037219e-26,0.00000000000000000000000000000000000e+00
HB/ibm32,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/illc1033,Inf,Inf,6.86220021089498964313039876027497669e-01,4.19863316319988349389274006303475684e-01,2.97891565847304194914500792058249456e-03,1.80284346485056812368798196021375030e-03,2.28553724948776732227096616327345717e-02,Inf,5.15122556581243959959467291993369668e-08,2.54842025704865934349742306524656173e-08,3.65502880688631400936191822136501877e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/illc1850,Inf,Inf,1.09260721975456074859934619513393510e+00,6.04590390411894285333315223152545660e-01,3.94841223592685244213060842678239869e-03,2.58595587006400740306827826466634164e-03,3.57091052991784879248396321849035011e-02,Inf,7.22999640878890633794828374071215765e-08,3.68438919867934354502069593929907005e-08,5.67495668910784338990571766223980300e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/impcol_a,Inf,1.55601327544575181694680389917932972e+02,4.92667773521923129710862337100030282e+02,2.54026179957794544491198912562155713e+02,1.13239975326608374030896026004873602e+00,2.52868684765182960054440633617321162e-01,2.22486805978674893747648129868772611e+00,1.62749045936895393926145721977340999e-01,9.44430455627420713845909840822991874e-06,3.85249377413116254349769780803845337e-06,2.13499400464306741394683144742758019e-05,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/impcol_b,Inf,Inf,4.86622839744553052037640230246490584e-01,Inf,1.90609753153667549730563301308521594e-03,7.96640254861411575208774153306266188e-04,1.97152619926644909600789344596966483e-02,Inf,2.56202613813473600687886772966992758e-08,1.55372078372472974574354898822536235e-08,2.48398273733511687621951869818776474e-07,0.00000000000000000000000000000000000e+00,1.16934244573153634395824974277963504e-30,0.00000000000000000000000000000000000e+00
HB/impcol_c,1.41636983716295070971602417966680079e-02,8.00001311034081993524735988678759883e+00,1.78885496831248172599369759442298106e+01,8.00001311034081993524735988678759883e+00,1.84322129767276555424729285499888930e-05,1.84322129767276555424729285499888930e-05,2.43116994691670090405986820875159524e-03,3.31681010704482253146668276524106400e-04,2.32554807550946033005856115008016425e-09,2.32554807550946033005856115008016425e-09,1.35075553747365959801805048950655003e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/impcol_d,Inf,5.53680181299694927560746587694821002e-02,2.72029686985924674554938740342615187e+01,3.83903706239028366598416577104143952e-02,1.18786457388207861626517690588394256e-04,1.14199517531687523232615747428200063e-04,1.97337258806792972187280245235803309e-03,3.42867721458450132805769817350148267e-04,2.45504898376044092916596614637543207e-09,2.28676467946270802244135557875917037e-09,3.93073567186803529821607168335279034e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/impcol_e,Inf,Inf,2.85887114557308179531893654337862079e+03,2.85876474467920638137742115296468291e+03,2.52982244149566944648018696154226530e+01,2.52982243691190073879619451579100112e+01,2.52982660612080673558687664415895698e+01,Inf,3.02328097352146502595895591623181344e-07,1.14125869010873055858304935297905798e-07,1.20728708166617886482167055459045990e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/jagmesh1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/jagmesh2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/jagmesh3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/jagmesh4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/jagmesh5,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/jagmesh6,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/jagmesh7,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/jagmesh8,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/jagmesh9,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/jgl009,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/jgl011,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/jpwh_991,0.00000000000000000000000000000000000e+00,6.70820393249936908922752100619382896e+00,1.02469507659595983832210386805210525e+01,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/lap_25,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/lns_131,Inf,Inf,7.99621821770462967198280987563286136e+09,Inf,3.68932459982079117016458044469494633e+07,3.24019718271089435560486357913661876e+08,2.49317317159800825328546530714188177e+07,Inf,9.47417186062263281070395066241534424e+02,4.07327307043379308130674990567857439e+03,4.92178142999330774830364557769058913e+02,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/lns_3937,Inf,Inf,2.36846204992620616706930387298043933e+12,Inf,4.96972610535049539355976307630441671e+09,7.21162839975075098518653438691436915e+10,2.49734302283580099870163671477747871e+09,Inf,6.72314420266789842915107742707477892e+04,1.05362384414591086832595644881792459e+06,3.66202179811468597292857752438290619e+04,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/lns_511,Inf,Inf,7.31803373579373615367938098407417104e+10,Inf,3.33297737182043399871834499082486385e+08,2.85342179306939924384847300770373312e+09,1.81826101386308047795625207474217380e+08,Inf,5.90016464249146422034490881628302158e+03,3.17250871749945993671557142519239025e+04,1.85656209390105855834290776288314917e+03,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/lnsp3937,Inf,Inf,2.36846204992620616706930387298041223e+12,Inf,4.96972610535049539355976307630438693e+09,7.21162839975075098518653438691445915e+10,2.49734302283580099870163671477746051e+09,Inf,6.72314420266789842915107742707490135e+04,1.05362384414591086832595644881789814e+06,3.66202179811468597292857752438293522e+04,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/lnsp_131,Inf,Inf,7.99621821770462967198280987563285805e+09,Inf,3.68932459982079117016458044469494763e+07,3.24019718271089435560486357913661824e+08,2.49317317159800825328546530714188145e+07,Inf,9.47417186062263281070395066241534226e+02,4.07327307043379308130674990567857518e+03,4.92178142999330774830364557769059061e+02,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/lnsp_511,Inf,Inf,7.31803373579373615367938098407417369e+10,Inf,3.33297737182043399871834499082486281e+08,2.85342179306939924384847300770374098e+09,1.81826101386308047795625207474217328e+08,Inf,5.90016464249146422034490881628300502e+03,3.17250871749945993671557142519238898e+04,1.85656209390105855834290776288314976e+03,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/lock_700,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/lshp1009,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/lshp1270,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/lshp1561,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/lshp1882,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/lshp2233,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/lshp2614,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/lshp3025,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/lshp3466,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/lshp_265,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/lshp_406,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/lshp_577,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/lshp_778,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/lund_a,Inf,Inf,3.32979910238877970101857236452008549e+08,Inf,5.67977099908466431080020597367728410e+05,8.81190872987259304931223277361543086e+06,5.67977099908466646001207595351415040e+05,Inf,2.67581983894071153533940164522882264e+01,1.51419949745886752298935090650736274e+02,2.67581983894071153533940229334850032e+01,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/lund_b,Inf,Inf,4.96990688945474603488231895092360244e+03,2.19548408026933378959195650176012094e+03,1.50022141000456283687688778024571052e+01,7.25559708405332307998067352861172135e+00,3.02320534106043594027256640279497440e+01,Inf,1.99597960586520685890425788610329367e-04,1.32643249941765189760995260204601667e-04,2.34641291994334556676316999295651711e-04,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/mahindas,Inf,Inf,8.63419512503341434451882258953009788e+06,3.51098899466599169272815700132009005e+06,2.39902110244997937475482765975337740e+04,6.68977984764821106481025351944640478e+04,2.39902110245763373690359369616321976e+04,Inf,4.36483026648798363798080339389014989e-08,1.00000000000000094674871819758103115e+00,4.42756341676065807529459026554927754e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/mbeacxc,Inf,Inf,3.25807364818306123552318999291622888e-01,1.47467886550934687703887318527397916e-01,1.30477080737771685480370449422414768e-03,6.03095112590654928072614975580116904e-04,8.19295184055798209314706089920698014e-03,Inf,1.84661277223592857848133498707510873e-08,9.04965102811939584425074593417107652e-09,5.66436985284555539203576347695738951e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/mbeaflw,Inf,1.93295253004294648225539220681215273e+03,7.42084107448703317369301979158254158e+03,6.45271645928538310888380787856026934e+03,2.56615991373562598063696938415449680e+01,2.01243659598749788072269116160611493e+01,5.47084339925879849313983102505261290e+01,8.13600946130634743131214471499401252e+00,3.87708746414933573700214460170382172e-04,3.42216193667510106055050993151005324e-04,7.17517117769326228623447882581996132e-04,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/mbeause,Inf,2.69454786089092221599518627564780847e+03,7.55744231521473941965176270819050054e+03,6.62857277491885014087802818933066822e+03,2.70078956572618249696679968716752218e+01,2.30143693104714720044821366919622209e+01,7.72481026341253580396301325050659257e+01,8.19605967076247261241149611882303280e+00,4.83548048947961925061615097420674791e-04,4.54428384697039506125166315233724823e-04,7.62175268157275763882040455967836998e-04,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/mcca,Inf,Inf,1.22288045725254112917173548322666736e+19,Inf,1.18485097657195877385269065045214049e+17,Inf,2.67630744202421936293420158426721832e+16,Inf,1.77052825987335132131099113683645088e+12,7.36386741940880894663094650659364922e+14,1.23949399327962347870846697041634659e+10,0.00000000000000000000000000000000000e+00,2.59860680950389260692999520280278249e+05,0.00000000000000000000000000000000000e+00
HB/mcfe,Inf,Inf,1.59599814296982894046635359866961407e+17,Inf,5.74477686956940268986577613937939690e+14,Inf,2.79505730685895630776948092295364776e+14,Inf,1.27147548418532346124485673406964262e+10,5.64911105591851030357860144819193753e+12,3.54394512506519942596921152239327317e+08,0.00000000000000000000000000000000000e+00,8.49055946330982361373422780587695826e+02,0.00000000000000000000000000000000000e+00
HB/nnc1374,Inf,Inf,1.45495540956786564959345173270836645e+03,Inf,6.71541443879211591336158500903617430e+00,5.56124408864290959650776322419495592e-01,7.82762784191556223915309836947410837e+00,Inf,2.41779757633856403513515588324373838e-06,2.41779757633860643439821694389945920e-06,2.51901045464382788534385212710584968e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/nnc261,Inf,Inf,6.00340654735548328520176652500548257e+02,Inf,2.77056847637729501932013094569897739e+00,2.29439708612982241932741453669560341e-01,3.22943268663755417816470289365380224e+00,Inf,9.97517353319571519807660790106859179e-07,9.97517351398754234623660219394754201e-07,1.04094200054870663455747659737377816e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/nnc666,Inf,Inf,9.90958353425325333914095672767488768e+02,2.12007119982728805201845392740070335e+02,4.59446801129463976583332868750833591e+00,3.80482292897225706868310650725933121e-01,5.35540822380581351927470618593101754e+00,Inf,1.65418088326949903855858832891651783e-06,1.65418088326414077428086098598096929e-06,1.72382991123091042828806299726694867e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/nos1,Inf,Inf,8.22312273387861584141504958145773845e+09,Inf,4.41950502409511013330968826414686425e+07,2.26494062999509388906144880496833568e+08,4.41950502409511013330968826414686425e+07,Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/nos2,Inf,Inf,8.00770254331356471466390713869688105e+11,Inf,5.68592088618986283130320291492088935e+09,1.30686171355632799848200126974911623e+11,5.68592088618986283130320291492088935e+09,Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/nos3,Inf,Inf,1.04288240764603007976629115711307297e+03,Inf,9.29090835650915800048537905235955801e+00,2.71754966627365711713344078777131885e+00,1.05969753505515651379145339234698463e+01,Inf,1.36423547791322041855858026431796919e-04,3.20544199309026901861758359312414709e-05,1.99698154334356252239053226049321567e-04,0.00000000000000000000000000000000000e+00,3.26174222318320508584803367736890574e-28,0.00000000000000000000000000000000000e+00
HB/nos4,6.19803215844348978225938087209582443e-02,2.48856099793304347305706293416056464e-01,2.58154695806284029440315849076953964e-01,7.68273500573524188369264967653448023e-02,8.54718318270848210514774933883997635e-04,3.39102883404956448302791637031458673e-04,5.11080281335475954336652726110300786e-03,8.54718318270848210514774933883997635e-04,1.32136552291923873851985966154257461e-08,5.96893174740777305180754293731670462e-09,8.05381372405181371736684899117496111e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/nos5,Inf,Inf,2.46772961449612617952648812758376864e+06,Inf,8.48602231981001388197579403294785058e+03,8.44295486262444313939286302543208099e+03,8.48881112747325353207635478593300054e+03,Inf,6.27900735813721255451749146623143070e-03,6.27882367197595569174434574328856397e-03,6.45770459908194450364162563802755886e-03,0.00000000000000000000000000000000000e+00,9.32631159676100103385789436615777724e-28,0.00000000000000000000000000000000000e+00
HB/nos6,Inf,Inf,2.04646378009157428128133946579832377e+07,2.83435139429108166589785360275365102e+07,2.59559643627997011668663555257393210e+04,8.25053211738546969212179376450026521e+04,2.59559643633987833712448017890830733e+04,Inf,1.18915607490136120314618420153552033e-06,1.77004382262611707523967290783567055e-07,2.31527856911214330982409574937688155e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/nos7,Inf,Inf,1.57720183357322810930140291037124555e+07,5.14793066306081421390287849605377622e+07,4.87678031531706384978334781869130543e+04,1.08175058123589047464772785337203326e+05,4.87678031531706470172312549699376577e+04,Inf,6.06177363122761383831179814936404800e-05,2.65053940445469543640270003457085512e-05,1.17655457403983473324196922630004556e-04,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/orsirr_1,Inf,Inf,1.00397288049335929730614767405346819e+06,6.70707808496039885324018947208618135e+05,3.29408286820802642282493050509640109e+03,3.14436344708724935010993094428728023e+03,3.44213920779988858438426385471079689e+03,Inf,5.03224718974264691550735568157926024e-02,4.83722097064923576535063366380027112e-02,5.18179364505335729049500431087550473e-02,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/orsirr_2,Inf,Inf,9.40131702896139221642584899914703511e+05,3.60179400441726753065086574155724712e+05,2.70280272065266031925330458666259349e+03,2.61179325009186202526505005521717979e+03,2.84302517047602373385151594202951923e+03,Inf,4.18348777642505284280013418459410955e-02,4.01519619114194858906436435229176897e-02,4.31758846080592540123668870596882774e-02,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/orsreg_1,Inf,3.28398966082207215033974405301582375e+04,1.88438507459861870672040927944627216e+05,1.88434826067167026991889192421802389e+05,8.67384931152565546821585748108152906e+02,8.67384382728240417841762284009001825e+02,1.64588272509812156088873464616164284e+03,2.27996358474216656237670033178984030e+02,1.08902654808155606216157534545858265e-02,1.08902639136170809589738375519212923e-02,2.28669025826498408954332506467763865e-02,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/plat1919,Inf,Inf,1.10318396476556877474474557415166987e+00,Inf,4.36507187691325273127585650915638469e-03,Inf,3.71373073374512044415072483553822875e-02,Inf,6.61814355743263647242530940290316995e-08,3.53301788041567468829575041018155750e-08,5.74897338753861141396665236290215567e-07,0.00000000000000000000000000000000000e+00,1.82537051559417296595079408396619377e-33,0.00000000000000000000000000000000000e+00
HB/plat362,Inf,Inf,3.81945738712512966643907757337819744e-01,Inf,1.51458210949921893542029102726569009e-03,Inf,7.99250887703708310550064396003596956e-03,Inf,2.31124092506447846117317236306611377e-08,8.28643108688678461159637447053791649e-09,1.23338012888323802935360969854014570e-07,0.00000000000000000000000000000000000e+00,1.72636530920612407156791340787495349e-34,0.00000000000000000000000000000000000e+00
HB/plsk1919,Inf,1.29524556140524093806595582394772856e+00,1.11527912812706831243032055600844036e+00,6.58541363352408982006936154551980595e-01,4.38213951460459816831962180909780740e-03,2.57980141941903845355147707933694812e-03,4.07440860041350706200167731228726945e-02,5.14169055774551848969895616980830173e-03,6.77858088016202018759308197968151962e-08,4.03261586570039271443625179448956467e-08,6.24428312519692066328951375004590196e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/plskz362,Inf,4.52511182218107212096262401522100283e-01,4.55151721008174282877783067900169126e-01,2.26993677085316407385441718642962069e-01,1.86998366198438543956638051221525728e-03,9.12404033177692861278093279756531113e-04,1.46859355546641781682011600784768404e-02,1.85930864979692847731294283595369441e-03,2.89173343616477552707136463946500961e-08,1.38305228137229049200782884747094156e-08,2.25126762823412109121795137956774827e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/pores_1,Inf,Inf,1.18651578257732749199660660016683369e+07,Inf,4.85048077101190575155609108313982943e+04,1.18137070634856657007282442606435990e+05,4.85049885843610266983051605730411163e+04,Inf,1.12770743156868406314089594526949982e+00,3.04860113944127974505507638037882268e+00,1.12770829302580875346428264085345638e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/pores_2,Inf,Inf,5.65105684369329190499065454288346373e+07,Inf,2.53607201894095943967022725376175888e+05,5.03251989000182488229547245101272968e+05,2.53608255757665974740255481219374171e+05,Inf,3.79769577016025623103100288174540798e+00,8.05977569894529816951343372110582628e+00,3.79771201989042764848146478502475721e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/pores_3,Inf,Inf,2.53245144747017507066504266672327094e+05,Inf,1.03469631098835904014233973662286685e+03,7.55658380207729201143284035051776537e+02,1.08286234530041034298658767245208818e+03,Inf,1.44444866863462516908226624635644633e-02,1.04687552765400582403207987212645510e-02,1.56963585031828540444716710141321893e-02,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/rgg010,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/saylr1,Inf,Inf,4.37336347518935659027455615817240978e+08,Inf,1.08760379596849030097107982433929407e+06,7.88936408487757800956490413049534589e+06,1.08760381394713147402877096435999736e+06,Inf,6.12616015537388350765500911030417978e-04,1.37637204273926745200673710625346587e+02,1.02683521144269340588669966899915724e-03,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/saylr3,Inf,Inf,2.03664786758286669989684815740157280e+00,8.87425585865182645247169449051182386e-01,5.87991698125455490788865834171697373e-03,4.53584033974703805289416247278119469e-03,8.05474631603041808475514156771011904e-02,Inf,1.33604055312431282286605701082981062e-07,8.42608339014847637546048059144942577e-08,8.29457682549859633562203250228540048e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/saylr4,Inf,3.35223421223833551952235027372269003e+04,1.01327742868341468365274368523098180e+05,8.11208253083131072436907654841765891e+04,2.15848007271507730679744985923106342e+02,1.60234709735924621524485514136090270e+02,2.15848026896569297682246840860638143e+02,8.86176219813549181968305708826932903e+01,6.08167577487077054204981221467144706e-03,4.36397661720039370010226517668786430e-03,7.43934320583466554506688736705062353e-03,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/sherman1,Inf,Inf,2.03664786758286669989684815740157280e+00,8.87425585865182645247169449051182386e-01,5.87991698125455490788865834171697373e-03,4.53584033974703805289416247278119469e-03,8.05474631603041808475514156771011904e-02,Inf,1.33604055312431282286605701082981062e-07,8.42608339014847637546048059144942577e-08,8.29457682549859633562203250228540048e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/sherman2,Inf,Inf,3.71943481702170546436469535440371423e+09,Inf,1.24895287392860001068419796208929029e+07,9.58339349228643270383082794532122947e+07,1.24895287630528022798098846638540639e+07,Inf,1.62460537932899984816904028537867504e+02,1.63569717774403528919848119585266455e+03,1.62460538297521837412621438081130546e+02,0.00000000000000000000000000000000000e+00,1.20990717452893153917535995994127664e-25,0.00000000000000000000000000000000000e+00
HB/sherman3,Inf,Inf,4.70323074453123638769392569359194230e+06,Inf,3.10476292158731730904494423885158122e+04,3.33006648078148503183344366476202299e+04,3.10543432976604428575158202395044344e+04,Inf,2.36351625842036958421232301986092142e-01,2.72887336222074785194951821058770507e-01,2.36547686219972934850818981237322891e-01,0.00000000000000000000000000000000000e+00,5.93270345424635238569708730496934999e-25,0.00000000000000000000000000000000000e+00
HB/sherman4,1.25127639784499776306114705107256811e+01,3.05499531115294085380684870682309193e+01,4.32344970599912889037335504552560106e+01,2.82497131734181575858365020895375746e+01,2.27344771161837430574180346908942581e-01,9.49736731948196387532978025107819155e-02,8.78841154925409188108576230392860967e-01,1.09232226435012581497718596227789757e-01,3.41271406392112842528628267570308958e-06,1.49879170107908001183788761509611311e-06,1.30817714613079711852948698901294900e-05,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/sherman5,Inf,Inf,2.56186020813094581882838090130518324e+03,1.51791015785883508897639181553004164e+03,1.23034304053567947569417435923621179e+01,5.56670428264655786852996173536073696e+00,2.45095357694349379745571202261601644e+01,Inf,1.84138947130295507966524563670606505e-04,9.48406427421740456324265548041600905e-05,3.71986895705367028317894518206734803e-04,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/shl_0,Inf,3.94464193558807058423848716042631163e+02,9.94385237219459126459174137866739127e+02,7.09840827228189235266351954216742695e+02,4.89897948556635619639456814941178248e+00,3.74165738677394138558374873231654918e+00,1.41421356237309504880168872420969810e+01,1.41421356237309504880168872420969798e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/shl_200,Inf,3.87947161350614859734814788518501551e+02,9.46677875520496148031918333299980956e+02,6.96751749190484630533532830450421699e+02,4.69041575982342955456563011354446612e+00,3.74165738677394138558374873231654918e+00,1.36747943311773431585721649053482802e+01,1.41421356237309504880168872420969798e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/shl_400,Inf,3.75873648983272036981395542379785471e+02,8.84025452122279112833194659289474196e+02,6.74246245818247029562969088994613273e+02,4.69041575982342955456563011354446612e+00,3.74165738677394138558374873231654918e+00,1.26885775404495203801937727460894898e+01,1.41421356237309504880168872420969798e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/sstmodel,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/steam1,Inf,Inf,4.06398385184480637159506339413479855e+07,Inf,1.69664253232466503835936060541774616e+05,4.43067386812190908611769632990211603e+05,1.69664345458902610008912691879326779e+05,Inf,2.17219378303218273184258542667390443e+00,7.00867635620643776428482310477415999e+00,2.17219555604605369107328126541198454e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/steam2,Inf,Inf,2.63961564132931428616201724646468806e+10,Inf,1.35037924178796845281496962114648080e+08,1.41230747306980360498195739911204106e+09,8.43946324917738966814100030236082116e+07,Inf,2.75706620661811716181249364342885264e+03,1.64219363849104549814376415390959088e+04,1.23904724191292799799179583053568038e+03,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/steam3,Inf,Inf,1.73840735333733517227497568170676351e+10,Inf,6.67189523633460005347312721635742006e+07,2.07099622594791195868856451960825422e+08,6.35735039870410912069005072757596035e+07,Inf,3.69886801248440364009395964818945690e+02,1.26054655077702353559653544067002501e+04,3.69886801253156653550782971549062526e+02,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/str_0,Inf,Inf,1.54323759554788256620604944268981563e+00,5.02337480260128098795373337558231427e-01,4.28650257617075961854323764871803215e-03,1.50553143658058273867274979312561891e-03,2.87134573966130305062242006119299970e-02,Inf,6.07805741918869456659593659181700337e-08,3.01745675066162404390862464405729407e-08,5.94425796048436041516928985873739384e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/str_200,Inf,Inf,1.96156197456648475183225065556095507e+00,5.53787103474624223943327302579013353e-01,7.79759879629112554196122383024845696e-03,2.54350970927359574175994069293106513e-03,4.45144163451408531691456337807897225e-02,Inf,7.04469937661318695155698127347916832e-08,4.29640112387340121421649184485612439e-08,5.43879171232023924316538478596823926e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/str_400,Inf,Inf,2.50009278329552697610749010043319877e+00,6.29067425027479321943583705971530384e-01,8.23897107659788066203580508399458483e-03,2.61016331011999090239141362353369697e-03,4.72147791927623701498056229249486989e-02,Inf,1.70223052767061159850730018887480847e-07,4.20914026373870707602060129572996319e-08,6.49937279373126390504373717293482767e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/str_600,Inf,Inf,4.00870107928254371373761316157494762e+00,1.06617171281617650341450564102625255e+00,1.25598735107998008329404238040564789e-02,3.59609096344198247473269243652407087e-03,6.79120659745234301909709409839878204e-02,Inf,1.96864281613064261142877499368353047e-07,5.55765513897084460189800295818620796e-08,9.49422460339510008095049777563300127e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/watt_1,Inf,Inf,4.02326612406502740465392739814056974e-06,Inf,1.90082172942752040789043717610229806e-08,Inf,1.90082150419355941182973185574738004e-08,Inf,2.86825990940050757659038425289889208e-13,6.45645401980802868131407122450068080e-13,2.86825943968589868309489995460733464e-13,0.00000000000000000000000000000000000e+00,2.15193432791142677381062174707251207e-25,0.00000000000000000000000000000000000e+00
HB/watt_2,Inf,Inf,4.02641645652036243552375941525773478e-06,Inf,1.90233426656076813315550939955835468e-08,Inf,1.90233401683991070773857216052320033e-08,Inf,2.86918337627289501573217296486686281e-13,6.46703070640624516652802873472304679e-13,2.86918290083653763527918767220040222e-13,0.00000000000000000000000000000000000e+00,2.19873016173243261484622983672685620e-25,0.00000000000000000000000000000000000e+00
HB/well1033,Inf,Inf,6.95574276774701522751304022618014631e-01,4.09185700765717302030121967710205482e-01,2.82109264691963696605022011878063170e-03,1.74333322609341919298168771930109744e-03,2.00016440426746682234654113571611986e-02,Inf,4.82358054616327121393015253959720316e-08,2.33822360750590336411130197268888446e-08,3.36512501927123520748070663579164319e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/well1850,Inf,Inf,1.17488437840671807983040920742945153e+00,Inf,4.20164862293038128689044754429621933e-03,2.59766378088632115550812525669724492e-03,3.47346251324832805534067675118623035e-02,Inf,7.49940614839933921133519783404955468e-08,3.66043224349575502845349228005927312e-08,5.68986085993190504626755748091587931e-07,0.00000000000000000000000000000000000e+00,8.07793566946316088741610050849573099e-28,0.00000000000000000000000000000000000e+00
HB/west0067,Inf,5.02726842334738675627166998417559476e-01,2.92175536446169848143264436895558409e-01,2.52015139433838572687294113492711221e-01,1.12417006607637640794033329167479511e-03,9.59545248358486531961997329446708859e-04,1.85653074095770551952280913350736576e-02,1.67037020619123994944607839657650838e-03,1.99116264137084789634699147379219950e-08,1.80257540290457235073291777890440178e-08,2.76447192982845413344705741632728636e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/west0132,Inf,Inf,2.13639983396120508694502365024699675e+05,7.56085049441233811747128958494104134e+04,8.68057373253781647759683335035662161e+02,8.63436973926013091363752260147885278e+02,8.71455396772403245042671712445240324e+02,Inf,1.95483140618248284918203166887187032e-03,1.23468817989806143746607235608848105e-03,2.00256128061492669394111426510629585e-03,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/west0156,Inf,Inf,1.51691902837152459347951915279007401e+07,Inf,6.14491660246131108135659458972549234e+04,Inf,6.14491660248580790380669947852010559e+04,Inf,8.83883478774393906965980332007786199e-03,8.83883478676822998607285703410113577e-03,8.83883508229286288887012745499267105e-03,0.00000000000000000000000000000000000e+00,4.03896783474565622228708337341428484e-28,0.00000000000000000000000000000000000e+00
HB/west0167,Inf,Inf,4.16561170614050640011319886349035668e+05,1.09809041074792382159515987155740062e+05,1.66797190690063701335336427197437939e+03,1.66557632943040486370218101780233900e+03,1.66857671698291422525228006166475488e+03,Inf,2.33304139325887068370561057482474122e-03,1.21412911835325150102828324037320033e-03,2.44265836766128073940542118909077695e-03,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/west0381,Inf,Inf,9.67828167656670559975323633074301045e+02,Inf,3.50137472814075092598091664608814261e+00,3.64133898143024380931579575217617854e-01,3.66543769898287219547170464109876611e+00,Inf,2.18995398800443102321750407001650309e-05,5.70082381300327073504660366763648580e-06,2.72144081001436346548644874257300915e-05,0.00000000000000000000000000000000000e+00,4.03896783473158044370805025424786550e-28,0.00000000000000000000000000000000000e+00
HB/west0479,Inf,Inf,4.65359260643232238620155768209310419e+05,1.21311270646097009903955568760883024e+05,1.85495429346718713046776969942777260e+03,1.85238348864186262332953857870237022e+03,1.85663148824531888947745097767025847e+03,Inf,1.26554213188769508685468608475815883e-03,1.25905951629615011167826312542138844e-03,1.49439339825703558701872085214564699e-03,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/west0497,Inf,Inf,2.92022862018018089708445974718927870e+05,Inf,2.07067650311051545325637444420542522e+03,2.07067293779994538466315127714437902e+03,2.07232296238128515257863637909727965e+03,Inf,7.33843348738201436001310565592704111e-04,7.28269343753970107100036487360526249e-04,1.08237684286724178536974249291410311e-03,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/west0655,Inf,Inf,4.65359260804217228950677678006397017e+05,1.21311270659062166599497067297467226e+05,1.85495429407493219599131666636745137e+03,1.85238348865323635171646097703758293e+03,1.85663149848283343981431617451160645e+03,Inf,1.26554224367519315121522228577341325e-03,1.25905952913484656184104053007446192e-03,1.49439459954537183322189921926175436e-03,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/west0989,Inf,Inf,8.32599283743299971200983941800022789e+05,2.17519856849914903085446002598189827e+05,3.31745199815081550339317638325021919e+03,3.31407921096397409250130550955793426e+03,3.32058291726924945686028682684604785e+03,Inf,3.30640472080772299841389502509810959e-03,2.00226956687261807778014662919895291e-03,4.09502919055095366398806004709430636e-03,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/west1505,Inf,Inf,1.01972779415195965980292783631107189e+06,2.66418664050793475059512098456346472e+05,4.06146915006333643101471855003888564e+03,4.05868764525440499193105848528321024e+03,4.06543958428667383902376382183096757e+03,Inf,4.37574239697890713710050471500412553e-03,2.43730611403973142186452466415301750e-03,5.30680368641406552520520867778868329e-03,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/west2021,Inf,Inf,1.17746590939431359407190402807454532e+06,3.07553811459611038301751694542283097e+05,4.69006242195688600512092413644346828e+03,4.68787209508598294148025386303037542e+03,4.69569898832055857154306314865313456e+03,Inf,4.38495506605175671366948917025650831e-03,2.93335634436078844436389062231965516e-03,5.85196321753422948403007117115979269e-03,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/will199,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/will57,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/wm1,Inf,Inf,2.30007451440676433965088311613809084e+01,1.90478650768247532293362361803150939e+01,1.81150677730907047509331900684817111e-01,1.76173654245679505785211210273818810e-01,8.42950326145599679937184218085345984e-01,Inf,2.97034509140108500774211453734671563e-06,2.96996565392380824382557268608068186e-06,3.49582386970364100695432395649111334e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/wm2,Inf,Inf,2.21153154577160139555643592099271000e+00,1.08292939393741001652872431047627175e+00,8.66834961677002581085067615741230754e-03,7.54636804507254456136622922579290721e-03,7.01845725962029519573143490973288864e-02,Inf,2.01928698092811846991781275869144769e-07,6.31839397833931374715095890029624168e-08,5.13536818590248753668721364535210778e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/wm3,Inf,Inf,3.22921857500219326538502427650761107e+00,6.50114709591822064127021669257572478e-01,1.07092261672161472812355223027436861e-02,4.71306597404954210386472104461576848e-03,5.59092643760128417462873273942135891e-02,Inf,1.83430110511034952197394186492939649e-07,1.11145673487520373582155371953208637e-07,7.33644055909141684141234903986056032e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/young3c,Inf,Inf,9.24379684450063875297937140486592054e+02,Inf,1.66014476496018176013757371657622894e+00,1.06784093099388584732151569948990161e+00,1.13394317097464835436132968331680776e+01,Inf,3.23178491157645497246097833692098085e-05,2.25436796000093479328960792683334422e-05,1.66880499660200219964218684456966813e-04,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/zenios,Inf,Inf,4.33479366906333727497573698364642517e-01,2.49426351085421436451351395185972510e-01,1.69138272543276668565668379488782083e-03,1.02516133563953562904384911526167718e-03,1.46127082632014014138870356012248360e-02,Inf,2.58500299437634011989315195663654508e-08,1.53787056994118296398408032956353288e-08,2.30197964566091637097621850609325756e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Hamm/add20,Inf,Inf,7.71670867109651011293651016299728590e-01,Inf,2.59858709895360707089041812784436176e-03,1.20945631107106204487031483955738018e-03,1.80271780473546707401534826101240882e-02,Inf,4.08836388387207878493158894990403305e-08,1.66245305407356538000351714873463849e-08,3.09250650594205983931378215520626350e-07,0.00000000000000000000000000000000000e+00,7.90266143378905475263765737637586481e-26,0.00000000000000000000000000000000000e+00
Hamm/add32,Inf,Inf,1.70957410833063075819845478516418047e-01,Inf,5.55112641663014496904670883702296585e-04,Inf,3.95702291755054389803808885963913738e-03,Inf,9.80269826545275252806454365273658310e-09,Inf,6.00549216224831978791275760375457075e-08,0.00000000000000000000000000000000000e+00,1.02951697642002116985760190904503284e-25,0.00000000000000000000000000000000000e+00
Hamrle/Hamrle1,Inf,Inf,5.75800601697936845164491668401605642e+01,6.42061421920043956952259981650217212e+00,4.20024227202614840328524586253521503e-01,7.99763208677646812396602496539320909e-02,4.20050250072871969156806382539593500e-01,Inf,4.59765021119472062146854663584868068e-06,7.82969102833951929136046688055482839e-07,1.06612386493279886663308435661478960e-05,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Hamrle/Hamrle2,Inf,Inf,1.11634671320040858444013003475029046e+02,Inf,4.61618598561493184032243940205522149e-01,4.31135795809008950775463430362622811e-02,6.21158709937686807536419877205438629e-01,Inf,3.30732616325957395950224580020484453e-06,3.21083002187004414217253368458837918e-06,1.24893695599074371942873592335571500e-05,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Hohn/fd12,Inf,Inf,5.23250381217031018153600458184514232e+07,Inf,1.51155457877014070123494460724227501e+05,8.25338624522757500374083384568910064e+05,1.51155521521363297892920574463464460e+05,Inf,2.34692666776232103884999021603837790e+00,6.41992936049782649957334155607830298e+00,2.34692671481222742172044036133629273e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Hohn/fd15,Inf,Inf,1.90903682576906310940169814854701496e+08,Inf,5.74871558894585971870640502124143297e+05,3.32430515326066099177741273719946651e+06,5.74871637069062105741065212910851138e+05,Inf,9.77218808280080949186027268715932113e+00,5.49087234431559859692015467671946669e+01,9.77218869923507009764525088853418262e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Hollinger/g7jac010,Inf,Inf,1.70228026039496640699396260051773746e+07,Inf,9.54857797358339059561278614149189045e+04,Inf,9.54864361893482225400372990571295464e+04,Inf,1.41868035817724900323755240382201601e+00,2.98966522416876168247033970608581554e+00,1.41868988911688322455735352061403645e+00,0.00000000000000000000000000000000000e+00,1.82894346634670031622934466644724621e-26,0.00000000000000000000000000000000000e+00
Hollinger/g7jac010sc,Inf,Inf,4.15904017745321264804222025927020954e+03,Inf,1.24910716529298057634207463334080099e+01,1.14840187449307485751453322912281088e+01,3.98900424973776525179777962427658192e+01,Inf,2.52965895796549708785517036058670764e-04,2.42293382306372234419034129401079017e-04,5.06916873419676954421288937729140265e-04,0.00000000000000000000000000000000000e+00,8.28075240977413969107692683746693114e-26,0.00000000000000000000000000000000000e+00
Hollinger/g7jac020,Inf,Inf,2.53075437851966349614665030458154192e+07,Inf,1.20419905979201789039370917031561963e+05,Inf,1.20421414956319482204751437109250832e+05,Inf,1.89469221232941969937819254198257810e+00,3.80790928588460702264113786873760383e+00,1.89471767676894264661366428705230441e+00,0.00000000000000000000000000000000000e+00,3.03211914208215362267384448103886046e-26,0.00000000000000000000000000000000000e+00
Hollinger/g7jac020sc,Inf,Inf,6.65822978263266757395520040800229708e+03,Inf,1.50495743865064410640916201766369140e+01,1.47591803461125090010264909649989940e+01,6.72796283822802421193984848371742249e+01,Inf,2.61782764898939903897619684076471027e-04,2.52872954366412868418025051806951357e-04,5.29723868874156979645862315911097750e-04,0.00000000000000000000000000000000000e+00,1.14670556785210835399663618105255998e-25,0.00000000000000000000000000000000000e+00
Hollinger/jan99jac020,Inf,Inf,2.68780785678683323623112928766263576e+06,Inf,1.21442999560125204033501846033904250e+04,1.21422677487309505177576015363762162e+04,1.21451071846642265915249458277555735e+04,Inf,1.91716696187499324195886234044960882e-01,1.91677444615056480064464017849856140e-01,1.91732026519961046330229108275140107e-01,0.00000000000000000000000000000000000e+00,1.10523164830243790454175375330422086e-25,0.00000000000000000000000000000000000e+00
Hollinger/jan99jac020sc,Inf,2.33109763909363375740966584275797895e+01,5.77376604699508143688431742898185661e+01,1.91029278737786186946002544059778777e+01,2.60531155100648037929723804157358863e-01,1.16937862947872416125577046417485513e-01,1.04548688523794793026144670583999030e+00,1.25581529337291093595725390062630540e-01,3.92200804656144653349776239236121348e-06,1.59171421110389988795584200735011741e-06,1.63893511203071628809159281010957265e-05,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_BIBD/bibd_11_5,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_BIBD/bibd_12_4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_BIBD/bibd_12_5,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_BIBD/bibd_13_6,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_BIBD/bibd_15_3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_BIBD/bibd_17_3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_BIBD/bibd_17_4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_BIBD/bibd_17_4b,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_BIBD/bibd_81_2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_BIBD/bibd_9_3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_BIBD/bibd_9_5,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_CAG/CAG_mat364,4.35889894354067355223698198385961603e+00,1.40712472794702886636968903406333991e+01,2.64196896272458128966372428463625028e+01,8.66025403784438646763723170752936161e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_CAG/CAG_mat72,1.00000000000000000000000000000000000e+00,2.64575131106459059050161575363926040e+00,5.19615242270663188058233902451761697e+00,1.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Forest/TF10,0.00000000000000000000000000000000000e+00,1.00000000000000000000000000000000000e+00,1.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Forest/TF11,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,2.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Forest/TF12,0.00000000000000000000000000000000000e+00,1.41421356237309504880168872420969798e+00,2.44948974278317809819728407470589124e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Forest/TF13,0.00000000000000000000000000000000000e+00,1.73205080756887729352744634150587232e+00,3.31662479035539984911493273667068682e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Forest/TF14,0.00000000000000000000000000000000000e+00,2.82842712474619009760337744841939597e+00,4.89897948556635619639456814941178248e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Franz/Franz1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Franz/Franz2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Franz/Franz3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Franz/Franz4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Franz/Franz5,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Franz/Franz6,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Franz/Franz7,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_G5/IG5-10,0.00000000000000000000000000000000000e+00,1.04880884817015154699145351367993759e+01,1.19163752878129849540521212129765670e+01,1.03923048454132637611646780490352339e+01,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_G5/IG5-11,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_G5/IG5-12,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_G5/IG5-6,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_G5/IG5-7,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_G5/IG5-8,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_G5/IG5-9,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_GL6/GL6_D_10,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_GL6/GL6_D_6,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_GL6/GL6_D_7,0.00000000000000000000000000000000000e+00,1.73205080756887729352744634150587232e+00,1.14455231422595970390434342881921844e+01,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_GL6/GL6_D_8,0.00000000000000000000000000000000000e+00,1.73205080756887729352744634150587232e+00,1.73205080756887729352744634150587232e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_GL6/GL6_D_9,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_GL7d/GL7d10,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_GL7d/GL7d11,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_GL7d/GL7d12,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_GL7d/GL7d26,Inf,8.74814266001646774699486489703112122e+01,3.68321870108197620722729924875137466e+02,8.74070935336486291519793514023696780e+01,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Groebner/rkat7_mat5,Inf,Inf,2.69471108269420972446909483902373769e+06,1.35349632557277376599893251020958632e+06,1.00230091289991350581059617057381379e+04,5.25951414105903892473216514214962610e+03,1.05296361760509085502137775059016967e+04,Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Groebner/robot24c1_mat5,Inf,Inf,1.69489533589894570811120222177862359e+06,8.77527548928237352121494548297916563e+05,6.34398478875856069781488461442150899e+03,3.29200182259973847663932334233658630e+03,6.70525264251840103624027328377174442e+03,Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Groebner/robot24c1_mat5_J,Inf,Inf,1.69489533589894570811120222177862359e+06,8.77527548928237352121494548297916563e+05,6.34398478875856069781488461442150899e+03,3.29200182259973847663932334233658630e+03,6.70525264251840103624027328377174442e+03,Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/ch3-3-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/ch3-3-b2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/ch4-4-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/ch4-4-b2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/ch4-4-b3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/ch5-5-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/ch5-5-b2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/ch5-5-b3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/ch5-5-b4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/ch6-6-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/ch6-6-b2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/ch6-6-b3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/ch6-6-b4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/ch6-6-b5,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/ch7-6-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/ch7-6-b2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/ch7-6-b5,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/ch7-7-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/ch7-7-b2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/ch7-8-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/ch7-8-b2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/ch7-9-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/ch8-8-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/cis-n4c6-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/cis-n4c6-b14,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/cis-n4c6-b15,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/cis-n4c6-b2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/cis-n4c6-b3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/klein-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/klein-b2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/lutz30-23-b6,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/mk10-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/mk10-b2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/mk10-b3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/mk10-b4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/mk11-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/mk11-b2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/mk11-b4b,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/mk12-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/mk12-b2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/mk9-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/mk9-b2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/mk9-b3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/n2c6-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/n2c6-b10,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/n2c6-b2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/n2c6-b3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/n2c6-b4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/n2c6-b5,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/n2c6-b6,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/n2c6-b7,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/n2c6-b8,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/n2c6-b9,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/n3c4-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/n3c4-b2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/n3c4-b3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/n3c4-b4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/n3c5-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/n3c5-b2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/n3c5-b3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/n3c5-b4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/n3c5-b5,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/n3c5-b6,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/n3c5-b7,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/n3c6-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/n3c6-b10,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/n3c6-b11,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/n3c6-b2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/n3c6-b3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/n3c6-b4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/n3c6-b5,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/n3c6-b6,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/n3c6-b8,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/n3c6-b9,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/n4c5-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/n4c5-b10,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/n4c5-b11,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/n4c5-b2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/n4c5-b3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/n4c5-b4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/n4c5-b5,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/n4c5-b6,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/n4c5-b7,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/n4c5-b8,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/n4c5-b9,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/n4c6-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/n4c6-b14,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/n4c6-b15,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/n4c6-b2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/n4c6-b3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/shar_te2-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Kocay/Trec10,5.65685424949238019520675489683879194e+00,1.97484176581314990174384610437230984e+01,3.66333181680284047948708219944891747e+01,1.54919333848296675407170615991295991e+01,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Kocay/Trec11,9.94987437106619954734479821001205969e+00,4.84458460551572986975774187160053375e+01,9.92118944481960791874423574707882333e+01,4.03856410126173433750971371997647902e+01,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Kocay/Trec3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Kocay/Trec4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Kocay/Trec5,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Kocay/Trec6,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,2.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Kocay/Trec7,0.00000000000000000000000000000000000e+00,1.00000000000000000000000000000000000e+00,2.23606797749978969640917366873127632e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Kocay/Trec8,1.41421356237309504880168872420969798e+00,4.12310562561766054982140985597407674e+00,6.70820393249936908922752100619382896e+00,3.74165738677394138558374873231654918e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Kocay/Trec9,1.00000000000000000000000000000000000e+00,6.24499799839839820584689312093979454e+00,1.60934769394310811868499912668357169e+01,4.58257569495584000658804719372800830e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Margulies/cat_ears_2_1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Margulies/cat_ears_2_4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Margulies/cat_ears_3_1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Margulies/cat_ears_3_4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Margulies/cat_ears_4_1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Margulies/flower_4_1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Margulies/flower_4_4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Margulies/flower_5_1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Margulies/flower_5_4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Margulies/flower_7_1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Margulies/flower_8_1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Margulies/kneser_6_2_1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Margulies/kneser_8_3_1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Margulies/wheel_3_1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Margulies/wheel_4_1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Margulies/wheel_5_1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Margulies/wheel_6_1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Margulies/wheel_7_1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Relat/rel3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Relat/rel4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Relat/rel5,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Relat/rel6,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Relat/relat3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Relat/relat4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Relat/relat5,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Relat/relat6,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_SL6/D_10,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,2.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_SL6/D_11,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_SL6/D_5,0.00000000000000000000000000000000000e+00,2.44948974278317809819728407470589124e+00,2.44948974278317809819728407470589124e+00,2.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_SL6/D_6,0.00000000000000000000000000000000000e+00,3.16227766016837933199889354443271854e+00,4.24264068711928514640506617262909415e+00,2.82842712474619009760337744841939597e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_SL6/D_7,0.00000000000000000000000000000000000e+00,3.87298334620741688517926539978239978e+00,1.22882057274445075918121635546418516e+01,2.82842712474619009760337744841939597e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_SL6/D_8,0.00000000000000000000000000000000000e+00,2.00000000000000000000000000000000000e+00,2.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_SL6/D_9,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_SPG/08blocks,2.90516780926679001366575156908745513e+01,5.30282943342514082036657271480996921e+01,1.05204562638699278041113997650404906e+02,5.28772162656091418414670675006739050e+01,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_SPG/EX1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_SPG/EX2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Trefethen/Trefethen_150,Inf,3.06153556242614957477642334502431506e+02,1.31240313928304819488849291733154170e+03,5.86924185904789580430525124079146888e+02,7.28010988928051827109730249152703247e+00,0.00000000000000000000000000000000000e+00,9.79795897113271239278913629882356496e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Trefethen/Trefethen_20,4.69041575982342955456563011354446612e+00,1.05830052442583623620064630145570416e+01,1.54919333848296675407170615991295991e+01,1.04880884817015154699145351367993759e+01,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Trefethen/Trefethen_200,Inf,5.36786736050733652999043270373741779e+02,1.50089440001620367162397882256936348e+03,9.19831506309715399063573916972839110e+02,1.01488915650922194686485201189358750e+01,5.29150262212918118100323150727852080e+00,1.58113883008418966599944677221635927e+01,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Trefethen/Trefethen_2000,Inf,1.97390894420183425035417006940315346e+04,7.51212330303490159638283441781852328e+04,7.46217120280686135907211089655433446e+04,3.45934964986195056923213043160651107e+02,3.44331235876154575742094903772220521e+02,6.98846191947841982372338333638049349e+02,8.51528038293513856036910446579061367e+01,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Trefethen/Trefethen_200b,Inf,5.36786736050733652999043270373741779e+02,1.50089440001620367162397882256936348e+03,9.19831506309715399063573916972839110e+02,1.01488915650922194686485201189358750e+01,5.29150262212918118100323150727852080e+00,1.58113883008418966599944677221635927e+01,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Trefethen/Trefethen_20b,4.69041575982342955456563011354446612e+00,1.05830052442583623620064630145570416e+01,1.54919333848296675407170615991295991e+01,1.04880884817015154699145351367993759e+01,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Trefethen/Trefethen_300,Inf,8.96803211412626465735156360727456042e+02,3.76240348713425471702763915588458888e+03,1.83359701134136886986981113013054746e+03,1.42478068487750071688576895806125393e+01,1.13137084989847603904135097936775839e+01,2.76767050061960952353542158258076746e+01,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Trefethen/Trefethen_500,Inf,2.27978069120694151035714145613208569e+03,9.74519984402577554447529581217416252e+03,4.49192230565044390550483071253740502e+03,3.43365694267787911171303028645765549e+01,1.81107702762748332531476163339681319e+01,6.87459089691888501979854033778054779e+01,1.38202749610852533139044805677534555e+01,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Trefethen/Trefethen_700,Inf,4.11911641010544881638692028943199933e+03,1.27971578094512845622124476781901008e+04,9.43225858424163432879553956316490322e+03,6.47688196588451038911418863347690111e+01,5.55697759577992180337301881641142171e+01,1.33798355744754950258319932504877971e+02,1.97737199332851885115480022995246566e+01,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_25fv47,Inf,8.02196746363240760556133692197276614e+01,1.94252935453615002379548943927447834e+02,7.86610356947497365088817429152252992e+01,7.11359060161942320618354848299519540e-01,2.39990093269162736213992712059325914e-01,1.65034433059817210104971447717416007e+00,2.45095401835058853374845465783803034e-01,1.09200094320849328893320086826366677e-05,3.36223072875015837948169485124230179e-06,2.94253063072183867469591015830859744e-05,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_80bau3b,Inf,3.38360542911900935496053796128086929e+01,6.70810515706598747486600500488600281e+01,3.35426843460381800322993413780774730e+01,3.01296465393824848854400005497408130e-01,5.59861709300215709545439831882263809e-02,1.31447109072370432582966866375550156e+00,5.81496189199669429224334598196476988e-02,2.44325153953888598332540201011738085e-06,2.01895958934521501162842356120446237e-06,1.33879746603047278149860955189941306e-05,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_adlittle,Inf,6.74068621878035021937645306738142730e+00,1.15919055910526431487906709411804274e+01,6.62923307891218701268377308795271072e+00,5.12311945861026405635582359996581022e-02,1.42833813666457467607296574488218213e-02,2.07167488984129680063703205138616062e-01,1.44884402224721918635653239444275889e-02,7.81952439751798211256075114477648905e-07,2.18131499674125566257612971370993863e-07,3.15371444251959851154694019647261180e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_afiro,2.41739432292292806323161165580003331e-01,5.23241534212451519523327686379655502e-01,5.04950554510043116740642720214223179e-01,2.41739432292292806323161165580003331e-01,1.69265665611226584946120037571510148e-03,7.93435471461968810825629864783851984e-04,1.19155487034090422122075527448090648e-02,1.92313517372248276673422872642643548e-03,3.17485875956866380138292917923952974e-08,1.52038384087305156988795992571285850e-08,2.30485011271798372544517816392102202e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_agg,Inf,Inf,1.91118168136270325560082462970945488e+02,9.85400067429685974808368049911094693e+01,1.91973068185832095011703046547151533e-03,1.33126373023372887346496320969774871e-03,1.89965174875637962430424754203531047e-02,Inf,3.19762275881610596177255226755290272e-08,2.49976295897061182418097663928380170e-08,2.92324605034192225110344321285066316e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_agg2,Inf,Inf,2.18586863785663318373387493153403461e+02,1.15534290820223101130541863888392163e+02,2.20194434228023522267955108851784094e-03,1.51105034777163670890363617406856655e-03,2.39517695375409805306156014441886883e-02,Inf,3.82021131855149234510430241390204505e-08,3.15110413540119493686330511842131917e-08,3.46855778881288571865826674353946914e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_agg3,Inf,Inf,2.04362164002195209920888797520423293e+02,1.09152411477437774970067053124821762e+02,8.00020066347685390980481259429899946e-01,2.00110736588860678077411810882382015e-01,1.20136160054493042661664554448015355e+00,Inf,6.76236209651159032340241988569464624e-06,8.72176768154085371987075951278767968e-07,6.87206612802096131789857841794372240e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_bandm,Inf,4.98325213370019888374486305689710821e+01,1.63737601339639777596162148522813618e+02,4.94024682967619145598125507256510613e+01,2.20150111010515327103842103428752041e-01,9.67391232969759502577899413201978088e-02,8.63603195235241556612842374304947484e-01,9.92715247489079635616392759073160325e-02,3.07495259280620641578464352899218481e-06,1.38653037924462025730416381332410895e-06,1.33871717310883604383127050753803333e-05,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_beaconfd,Inf,5.77005402781994988142847962738811200e+01,1.09654662570584293699329906285738072e+02,6.44663616338135706252468066327521160e+01,5.00590363473200400188149894669261435e-01,2.54142574276476496555084715406713461e-01,1.63320679485560006912630226328574808e+00,1.66579638923058634433005965350331389e-01,7.63715299270939598002066593180437417e-06,3.87910661706037837704939411073468030e-06,2.56146380844167436724068585958417464e-05,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_blend,Inf,5.73445511375122954178592577566621309e+00,1.18587225851004009126330089729631160e+01,4.12873083679735532876483330089890938e+00,3.38019509833679124859174598697922742e-02,8.24587368188268461310472848914116273e-03,1.45465842013463992268298530909645795e-01,1.64045754379890693244679517491913793e-02,5.18902774349994347041459298876179583e-07,1.39187231398778668468586201636989652e-07,2.05212438356314989355160194321128090e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_bnl1,Inf,3.22689129387077004343755270128107177e+01,4.32434865735834251117549105961783305e+01,3.19637760883301649903411274871954165e+01,7.70065016293384744416782177522910877e-02,6.30301920361419404448445928924003388e-02,3.36801108567016972583788541530799944e-01,6.50226195381523129728746420349169982e-02,1.18475804544811234234992183360166446e-06,9.60403684678702905667404097550813784e-07,5.19361138386909150560710505647769983e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_bnl2,Inf,2.03522555019739599917607416785922618e+01,4.84130936039096780256189321530739379e+01,1.83008878764290988292149275830613043e+01,1.37798264564428006933714270960118774e-01,1.17547207915000915139782885314463210e-01,5.87317306429097320989274033958748288e-01,1.19993816476206013285289409815199700e-01,2.10437430398404923893511415289954023e-06,1.79245413051986605834390311372439973e-06,8.96177680267358978372541569074435730e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_bore3d,Inf,1.68314884641030647813902320816395224e+02,4.47987433920093893956474605210751955e+02,1.72993296741347463599088421874902023e+02,2.36824613087420412832432503623175994e+00,9.28635294754352236952862245060005004e-01,3.88780533044756710639398687176660069e+00,2.33535700201171567072006500216763393e-01,2.70365436402207360537515952988591257e-05,1.13913418187400800421878195617996458e-05,6.98993129285214494449409384080304943e-05,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_brandy,Inf,4.39961291580117162987622683609637737e+01,9.10280310826973958794884054558871589e+01,4.37620353981130375576386819793370238e+01,2.63501477648598245702140062035674963e-01,9.73728492255468896743181889607057917e-02,7.52027629404417352841719529933291701e-01,9.83112525988491390061480316489691193e-02,4.01319715248220448367205600536410800e-06,1.48679653514709952632606294662857568e-06,1.09643627231298956999450915462995508e-05,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_capri,Inf,3.17291783060665436821092311984845364e+01,7.87773886432994040908800157242884198e+01,3.12805954202765201684636428631448432e+01,5.43140272987878083168090142981339519e-01,1.42835028980194772199565398513834860e-01,1.13782540442074621812542894211298679e+00,1.44118874291476416041658917369317828e-01,6.28284137906375508101643523832917243e-06,2.13442252964842541785179060086175110e-06,1.60054965608133810616305931514303112e-05,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_cre_a,6.16148077271202724763192035440072882e+01,1.45885044641320242506638366349088332e+02,2.02706553991848028968148598493033233e+02,1.45346429372207145333429978126685369e+02,1.24990663179739477631382413473468391e-01,4.76473690575602604511540272736986073e-02,5.21358394192815658237167244290830985e-01,6.86818565431587307644113040441713366e-02,1.90720616618687398102947482570334270e-06,7.27041160773802660967672177946577957e-07,7.95529776185849360779970362359581361e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_cre_c,5.71176458614148419536703039511329103e+01,1.36638750451692875575952176998600377e+02,1.86936320624832027437044251566037256e+02,1.36295361141713110009712321372712928e+02,9.02705528759108280529073131543502768e-02,3.58174516540111911241852034314541702e-02,3.99587036582378383515991013420452342e-01,5.19690008931693431272401830598816715e-02,1.37741932708144314263025770928888991e-06,5.46530944688407125966693866893567082e-07,6.09721430269502000071835636145597242e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_cycle,Inf,Inf,1.32536723962301219679683594498767486e+03,1.10451365151629823381740441190971788e+03,7.12271063075256284319330944851800481e+00,3.46529503325456782635585479033676614e+00,1.61692613756020754346953022770108214e+01,Inf,1.06695679218454239680526521840982059e-04,5.29378812590883061770393585405458063e-05,2.44600549457698091245144888685484513e-04,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_czprob,Inf,6.09179917899934263266428881785973904e+01,6.09180622397684922659568270665271335e+01,6.09179918854391460042525841742148254e+01,3.57341178408160942296599526411096478e-04,1.79476528494396045502959078668944471e-04,1.17441390566918507977602425922466976e-03,1.78155662296365113241709032330896661e-04,5.59260034900754853420978546099894352e-09,2.80441064422464170578863456374253979e-09,2.04933976806408259818611894302969000e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_d2q06c,Inf,4.47431081219981093564375945967524848e+02,1.46580284550989951082242105950663003e+03,6.73799475007383999411016087227129216e+02,7.54049330027096590363585122391886296e+00,2.63887844338351838339786005179333306e+00,1.22664682418747148161460366876056412e+01,1.92015274478154974477206373859012064e+00,1.14904874756136303998995282298624261e-04,5.37908598205638735168251647920265705e-05,2.31676756376527171484832677395975169e-04,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_d6cube,Inf,4.09023226724351193048527944876624420e+01,1.35310753452931448821562254806166555e+02,3.92937654087770010445851067846930244e+01,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_degen2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_degen3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_dfl001,8.17724920782928627098073145078924644e-02,1.63544983985888100998139138221352812e-01,1.34612999748610566599503279515870233e-01,8.17724920782928627098073145078924644e-02,5.25831952930977200377415672413414507e-04,3.19423853857795253948453708833926094e-04,5.11078080823631264995691517710612464e-03,6.38847537017938914052042096422941326e-04,7.94647517085810668565361008423819791e-09,4.93209748869312601666851910569407515e-09,7.80412990727763098699009882148176713e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_e226,Inf,1.45574156145378304055654145549639192e+02,9.27652202597329314472500064194995278e+02,2.41531539273969785334107763970809938e+02,3.51295732145025573180945461499145236e+00,1.19909148409070589789305233615177844e+00,5.15333112835454494387013354478107574e+00,5.36935894889170739525677344045673834e-01,3.20499298013502331751151096669144937e-05,1.95163766612552793823442167543713018e-05,8.00615709991383723247609952367399440e-05,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_etamacro,Inf,2.30539369488050413341337352969648524e+02,2.81827452441516719041504792968638512e+02,2.78787355069912590539064330542626959e+02,1.00319233328613353645200880833832009e-01,6.90668416903248786562349746754369187e-02,4.10351540275716661765320982321905027e-01,6.92278287372393580100325803679805626e-02,1.49285007979331251389577767703589385e-06,9.96380445711095002024936483560275893e-07,5.69891992913244477947186404122044385e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_fffff800,Inf,Inf,4.42094862029841723831289212772252370e+04,8.69113674605634448154081658761396795e+04,1.43721182039568262246648186825592118e+02,1.43558672268049552153131796826573172e+02,1.46003765570258205014182446956578744e+02,Inf,5.00083714177092578652140739872483837e-03,5.00082468509562729394345181273935658e-03,5.00085995279479601251273797494655763e-03,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_finnis,Inf,5.69427831949622431942793784039080796e+00,7.24739919191081898479259800816848889e+00,3.99987819635860823997923447731496696e+00,4.80090043595977322185546264117223831e-02,4.04298483352520817090358183373646124e-02,3.28792956694312740829435253921587411e-01,4.25051884316016324291099383673475046e-02,1.36132481360544444953705979583909455e-06,5.48921676757831995732708421758755786e-07,2.69392101806369866485660092199393452e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_fit1d,Inf,7.53795802015672010410355008904061334e+02,2.63307275023597741577676968749708363e+03,1.33782922393545696917303807386451091e+03,8.06225784561562018615106281971958366e+00,1.73205094676729368244296156833495351e+00,2.31516763312834264473863899463958101e+01,1.36651826555326449826300403091799046e-03,1.96735010866453575885145850930801791e-08,1.03965345482117921917446442045695770e-08,1.69976484946049703686392225373832264e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_fit1p,Inf,5.95973219031671264668446567257976731e+02,2.08449611935386983906214048863307291e+03,1.05912370455971602281600822386939649e+03,6.55743860513860336339271207033481793e+00,1.41421368007076586861047047541101509e+00,1.84932442277730661189778394201530193e+01,1.15060897950421142312758720896599409e-03,1.60386916314223632156322840633887790e-08,8.69950007819315483961415064768135294e-09,1.38745215140993678411738039197538073e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_ganges,Inf,3.54136951545989790264754802207314802e-01,4.85433908115151204817221281710293640e-01,1.81878334588068296452967860492027237e-01,1.78359870929824198503959865531720143e-03,7.33048702381818799898097915354232243e-04,1.19158985047210566204128385576274595e-02,1.53180388920217030809298358289911444e-03,2.40160763326716386300209297163697171e-08,1.08992678991225902112534845584217620e-08,1.78961110793508967666435841638192779e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_gfrd_pnc,Inf,1.18244147512678241488072259965535976e+03,3.77740831815942315742782787395498486e+03,2.47794873274246771255142638674584337e+03,1.62506030657318606528739758666308970e+01,1.24788661343884266286434379386852191e+01,1.91207243586637170212191384692166024e+01,5.68349364387831026059175948192714067e+00,2.03875695002785911721607820924265619e-04,1.53714104861683819225741862883986923e-04,7.82721088622740290973964762066506793e-04,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_greenbea,Inf,Inf,1.02502974507127802287123826915754741e+01,7.33205755438408870228512322097789731e+00,3.33147466224550397583999022578544679e-02,1.93185707276979142459521332976845721e-02,3.02768111770460868163494179736093868e-01,Inf,6.57069344495763139864910933780822765e-07,2.87568451445585218584305994998206218e-07,4.75055061173006375307263912315087340e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_greenbeb,Inf,Inf,1.02502974507127802287123826915754741e+01,7.33205755438408870228512322097789731e+00,3.33147466224550397583999022578544679e-02,1.93185707276979142459521332976845721e-02,3.02768111770460868163494179736093868e-01,Inf,6.57069344495763139864910933780822765e-07,2.87568451445585218584305994998206218e-07,4.75055061173006375307263912315087340e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_grow15,Inf,Inf,3.90601643415446442977015437038225166e-01,3.10712869653920031922900740707166772e-01,1.56934630637296258458114239283241590e-03,1.30234448040997577428121585471793067e-03,1.91451881651390431441355755154077389e-02,Inf,2.61438125800615926997757692532717587e-08,2.30824799866850808925574613633663756e-08,2.91423214232040202652426582425534273e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_grow22,Inf,Inf,4.73042081599135438752300708851710653e-01,3.76291971932135502907934699131362416e-01,1.90057276007667632410754049799584853e-03,1.57721749090807078019318358858403853e-03,2.31859742909785322854442074615385279e-02,Inf,3.16617293661927753232818770245371296e-08,2.79542714820541399467417781412202646e-08,3.52931039104746276880448098587909036e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_grow7,Inf,Inf,2.66831720612065789812320019049960286e-01,2.12257298512916048248470877398807527e-01,1.07206762240961970064663453164886044e-03,8.89670651405350428780041904215677015e-04,1.30786533688808104057932020461967916e-02,Inf,1.78596240228244214230097793539914967e-08,1.57683357319873193294689031731958535e-08,1.99079955219560832486012117726331931e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_israel,Inf,4.57264659618933850529382276738594869e+02,1.32695546712462675672916350253084548e+03,7.59302096392360486741490070021274829e+02,3.74166755315197511260596165308331248e+00,1.00000607974732617675889169712203310e+00,8.18546059011358092663337767421258430e+00,5.62342965810220893115764976696601378e-03,1.48276222477513650701285255750651497e-07,4.75740519467140542030946176507958224e-08,5.96908993340415255389111617009934544e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_kb2,2.36168446173896175178743986736528563e+01,4.68386431463519185844923294087461617e+01,9.36771346996763060783025151625046264e+01,4.68251811494832826494981108693739092e+01,3.52471482738811800205781397653281082e-01,1.88935426553495429578721876888823223e-01,1.36541805918868845101097735846606688e+00,1.88944577096707757023199081886001626e-01,5.59769983585698463219765694509761385e-06,2.73497139133677060702600332635383905e-06,2.28213595521080417649034716761518432e-05,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_ken_07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_ken_11,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_lotfi,Inf,1.20967919247636537269428910870854586e+02,2.96041278360473472632418275806325206e+02,1.65605660125972035646222495670737514e+02,5.00494594127588115345250943187379431e-01,5.00183570249245201938404797879176819e-01,2.50228204740358677889832777911345990e+00,1.42097664620716698636527707877862307e-02,7.00916293223850743626743029896881638e-08,7.00473310482293091811310329420255076e-08,7.19828988256624356165749268808708473e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_maros,Inf,4.43402841978623481436127156928403683e+03,2.70947965015282382442773115397380151e+04,2.66916593837642432116930067297396115e+04,1.12768885718743708727846292132943140e+02,1.11231108608718653078482399658067479e+02,2.91183637133071134469163076709247725e+02,3.58986103854979408810800192409583832e+01,1.67497288931499479815095719561651932e-03,1.66998183808843647342571155066716726e-03,2.20481160797124950659622043604172987e-03,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_modszk1,Inf,5.74340000334330965342794794701149012e-01,3.72756574758754382596481690859400103e-01,3.40032042702212766027316593831751352e-01,1.48705878822078818574876931356737690e-03,1.34411128437469631593090581627483086e-03,1.99587575745232215815479781249277799e-02,2.41389687453762046762068760200935184e-03,2.33869119973844574584721563549564276e-08,2.12317951766485955016412513849709295e-08,3.09261694001800507466896659109653621e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_pds_02,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_perold,Inf,Inf,3.72725796451910108132179425291564334e+04,3.66639882197097743431518143569222373e+04,1.08863417327381375720672505903679901e+02,1.07366615055645382595980016031100622e+02,2.96636681866576507398078206465151826e+02,Inf,3.10350630396052437764651662241334401e-05,2.47837689212216676636780837769618653e-05,4.70083054751779598004207933899650046e-05,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_pilot,Inf,Inf,8.77403721830338686408279872854131776e+01,5.38225387964992211136777629988909442e+01,3.92491552343709400087330619672100462e-01,1.33738935350445221706275314308707277e-01,1.58270619430061329979239426143301291e+00,Inf,5.96085363657455324305788708198725541e-06,2.07596980214218248622624915460983393e-06,2.42935149883179789737788723918051908e-05,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_pilot4,Inf,Inf,2.08184145076848139562688979096958808e+04,2.05306106300650808757346329097278482e+04,6.89158150214298144340917701046515789e+01,6.75389642847020472200899520436755302e+01,1.98333300158384579471969080237655782e+02,Inf,1.98546964471343828031914630255782689e-05,1.67361272617436210074796623537334285e-05,2.89604291298939703875830266864385942e-05,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_pilot_ja,Inf,Inf,1.09660555336973359290929624923810197e+07,4.23268464064783004259511455818681723e+07,5.57700123433029213997835500962141594e+04,8.18005832035971699140852433064311273e+04,5.57716714545404032222737875389443787e+04,Inf,5.44298586727112697350474846671328107e-05,5.37264292977020807931347237525188848e-05,6.09852663105753468224192971239919436e-05,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_pilot_we,Inf,5.37800748317845235490987386268011185e+03,2.70941989251689225464446967278911953e+04,2.68250330472494525712379126958007714e+04,1.17457661499133425959188195768444404e+02,7.61173085447650469579316525154203943e+01,1.58345643175112686846672718231604491e+02,2.61769806851835066856577915116146778e+01,1.64007348875434153419686288168040284e-05,1.55955713917281823103371376870811076e-05,2.38994765608491018446622753279391063e-05,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_pilotnov,Inf,Inf,1.09658464374953908059153565858845551e+07,4.23267926157667193786383447778533074e+07,5.57691907114273636932341001721005963e+04,8.18003285076420823100908631770731188e+04,5.57694668598278080091254313325117495e+04,Inf,5.05042565740661430783667298250321890e-05,3.75891246374938270930523291811478685e-05,1.42442944328396322112805205528472226e-04,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_qap12,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_qap8,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_recipe,3.36313161245372097608327932457951138e+01,6.93110253953755874707468055959713289e+01,1.15758387002231501716971332563219940e+02,6.92200709640531636623763156972349656e+01,3.23993841552244133042431040399738208e-01,1.34488791029314778663405347544543883e-01,1.21901660598136099950782037540982911e+00,1.35201735801662746984310875995698230e-01,4.29537029299758822053397499820240136e-06,1.81024268040091447397398815137626782e-06,1.70923257804953503407076428644127356e-05,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_sc105,7.75919313620943315903310089865296036e-02,3.08474066981326923068555411787777124e-01,7.80624749799797091283616638713457321e-02,7.75919313620943315903310089865296036e-02,3.04931542890278342670367692673153729e-04,3.03093481882910851598479923401727822e-04,4.84949571013064148328862868961608913e-03,1.20497682414608120301146307748076642e-03,4.65288582302480077665148165129377159e-09,4.62483923508362601463282257578804134e-09,7.39974318291957265637772016914324508e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_sc205,1.07914354061449665647831820820333941e-01,4.30297861951463022724959771052468524e-01,1.08253175473054452662803740909891934e-01,1.07914354061449665647831820820333941e-01,4.22863966691242250328443773825083804e-04,4.21540445552159067689376143708609557e-04,6.74464712884024769005069641720877703e-03,1.68085102324828312089879691874797973e-03,6.45239169169680075347926958717022287e-09,6.43219635982466128758268426586778033e-09,1.02915147459801599383470949409814366e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_sc50a,5.38099229928828286933091427989734953e-02,2.12500000000000188737914186276611872e-01,5.44862367942582385640950071919830541e-02,5.38099229928828286933091427989734953e-02,2.12836862477391111925553786499796034e-04,2.10195011690764547507481281926570321e-04,3.36312018705500361490757901508913980e-03,8.30078125000188737914186276611872017e-04,3.24763260843072471615913922592724758e-09,3.20732116065826407749224398094868035e-09,5.13171413413870093936679956244317357e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_sc50b,7.93036096278094131284225464230668060e-02,2.21500564333367076756910256014922448e-01,9.60143218483575646170521921075987494e-02,7.93036096278094131284225464230668060e-02,3.75055944720109303513608634584590718e-04,3.09779725108541620868541339360708001e-04,4.95647560173800465072465924185572448e-03,8.65236579427411107118415200871654962e-04,5.72289950954131625300900267788248172e-09,4.72686339202404804122430444136430298e-09,7.56298156111015448382065244960989871e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_scagr25,1.64317064409786861740203371851189189e+00,3.46466538788379856050096646739818250e+00,6.48942649623216074643883285493723964e+00,1.64317064409786861740203371851189189e+00,3.67974108355290545927966102593575174e-02,2.42698990692417814495934404608205834e-03,4.79129071073816237278812511204596649e-02,3.79526790311591198100939197713206878e-03,3.28871616594982211374354694764469801e-07,4.56933100989907051718036497692695929e-08,1.56704964209204005027716284030698069e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_scagr7,8.25632096865789918203261187791411332e-01,1.73858958641767957698797444736240336e+00,3.24589259680600099780231154636592157e+00,8.25632096865789918203261187791411332e-01,1.84018647389273206266560458121873240e-02,1.25449089134520025846488107634180104e-03,2.44913152755381712967946570349717281e-02,1.98289085816539495032039501570066064e-03,1.64521136223795282432198317384528311e-07,2.33567389273984937675264525557036915e-08,7.87384126251616792938796739870722343e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_scfxm1,Inf,6.67563602334832843585030580841696541e+01,1.32497083823192389995523471860245224e+02,6.66291852724468242610256747077902238e+01,4.96427345791068920498451910626838827e-01,2.42418572767164034393730647668592044e-01,1.98680789901449409660013546076216245e+00,2.42678793699574807111279305641996733e-01,7.59626782130245282649539315616573685e-06,3.73768034454092024935897558177206050e-06,3.07783854372133275488545216966316677e-05,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_scfxm2,Inf,9.44077500168560147192320532145040477e+01,1.87379172917643494021957819544419051e+02,9.42278974621639829246134447132717618e+01,7.02054285150607870650022154388013769e-01,3.42831633378452414955249124270412553e-01,2.80977067661629217602324297712439231e+00,3.43199641350281102228783049961388851e-01,1.07427449763042512045945542502057502e-05,5.28587823506511211115549243948632208e-06,4.35272101132536505234725741308732545e-05,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_scfxm3,Inf,1.15625407652763608629522915810667302e+02,2.29491681036481606853622035384572943e+02,1.15405134158797867413625035406875654e+02,8.59837385176695222048599492482468947e-01,4.19881284731061110449607508526997493e-01,3.44125222597227890506331790817094885e+00,4.20332000607189515570280273557980712e-01,1.31571218143963894883029474675608027e-05,6.47385225919642044089802675173232775e-06,5.33097273521915164188152922660803655e-05,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_scorpion,Inf,6.83279458821686718905023448577111094e-01,3.64009392585720435731088038024439447e-01,2.83111407130931862180226800782855476e-01,1.61627900593950861435263372729442714e-03,1.31999686096718797621754131672766297e-03,2.53910474348874616898125994311226084e-02,3.07596582237308302106082471853288132e-03,2.71468046871824519158899659222649611e-08,2.43505832968703211791033136718752627e-08,2.75558834095236394175203085252354122e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_scrs8,Inf,1.72131551004834592940803880262301088e+02,6.13061758663721856239040557194038051e+02,2.56201396036168156511161653768495303e+02,2.73746621718044044258425311163406173e+00,1.18203806684959836549848390169436946e+00,5.93232826024529298798449453489359756e+00,6.32501988211674113371104717708133480e-01,3.91002776542565635792686481590051202e-05,1.41465123077719542113711349817939983e-05,8.75828838947714326936305520840840937e-05,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_scsd1,7.15662801766000898465066349248924147e-01,1.47800748757628373786513272492187100e+00,7.15662801766000898465066349248924147e-01,7.15662801766000898465066349248924147e-01,3.05839126477127375044713538372859574e-03,3.03280704656192354695653357630479696e-03,1.32853343542627085676749579151774236e-02,3.09327235296550760283060688449505398e-03,4.21920794675208015985432425957015986e-08,3.32797510193982668020561078450220467e-08,5.33272951000569213821077416570417805e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_scsd6,9.69103567893336065874383876024606173e-01,1.93624699168354725992273535458356345e+00,9.69103567893336065874383876024606173e-01,9.69103567893336065874383876024606173e-01,4.15866186140190785214331496564531938e-03,4.12868383562344244925078300136720338e-03,1.76715379299526946602743999000201203e-02,4.15866186140190785214331496564531938e-03,5.70732862348227794128277260051765465e-08,4.51805351337212775340717399183551869e-08,6.94214487579623891733952500984994100e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_scsd8,1.33326214986172997073182594915130656e+00,2.63850831157567272992458632635655308e+00,1.33326214986172997073182594915130656e+00,1.33326214986172997073182594915130656e+00,5.71150349169159065436763240079517224e-03,5.64987857746037729920398346055583995e-03,2.93829600253976869645613533422639462e-02,5.71150349169159065436763240079517224e-03,7.75328984563996923746200790104513224e-08,6.09129812190380077787379228815453547e-08,9.36993548561910385360267644490652476e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_sctap1,1.33416640641263337124894362725084671e+01,2.62297540972080026093764399905440078e+01,1.02703456611742138578917713766575853e+02,2.27596133534820841428722050329110271e+01,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_sctap2,2.54165300542776688449197169078790759e+01,5.81205643468815605408886169507734386e+01,2.08887529546404468936587775726250954e+02,5.26687763290547694873615315990955080e+01,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_sctap3,2.54165300542776688449197169078790759e+01,5.92705660509497749473500930699259452e+01,2.24296678530913604788499685783310543e+02,5.26687763290547694873615315990955080e+01,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_share1b,Inf,3.82341176620060751748010791139055308e+02,8.22900628665431581073399475206421312e+02,6.16421917456981238181898485959669354e+02,5.15432070776133166697340701684110704e+00,2.13741432645676755945688790889425270e+00,1.60393691143174057930940913096723065e+01,7.35068734264709295871904814570339705e-01,6.18509322621393383781632428680549936e-05,3.63558888893115174771082617623770774e-05,1.22655279437640143377572241900502672e-04,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_share2b,Inf,7.04446905980384738220193762287864781e+01,1.56496222085943183407643504313564530e+02,7.03754079685128372510682955588956300e+01,5.20437527931209990373591816290738932e-01,2.70529806382102976548796752842038578e-01,2.08223657114235076386153598221687043e+00,2.70580743759610888064397991631043948e-01,7.94124451664402062378402094631531405e-06,4.12795696476149531968087732895091188e-06,3.17725017514512562239752547031744907e-05,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_shell,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_ship04l,Inf,1.08707634036035795705044851236944129e+00,1.08714573335524746389918933400926744e+00,4.79306759571853563067324107819736338e-01,4.07814907247613064010991877691091843e-03,2.28423414705982842887408343657108989e-03,2.87995344283163566351125750310374429e-02,4.07814907247613064010991877691091843e-03,6.42089724060873378372673408072415618e-08,2.29565488957221450777052228824811496e-08,6.17112386148298328606023245561900023e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_ship04s,Inf,1.08707634036035795705044851236944129e+00,1.08714573335524746389918933400926744e+00,4.79306759571853563067324107819736338e-01,4.07814907247613064010991877691091843e-03,2.28423414705982842887408343657108989e-03,2.87995344283163566351125750310374429e-02,4.07814907247613064010991877691091843e-03,6.42089724060873378372673408072415618e-08,2.29565488957221450777052228824811496e-08,6.17112386148298328606023245561900023e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_ship08l,Inf,1.17661512269749080750800208902990133e+00,1.17667557320512897929144231102119345e+00,4.17639972895834241062255668471306499e-01,4.09209878190715014493439600492404910e-03,1.31462655632534331221704047599776369e-03,2.40349900445843111413657267696706817e-02,4.09180784251919682103187276661855007e-03,3.96871330842382990139820111911216290e-08,2.99957346059860576740000881750885403e-08,4.55501974675072410274140895200466938e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_ship08s,Inf,1.17661512269749080750800208902990133e+00,1.17667557320512897929144231102119345e+00,4.17639972895834241062255668471306499e-01,4.09209878190715014493439600492404910e-03,1.31462655632534331221704047599776369e-03,2.40349900445843111413657267696706817e-02,4.09180784251919682103187276661855007e-03,3.96871330842382990139820111911216290e-08,2.99957346059860576740000881750885403e-08,4.55501974675072410274140895200466938e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_ship12l,Inf,4.42157829156054441598106730716772190e-01,2.49236997441711803565058612515227060e-01,2.49005112164377523051434698116056283e-01,4.50822272628878651860463097847501142e-04,4.49187253399968170304300769551085786e-04,1.54312589564335096567533868441953485e-02,2.13855377650951242615687954346687668e-03,4.77284427810526978756166676746466051e-09,4.72311025244833881212884267654616489e-09,9.19700914755120529694824680688490543e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_ship12s,Inf,4.42157829156054441598106730716772190e-01,2.49236997441711803565058612515227060e-01,2.49005112164377523051434698116056283e-01,4.50822272628878651860463097847501142e-04,4.49187253399968170304300769551085786e-04,1.54312589564335096567533868441953485e-02,2.13855377650951242615687954346687668e-03,4.77284427810526978756166676746466051e-09,4.72311025244833881212884267654616489e-09,9.19700914755120529694824680688490543e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_sierra,Inf,Inf,2.52430121308848560320209502233162413e+05,2.79986859577373737862889427296720830e+05,1.29984614474175365767358137092256642e+03,1.29984614474175365767358137092256642e+03,1.29984614474175365767358137092256642e+03,Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_stair,Inf,Inf,4.32572844868306612442834901990352845e+00,1.23184333468217480593528291697435020e+00,1.32984684813969623543971514880595364e-02,4.18800346634098837575090502286196659e-03,7.37716595267189257529443846406533241e-02,Inf,2.04727379745997548026650087011320746e-07,6.75849869764778152249219073085754520e-08,1.05284200041151430297793038861099506e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_standata,Inf,7.65830700132868758523509324548453836e+01,1.65657739368433974079927750979456813e+02,1.55636102214942402821474762405648244e+02,1.85495243053061385684717642189814507e-01,1.00497001471147101936325126027446255e-01,7.47476068178770084368528502010175664e-01,1.08520271183856469641350424771261607e-01,2.82628212963896454851196828994528350e-06,1.52716652531112682782761835271124803e-06,1.14578817270205630078849814065837931e-05,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_standgub,Inf,7.65838003543993596670584880843538187e+01,1.65657865253879507335943597975708746e+02,1.55636184189494473436772348623064420e+02,1.85496717809964606771739097454408526e-01,1.00498540313351871273282856844048758e-01,7.47558491292036207704972126119349978e-01,1.08528174368735554236286374879940262e-01,2.82630941387310294399211133654678470e-06,1.52720321793849382134346810278814276e-06,1.14588943928580550360146698687794348e-05,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_standmps,Inf,7.65830700132868758523509324548453836e+01,1.65657739368433974079927750979456813e+02,1.55636102214942402821474762405648244e+02,1.85495243053061385684717642189814507e-01,1.00497001471147101936325126027446255e-01,7.47476068178770084368528502010175664e-01,1.08520271183856469641350424771261607e-01,2.82628212963896454851196828994528350e-06,1.52716652531112682782761835271124803e-06,1.14578817270205630078849814065837931e-05,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_stocfor1,Inf,1.29690969427617423813422098106358024e+02,3.93582621568934644657045319942878218e+02,2.88887659828306219571230633757749008e+02,2.10011180725108218114037266859266644e+00,7.95062763462021809211517610460656553e-01,4.04567683771212354417253489511599153e+00,4.26760833139027820493910074674546060e-01,2.60316417017981426223272957085929951e-05,1.21316894530964137915196784671960046e-05,4.96029403455347136015347737313145168e-05,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_stocfor2,Inf,5.75245875698169211281480008747260812e+02,1.76853421976583591067241989897210354e+03,1.28786566475103605547318672871557328e+03,9.62392056567568202146861331265175003e+00,3.64343340976133706195751962028700316e+00,1.79921607739623016233954819000115703e+01,1.95566045023964330867896854497055077e+00,1.19291968135812268991330868262495240e-04,5.55943844349561944078221467180791832e-05,2.27308826926668822267534285265800167e-04,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_truss,2.42622008070166162125547150925342513e+00,4.03319896360197202606626828932556495e+00,2.42622008070166162125547150925342513e+00,2.42622008070166162125547150925342513e+00,1.21571290501946514408456833216862067e-02,1.18447013565446436597066771860174750e-02,1.33338341377306569696775626539900825e-02,1.33338341377306569696775626539900825e-02,5.58929950955104841448446788436494650e-08,5.58929950955104841448446788436494650e-08,2.18261985661321137227421161832092431e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_tuff,Inf,Inf,3.14743275337284079398987242809964253e+03,3.13605512785957561932872178272182933e+03,2.77325581743804493004615624303802978e+01,2.77182784924978915300082731219612122e+01,2.80181982346887131833515771503200341e+01,Inf,1.60493997502649370827755823746865372e-05,7.90063543920176936846195146218921094e-06,6.12632575597736459332621906382045147e-05,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_vtp_base,Inf,1.05669328761119044895497309435067549e+03,5.53051974843674128059196038190259477e+03,2.31063270720238127450468069370772663e+03,1.86715090941868194149630343103435696e+01,9.18937186917523481102735045328022337e-01,4.64442063925457605940550534690242932e+01,9.18940701626380950223170461176820791e-01,2.30157965946194558952387085558080982e-05,2.30157963649791054927141338982686015e-05,1.13464254738944368299449825588949506e-04,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_woodw,Inf,3.61577668248451910453711051668893294e+03,1.01278050106511242770388704551237283e+04,6.47426013470023281543139558675200080e+03,8.37500829439188356951829250770843487e+00,1.42213286338963642693478439540957879e+00,8.63188060828649512590807220807779919e+01,1.62653521136797986150751346857720737e-01,5.67956072808213916261779334063709819e-06,2.31377335146013398459021222215253847e-06,2.41128893050101574580916900545629512e-05,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lpi_bgdbg1,Inf,1.08396867711613878040013591475627866e-02,3.86601162011641627422666008843322889e-02,7.83239845429808868618095318531007350e-03,1.32403520588942087929679589890624572e-04,5.03419769896179002967970301141828615e-05,2.99250265583085195659974128613516232e-04,5.03419769896179002967970301141828615e-05,6.96335705475121108066607495348365542e-10,5.39249437578893798900524299803174049e-10,4.67788698246075818250404411141079535e-09,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lpi_bgetam,Inf,2.30539369510345025841404149505416291e+02,2.81827452164556895969393433895500949e+02,2.78787355088052833241452413570196350e+02,1.00324037486404476685097581714944620e-01,6.90673057125519706463541492011628322e-02,4.10346473302969370588881741721999650e-01,6.92282917963422629251906522205400714e-02,3.10833067268646453902842314227171127e-07,3.05225803132327993369352788241385446e-07,3.87884813576897587137085460999872303e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lpi_bgprtr,Inf,5.77581163127746055824608796340936035e+01,2.15276566304834953348047300274414966e+02,2.15276566304834953348047300274414966e+02,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lpi_box1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lpi_ceria3d,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lpi_chemcom,1.83312617200780770623416322986820540e-01,3.97452827389616490835865238514439293e-01,2.13234026365399793234280900073647901e-01,1.83312617200780770623416322986820540e-01,8.32945415489876004702432022726416150e-04,7.16064910940511991796085861339945788e-04,1.14570385750487624995384526754850870e-02,1.55255010699104104741023431160880631e-03,1.27097384287279738671018309550287100e-08,1.09262833930576536752108580078574854e-08,1.74820534859553170054705262820586326e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lpi_cplex1,Inf,1.44886198383784600497992660888248942e+02,1.60449474140997000427060310458917275e+02,1.44886179920301960462176204028258958e+02,7.72626219517156895690887330244260591e-04,2.84867783205997041178397039927843986e-04,3.52837439502773628237914978733499992e-03,4.45033434682475070345255214698027313e-04,1.13849117381455598721056542799382653e-08,4.43892706931007596682624876162861347e-09,5.14913187843230471566153615930022192e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lpi_cplex2,5.59798261876543343160298503430968151e-02,1.76715671178308452554448720819101783e-01,1.76715671178308452554448720819101783e-01,5.59798261876543343160298503430968151e-02,7.67760681614712464271914623063000600e-04,1.45028249159165383550457389717553853e-04,4.86513400300410974359480408576124551e-03,7.67760681614712464271914623063000600e-04,1.15622190927816204599229969688843317e-08,2.31703734687525793087872379276853541e-09,3.23978224046964496943718196660035590e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lpi_ex72a,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lpi_ex73a,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lpi_forest6,5.77913812778341650272129631833973292e-02,1.06066017177982222865674175342230915e-01,1.06066017177982222865674175342230915e-01,5.77913812778341650272129631833973292e-02,4.14320379601586895626140769924373592e-04,2.25747583116550471043564132742368136e-04,3.61196132986464544493588170690871265e-03,4.14320379601586895626140769924373592e-04,6.32202737083965228907184876960895389e-09,3.44463476295058378286952159592641679e-09,5.51141560451175591214216102517538429e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lpi_galenet,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lpi_gran,Inf,4.07646334411863505205191062217325261e+02,1.30070725520444172241236441622419773e+03,4.49453940712471981360848413528302646e+02,5.39985370953778194074952080329780356e+00,2.29748250780024939518212484226505192e+00,1.24134637164622336814978167707767570e+01,1.81531641124335711042179939211719158e+00,1.91326646210294748409487964691129622e-05,1.66791337630239815864349608505335159e-05,2.31057043464480495345762436817138222e-05,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lpi_greenbea,Inf,Inf,1.02503195204144207799781697068043371e+01,7.33207032078428608538557278530365667e+00,3.33148002518640675280297861482056658e-02,1.93185708049551980891682436911833404e-02,3.02769050970790952670193132989521108e-01,Inf,6.57071749970840733310100500541037861e-07,2.87568612719629061325618607233385078e-07,4.75056118534304759840443392558919648e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lpi_itest2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lpi_itest6,2.79883834719870878234698781351124228e-02,5.60839563177385479584665792383269579e-02,2.91212443930543603967187038990858989e-02,2.83136037312455165373286330244368091e-02,1.12702039917811222839621578562382989e-04,1.10869147506441362263119945741870673e-04,1.74872869908064373907787053420638936e-03,2.19213947398565659739565234556323461e-04,1.68710826012697257116954632109405499e-09,1.68710826012697257116954632109405499e-09,2.66918024748362128399869773880875720e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lpi_klein1,Inf,2.10824571622949112065154881252515634e+02,6.22012057760940836891984107271193000e+02,2.65518360947035073399678594261551950e+02,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,7.48331477354788277116749746463309837e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lpi_klein2,Inf,3.21362723413901880630824181201419189e+02,1.13498986779618433737351176762580833e+03,4.60251018467096930768570790284032576e+02,2.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,4.89897948556635619639456814941178248e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lpi_klein3,Inf,7.03914057254150877779250920204337004e+02,3.01801110004585635884472015267828280e+03,1.45755857515229898221304931776648120e+03,1.03923048454132637611646780490352339e+01,3.46410161513775458705489268301174464e+00,2.24499443206436483135024923938992966e+01,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lpi_mondou2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lpi_pang,Inf,Inf,3.10749379159690588465768432954130825e+04,3.44631156233692469822378881480947919e+04,1.59002204850289490003827321628564780e+02,1.59000045730867645659465044452942489e+02,1.59006382669513508009311912460471866e+02,Inf,8.48719548215260611856596877811095231e-06,2.48788825626100419029727240276312620e-06,1.93765352530761676820851297384603358e-05,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lpi_pilot4i,Inf,Inf,2.08184145076848139562688979096958808e+04,2.05306106300650808757346329097278482e+04,6.89158150214298144340917701046515789e+01,6.75389642847020472200899520436755302e+01,1.98333300158384579471969080237655782e+02,Inf,1.98546964471343828031914630255782689e-05,1.67361272617436210074796623537334285e-05,2.89604291298939703875830266864385942e-05,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lpi_qual,Inf,6.53203922579732546126626697088306743e+02,3.04789623629789456289443549295641450e+03,2.63915416468280242888332402534157292e+03,9.45453225655764335888304950410216726e+00,7.93134377455282465386264648113320442e+00,3.77681969142938311829286394908810985e+01,1.61514162341655982578625352354299407e+00,2.83441820936367116958629490996723407e-05,1.91923966862488773127099455598832640e-05,3.59897410263245537219819238032896155e-05,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lpi_reactor,Inf,3.53167155890817390317694641713411743e+03,2.65726499995767381737889785066055557e+04,2.65726499995766776220187892563340801e+04,2.35151015307185528129247930423665772e+02,2.35151015307185154692924590441537350e+02,2.35151015307185928828233747233534289e+02,3.42910271748874108827378321897911919e-06,2.06097345961474875269496118040938175e-10,9.64171344531737855407088260827430116e-11,2.74290779991472260088873705693480415e-10,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lpi_refinery,Inf,8.17006974318777547584957574474462355e+02,3.14840047407814430568122373969178268e+03,2.74741204242694913239451490414441340e+03,1.11538483605539621089514388104343293e+01,7.65174252689615966222342663940608250e+00,3.70700335316778112977078921206283310e+01,2.63360502726450262359966455988449594e+00,2.72445071576945351837796727624013589e-05,1.84444714892878117828019198658157006e-05,3.70537898687812652404106623140445845e-05,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lpi_vol1,Inf,6.53203922579732546126626697088306743e+02,3.04789623629789456289443549295641450e+03,2.63915416468280242888332402534157292e+03,9.45453225655764335888304950410216726e+00,7.93134377455282465386264648113320442e+00,3.77681969142938311829286394908810985e+01,1.61514162341655982578625352354299407e+00,2.83441820936367116958629490996723407e-05,1.91923966862488773127099455598832640e-05,3.59897410263245537219819238032896155e-05,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lpi_woodinfe,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LeGresley/LeGresley_2508,Inf,Inf,2.07296115737746391312262070951866737e+05,3.27020572866675010770927721146726878e+05,1.12818864826051299897766225592055659e+03,1.12815878552903028977893938562552514e+03,1.12830418414367546204171590259638010e+03,Inf,1.08726647459772367907334380015100180e-02,1.08720042340088071097977219936396479e-02,1.08756405765542112467398168260035556e-02,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LeGresley/LeGresley_4908,Inf,Inf,1.64202628533227652129075376100615122e+05,Inf,4.95864435612927109083777531725420274e+02,4.94302546674058638645001882272956263e+02,5.40441436844085268951777974803454494e+02,Inf,7.16905350894570802395959948367801699e-03,7.14509163602321710128951532133984067e-03,7.76865266749737163551347317040446352e-03,0.00000000000000000000000000000000000e+00,1.75066702269352531799947111238279890e-29,0.00000000000000000000000000000000000e+00
Lucifora/cell1,3.51160440454008981362814836186539780e+02,7.43586721909323517319108331900428211e+02,2.11246420847120028278814639423347480e+03,7.42771461016007013563163309144460570e+02,1.45920601205240183056751814180293754e+00,4.20128490523813004104549407315965599e-01,5.96930531268761447825587631385631905e+00,4.27076908308521823581719185958166679e-01,5.18312386312493046632067037670829170e-05,3.82302355742029012154929976202710071e-05,4.23885711544326720249912879917499327e-04,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Lucifora/cell2,3.51170684995202862860020709924260066e+02,7.43613609342916744591474801972233463e+02,2.11243470905019926847744908870651280e+03,7.42798525846679367520681576042298258e+02,1.48462580118055492517375154558666694e+00,3.75862655228963397696886188052164494e-01,5.93850320472263293301599385123342193e+00,3.82493489528013443956888470159120868e-01,2.26535918543139479835337233430333142e-05,5.73520905705591590419371658630801949e-06,9.06143678304881128611222500705180213e-05,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Luong/photogrammetry,Inf,Inf,5.68502008187935821633906951792645195e-04,Inf,1.98059230793635881184048227220071260e-06,1.31132755251190157527088334246708222e-06,1.98059230793635813605757038068218623e-06,Inf,2.96511469703458111000113165646248497e-11,1.98803132944559050148719749498393951e-11,2.96511469703458111000113165646248497e-11,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Luong/photogrammetry2,Inf,Inf,1.09453025841096808839531061345993843e-03,Inf,4.21716557760058435791102654407425201e-06,2.70104126047521985138745850628865025e-06,4.45128191210666756446665618638393631e-06,Inf,6.44930960085770896477189759866702624e-11,4.07470957140479576936315151497714271e-11,6.70931374206164028834913982732251866e-11,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
ML_Graph/Binaryalphadigs_10NN,Inf,2.93220068613585219709663449083117929e-01,5.20995224733104392343782702068969799e-01,2.19355203204625491017761196913011789e-01,1.95595127532126345343865486525122600e-03,8.90204566312678741210976943004873074e-04,8.79502778954579824646856606853012418e-03,1.17066555628702096519502655542748512e-03,2.92766104954771821606148827420455328e-08,1.26910812364304301404706621511208879e-08,1.39424825621154921621008646401649799e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
ML_Graph/Ecoli_10NN,Inf,5.06658980182049264831289287389574217e-01,5.02684803160412534862587173945183997e-01,2.80214320158777295209927725422796452e-01,2.08112301536142728988283921721593104e-03,1.06034110112814315369716309217322464e-03,1.79077287728432133597061428382748620e-02,1.94792507542419730679766367133623870e-03,3.10592813072840486404196363655446832e-08,1.68232584207115243427330107548785114e-08,2.47308472641142781262544360326144471e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
ML_Graph/Glass_10NN,Inf,5.20196341610784032529804701818919519e-01,4.45359793669914800195174495836746511e-01,2.67506872658662202288812475753602471e-01,1.73457557283829356183091900567638133e-03,1.06528340771949279329061398099654395e-03,1.59463575729576100048962379603920885e-02,1.92578955466389261828768547758750106e-03,2.60662738893717152350828048634462405e-08,1.55599984865447216847796090362530250e-08,2.62220607660542615082823957972167672e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
ML_Graph/Olivetti_norm_10NN,Inf,4.04044858895059728277555978243975794e-01,4.31311087915862050703222110614056509e-01,2.22996817712404923196021339134541310e-01,1.65350812235437139814214979069138688e-03,8.50451810712633153207103956922309159e-04,1.38781041088848476759714793385859614e-02,1.53525078932762573509915509879988658e-03,2.63938013194997457051858906187806696e-08,1.32663662801150674795268532982128725e-08,2.01435732984123906455151334388090796e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
ML_Graph/Plants_10NN,Inf,9.96437364219805523587166026456991008e-01,1.04083013852101814649384695125703272e+00,5.53312946217811280477959680529154432e-01,4.03068969162689260481408278319763149e-03,2.12309275285843795006022528279183842e-03,3.18986820736188389996274359056727379e-02,4.01397075559969771615118615326312397e-03,6.20559271995131350559558889346074503e-08,3.24906748635687470479095868529268399e-08,5.05298645698170805545589650965126280e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
ML_Graph/Spectro_10NN,Inf,4.44972196325077392012329661787028575e-01,5.46814042137044461849374657737504013e-01,2.48030692502151781847363477749338865e-01,2.07909431696661162099241587971736083e-03,9.35844494337811627284370517724273646e-04,1.43317063728217568279213337733917576e-02,1.75779484210450592076570040167851464e-03,3.24853727410151952462169582632980789e-08,1.48509145402026978760861181868358924e-08,2.13028856193536591566224108901399215e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
ML_Graph/Vehicle_10NN,Inf,6.48435149196985301659719215943044493e-01,7.09122709357837874031240844136970693e-01,3.58904445386656628651207696031787921e-01,2.75269542694894433748214505401023656e-03,1.42691930519737201647972099560386709e-03,2.13178363361195854513969590474231233e-02,2.59059365820051035727371457469403903e-03,4.26891150703440049053652159711203912e-08,2.05703597027257972214469117084953261e-08,3.26608606040516639707702166550601897e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
ML_Graph/YaleA_10NN,Inf,2.20583867667456507540308246138474466e-01,2.72878375430574877790599250086281414e-01,1.22253787025285946285088971948289926e-01,1.07190073429026953019314157751716492e-03,4.99724988852757520535154728756230139e-04,7.23616166945285275671541274395512458e-03,8.51093518138456153869553131070873003e-04,1.55998372504701174547475247984161563e-08,6.65432030192952287820678393216553985e-09,1.12251982662567171243693787517262959e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
ML_Graph/YaleB_10NN,Inf,8.61328790528009061192541794480447678e-01,1.02318273983504087648539811727657962e+00,4.73907627608477392716321600217117009e-01,3.96570868935623387624455584100328132e-03,1.88877330929031783945460376939414180e-03,2.71968024398891896504014842604525829e-02,3.50864718425833146102922274838606793e-03,6.08908966733742612201352373933985703e-08,2.90904503067086318207986909494074057e-08,4.15902755795460334636064434356465509e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
ML_Graph/breasttissue_10NN,Inf,2.10745175463373425022901588068072292e-01,2.41828089525191151352721041486633796e-01,1.33778312314793753083848362809222236e-01,9.61110734348780927249302189868768826e-04,4.71097326425216323824189859960290088e-04,8.14974926550711239915011848950339631e-03,8.73333914020974053351748983007491436e-04,1.49425906704857352598836898417447033e-08,7.68909042072026582247294986795036888e-09,1.16466607235917042833889023638602190e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
ML_Graph/cnae9_10NN,Inf,4.78370142658356189428532527692282017e-01,5.90669011101966495316530180073190587e-01,3.37372250816272291088943681893602014e-01,2.37193755556406573458359047964781828e-03,1.26944881839289514653963232367583929e-03,1.38647366179481718836086655672162303e-02,2.14608471785110563273123433001314605e-03,3.12860433676618638846700875473736798e-08,1.50585649296490356489360332929782105e-08,1.88778127058271353961313050001802044e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
ML_Graph/collins_15NN,Inf,1.68775697072783270756029114069965076e+00,1.39935875866816096363049559421590783e+00,8.57303591103521067841561636548825274e-01,5.39500548393395772519229511444625436e-03,3.34613320792822853278730851138283875e-03,5.20384471963405426761199398362390666e-02,6.56384034692868197666843183314777014e-03,8.33059740770139886081512782116992671e-08,5.16037621274475822316307008061335980e-08,8.15602147954157352134018905102408243e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
ML_Graph/dataset12mfeatfactors_10NN,Inf,6.82449349665686868357709391238991039e-01,8.98790898847990389398026670262915375e-01,4.01793643834579639342517712608923191e-01,3.48786208827509935619947980284120180e-03,1.56992386346302424055037923599319361e-03,2.18245809942271825773331336687415391e-02,2.64635032334436177995501013063885828e-03,5.40752325805178200899192970286861472e-08,2.37828080172222240435928099414673223e-08,3.38145898476256330626250975702287718e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
ML_Graph/dataset16mfeatkarhunen_10NN,Inf,5.29458241190259758049820867238876747e-01,7.97439305313438234810027832423869264e-01,3.44440859577370035154984146302518161e-01,3.06786589141778319116559739269070428e-03,1.31424500962323381834013851228482418e-03,1.66523251894642429740468229350266033e-02,2.11599106386207255660733923385241883e-03,4.66452435084060319316842048229465635e-08,2.00241872433873467840596881555745216e-08,2.47890890836464393193923162299979274e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
ML_Graph/dataset18mfeatmorphological_10NN,Inf,Inf,1.85633475348122448971974378360253447e+00,1.48303833843793501309754758116784157e+00,7.28196467198982680327504213068606251e-03,5.75503531085069542820346490183188843e-03,9.07556616082037174483524145028063559e-02,Inf,1.10661083996468730436812860410544826e-07,8.83046026001308442603542800085797722e-08,1.39762524899001108602581487159080398e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
ML_Graph/dataset20mfeatpixel_10NN,Inf,4.17844593885333529798705627927888786e-01,7.05094817391985245882133087629865811e-01,2.99778696602745741346719291806102252e-01,2.73274211046634554670903514372048042e-03,1.19454591038790073807638752299226115e-03,1.35988445469540731402224415832742696e-02,1.64904317274295885583024769097665823e-03,4.14078164145601150265457511987296071e-08,1.75124355826954231263040432118358257e-08,2.06272108939705876094260894527339355e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
ML_Graph/dataset22mfeatzernike_10NN,Inf,6.83408786438303727766094456553916531e-01,8.99411501992621411188260667313506706e-01,3.92040132372377111458672985087360923e-01,3.48630082384757654004340222048414122e-03,1.54337009716590559238518665282964324e-03,2.12000213864891212558725559154205071e-02,2.79063358293815878930380301080151810e-03,5.26314677317446209952443240468235026e-08,2.30746473812274551481815955782933127e-08,3.22938691547495587028477834243675133e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
ML_Graph/dermatology_5NN,Inf,1.51793939785907562642219494716538092e-01,2.29873588229946446061423990126204825e-01,1.06905131157865324948486248830285913e-01,9.92464494604081214875251613474264220e-04,4.01844074710721763345773454122248040e-04,5.51448551283502661619820302937445910e-03,7.35900023297088362379622585865411692e-04,1.40584674616748151339317617044632313e-08,5.52682447472814061906254556361489944e-09,7.70754171254672814296270702604440701e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
ML_Graph/iris_dataset_30NN,Inf,1.10143623101674741264992269133613344e+00,8.26775764884145188618850404221046652e-01,5.34763434893774634530395357302695946e-01,3.25517067289517085730312250031118629e-03,2.22407868472113933312888597937707460e-03,3.48319619818503671530894793147806765e-02,4.25469044026059805324680474931579565e-03,5.13782894778201942429392253966747683e-08,3.35014715355514402644241381181226095e-08,4.89514086727026342296727230002233323e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
ML_Graph/mice_10NN,Inf,1.32255657474399224420631102706617406e+00,1.08980516130061618312505190763273273e+00,6.50931249905429686260344328298978479e-01,4.24951650232687464628380634266125651e-03,2.64764378456156957637835749566253024e-03,4.11067798977300618819460535500669993e-02,5.09963635394384577049294668592961423e-03,6.46933124840693174052523031460364905e-08,3.88479284772196128357068009598271978e-08,6.15463230005937904657880414796024492e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
ML_Graph/micromass_10NN,Inf,5.58010575313871678754988873121100728e-01,5.75770467583229088009782634683966466e-01,2.91520183231887168484597410989886672e-01,2.17630026323871322323358441767029213e-03,1.15462522031995531645780909874889528e-03,1.79173065334102267548191288674477374e-02,2.13766959053624310819065596726985174e-03,3.44800458529931618206326151508079002e-08,1.81223913627179090274062384068590029e-08,2.57293047010501056371323770435408432e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
ML_Graph/plantsmargin_12NN,Inf,5.26793202689805204892742059876904116e-01,7.90596527864131005354029029609411445e-01,3.34216564489684944475102300347366181e-01,3.08460393995410956705632280478205067e-03,1.29611344314187852798901895273089814e-03,1.67661633183192956628560508501969996e-02,2.08298588940986059741298597620592593e-03,4.70894114517775519849399057652396751e-08,1.95808883890368999424845378238074931e-08,2.43961139170576470743848470604578559e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
ML_Graph/plantstexture_10NN,Inf,7.77195174669477260050265876604621923e-01,8.89896056571477674315261776405876238e-01,4.45794067999953415398753399384765232e-01,3.52380159163868026740429693559974242e-03,1.67148705748926014952822422469472494e-03,2.40427083167597965265870884646615564e-02,3.11429807112730153207260116883420247e-03,5.35823856973214532985487008641528990e-08,2.58485722446064067200566613698170277e-08,3.71022703863460116993040477971808458e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
ML_Graph/semeion_10NN,Inf,3.06042790860504653288958230589422957e-01,5.57088837750041847041245067318185053e-01,2.40350365893271202309759561461811664e-01,2.09646174909817359645840311091318484e-03,9.58448379446233572581677793754568595e-04,9.80117157679779564670986215370684051e-03,1.23139676600420807408607957383596717e-03,3.20273941099159109017150619706743377e-08,1.42624094734918021390969122797045167e-08,1.53866301346859519376639401781905853e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
ML_Graph/umistfacesnorm_10NN,Inf,8.26815989187593587821578840440801761e-01,7.29901155884641122946824621606220715e-01,4.03652799279406837550190555995778731e-01,2.75993368976778959110841281589643527e-03,1.63048287399820605753925551772984042e-03,2.56982590795993064465067999972684980e-02,3.13215206414377543608353597622496595e-03,4.21245241330898289222647395395784712e-08,2.34707964570920790486895110874974780e-08,3.63702945343797708975876963423799032e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Mallya/lhr01,Inf,Inf,8.27969673994643005275680130044395435e-01,Inf,3.56684622541705676814666538807021099e-03,Inf,5.14337152276409609013100573993037663e-02,Inf,6.92087596758868123815164053560261351e-08,6.52843227711839979902661870070628711e-08,9.68650487425249518646705820782388046e-07,0.00000000000000000000000000000000000e+00,1.11303745850285243457111305567373996e-25,0.00000000000000000000000000000000000e+00
Mallya/lhr02,Inf,Inf,1.17092638510671729869854842300689558e+00,Inf,5.04404670485001809552769493599577422e-03,Inf,7.27384705892632108413227463200990866e-02,Inf,8.47378988392032249012883752241353623e-08,7.82435379992516763353189411954814454e-08,1.34227368214593243330018626017989567e-06,0.00000000000000000000000000000000000e+00,1.61740447937211669977097864729591580e-25,0.00000000000000000000000000000000000e+00
Marini/eurqsa,Inf,Inf,1.60579283698326965033301974751812499e+07,9.56792520674802100491774423916389447e+06,4.79935748582706512269427293960217780e+04,6.36547160939693837555398631646999633e+04,4.80324253211082356266724279957632532e+04,Inf,7.88399545340319698643609785215256681e-01,8.88913674896796092897209546471582277e-01,7.88979716085317402868677374169971422e-01,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
MathWorks/Harvard500,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
MathWorks/Kaufhold,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf
MathWorks/Pd,Inf,Inf,7.04444469353401550695273260101471416e+04,6.67307374947265909627071247002719156e+03,1.56465001054837434520207402559040464e+02,1.56424384658825989667974083355913297e+02,1.59605984089508755821898241779301495e+02,Inf,6.15280957643730636742515532618928041e-05,2.61391760286897558533223127050270518e-05,1.05132253897848841109613309055699144e-04,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
MathWorks/Pd_rhs,Inf,Inf,1.40982101568101515504470291918364850e+05,1.42895058919752140642432549884096324e+04,3.32925210318899074937067408116693637e+02,3.15112105981937544038622469848652792e+02,3.40935940382914216386428510833251601e+02,Inf,1.83338561151577106778504411631815830e-03,5.12924052421830703156816724495619925e-04,1.92028816992804382389888037404476972e-03,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
MathWorks/QRpivot,Inf,Inf,1.96755206994234279869553109298150113e+00,1.25128129346005811130423187082813344e+00,9.24382547725811632744826800726426310e-03,3.52604228904198140121940972690035534e-03,7.30752015955981551992821443202582804e-02,Inf,8.82477986340710623112200787427445066e-08,8.63645906589177638543111184441602453e-08,1.41975098591684138030709318207622500e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
MathWorks/Sieber,Inf,Inf,1.30377582479193747361774067103822720e+06,Inf,5.94143487952206711407381538062011356e+03,5.70005080572158070569584269020708779e+03,6.05100413478670563893155393296785875e+03,Inf,8.29871566988123863173702907451781422e-02,7.91536469927076961775008091554112157e-02,8.44076400726944198188232762190550374e-02,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
MathWorks/TS,Inf,Inf,7.69289653852047925447443932186398211e+02,Inf,1.35895580514767759947355885684008872e+00,1.17175214787219224478216434395177614e+00,1.42844032170323755340233766295988462e+01,Inf,2.00060050838652054425800633925043768e-05,1.49495071041727788695728541756033864e-05,1.55437548014538032403866404537036465e-04,0.00000000000000000000000000000000000e+00,8.54144871226314194137826787691809614e-31,0.00000000000000000000000000000000000e+00
MathWorks/pivtol,Inf,2.21450384089842712736397462969471349e-02,3.98465465699251223064060498525039294e-02,2.21450384089842712736397462969471349e-02,1.87407541106946701056396463792227908e-04,9.14833158611023687617773547858613789e-05,6.81545563078253515444593401555433341e-04,9.81492284396974908858149959971806127e-05,2.48559118183502711330294015934635239e-09,1.38481406370545189593626082495379567e-09,1.09691387675674809581837480944261421e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
MathWorks/tomography,Inf,Inf,4.93789101766012548857346389648202661e+07,Inf,2.59608219373792232600874843989662095e+05,5.18120306326944186281293847571746336e+05,2.59610691213239296590139249532025436e+05,Inf,3.45431603009398954927611585655760242e+00,8.25444749583546762017147463581026168e+00,3.45435844706764335070773810991681790e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/aircraft,6.70820393249936908922752100619382880e+01,1.02469507659595983832210386805210522e+02,5.23927475897189419389631308928107098e+02,8.66025403784438646763723170752936192e+01,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/cep1,Inf,1.69685087351920697288046245438434064e+00,9.24412094104443669485968353562479180e-01,9.02636197874254791305760385916793870e-01,3.61081451551587100332463877321846561e-03,3.52594642009276826316407939306329339e-03,5.63461245323660950138969225588060830e-02,6.62834480062755886025101377862506480e-03,5.50919342416859270973965709116571014e-08,5.38011841103020554746226542031085341e-08,8.59775081558610856513275862000846137e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/ch,Inf,Inf,2.35719345204520344786487066173096790e+02,1.10524488658764297897341200163645399e+02,7.20277491514919466574760708920073812e-01,2.64778640541588667633299780595787263e-01,2.16238331912984018574197133444389717e+00,Inf,1.41165540317198765244648065833496145e-05,4.15803586701268537812338298684826732e-06,2.25623005263418416196415264186333708e-05,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/complex,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/cr42,Inf,4.66062907954086427272208608423146331e+01,9.05339960771149039951483735735483967e+01,3.80768988826386995979445073729241026e+01,3.61568832296457418580425434009579944e-01,1.48862007196763585934781757334723742e-01,1.40572488408239451685013212771679753e+00,1.86820035024910382450798439644700115e-01,5.70552598611128211715057137722360566e-06,2.28117363874741215996714370627725777e-06,2.15278503680752120226102910855313528e-05,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/crew1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/de063155,Inf,Inf,7.79512117453836483192602115806657108e+11,Inf,5.30033194746766193537614470246515197e+09,7.23286926894229992367255786207320296e+10,3.86812209113525118305204966288843425e+09,Inf,9.60302249086201715276794127549213173e+04,1.48458415128277593582247624193474168e+06,4.16265276956918925935404670703178688e+04,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/de063157,Inf,Inf,1.54778393469424688990980418900959634e+19,Inf,2.28985450952963467539399109526642925e+16,Inf,2.03115984157770055789930838934210997e+16,Inf,4.26698285219628052954695515890447766e+11,1.81253905876136734368556676916840417e+14,2.29722428042346271927299135044832543e+11,0.00000000000000000000000000000000000e+00,1.48815070204599910338848332663268653e+05,0.00000000000000000000000000000000000e+00
Meszaros/de080285,Inf,Inf,1.24437377462260386027533409101298754e+03,Inf,2.41324606616800364256625994394559066e+00,1.92920017772002182007890610369349465e+00,8.43825914845052196973130036478288773e+00,Inf,8.36190309861661966116325056717814436e-05,2.08279190136345400376468301002732659e-05,1.33247171582096191830418900721939711e-04,0.00000000000000000000000000000000000e+00,5.16987944500112527900839727972525687e-26,0.00000000000000000000000000000000000e+00
Meszaros/delf,Inf,Inf,4.59908282792674349498316979632945428e+03,1.29066270387918222709363619304239139e+03,1.27081116184858731985429173845932870e+01,7.25403703852341705351612616322447878e+00,2.84907647337093022900199439634630680e+01,Inf,1.77123845798746383096372597189345577e-04,1.34785679767136228980363941355381504e-04,7.40126060006975350907831805918671731e-04,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/deter0,1.51038463607784345401860956320175125e+00,2.74273253324125707823801024954919840e+00,1.51038463607784345401860956320175125e+00,1.51038463607784345401860956320175125e+00,7.16189622756880494463116156598852539e-03,7.16189622756880494463116156598852539e-03,1.16150456682270535988856392852584508e-01,1.21849618691217517770747742350082498e-02,1.15644321136018313737541507130469887e-07,1.15644321136018313737541507130469887e-07,1.63833051087384159779696057735688364e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/deter1,2.46574271652579317769456941943427879e+00,4.68034142922287295088774218152803784e+00,2.46574271652579317769456941943427879e+00,2.46574271652579317769456941943427879e+00,1.17785361243421262375889895795944779e-02,1.17785361243421262375889895795944779e-02,1.88928673086068575663796509987812076e-01,2.08506209457472527964402143003169747e-02,1.90702451362198572658586126035858598e-07,1.90702451362198572658586126035858598e-07,2.77996505242182142792346843793201549e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/deter2,2.73190658544540980460988110692330091e+00,5.37219425296591515045923197398654205e+00,2.73190658544540980460988110692330091e+00,2.73190658544540980460988110692330091e+00,1.32516539481245629855495410439541634e-02,1.32516539481245629855495410439541634e-02,2.02960721546374832312085404618823190e-01,2.21947195758537938000848849181463269e-02,2.03972184062773947609280743818810801e-07,2.03972184062773947609280743818810801e-07,3.02067104380253740375947274187709440e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/deter3,2.73889902574008719430089713384717007e+00,5.42994397974785841096967749083514593e+00,2.73889902574008719430089713384717007e+00,2.73889902574008719430089713384717007e+00,1.39626373831773040734140655032689997e-02,1.39626373831773040734140655032689997e-02,2.17174937039533170101760552142069489e-01,2.36577293218313190465335107958810892e-02,2.23890227311425473459648508781839938e-07,2.23890227311425473459648508781839938e-07,3.28812946704531600081664512780373494e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/deter4,2.00517699433242040350285080082883565e+00,3.83007552518223907793992579907437934e+00,2.00517699433242040350285080082883565e+00,2.00517699433242040350285080082883565e+00,9.65379550558112550211354273054695400e-03,9.65379550558112550211354273054695400e-03,1.50630116246096616210905612114883417e-01,1.62845468905842601313030349025142264e-02,1.53206151499260884681660492169302666e-07,1.53206151499260884681660492169302666e-07,2.21558790244183195285774187478429155e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/deter5,2.27679952756056209601421086142048475e+00,4.59876272367905557546100990696384398e+00,2.27818427452653591375436853965256733e+00,2.27679952756056209601421086142048475e+00,1.18371478555541692808563589979792590e-02,1.18355573714227301263344583873313730e-02,1.80054312630592331399917242478029324e-01,1.97256416257831491182380260976890664e-02,1.84151308789945761526668318619735714e-07,1.84143037005062569159066403370787933e-07,2.66492590179300704285544125910959531e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/deter6,2.01769799633146262236442314891700750e+00,4.07200997105851955753074955200514032e+00,2.01769799633146262236442314891700750e+00,2.01769799633146262236442314891700750e+00,1.04996705200820293261087844055459316e-02,1.04996705200820293261087844055459316e-02,1.64655844637952321357616178188224488e-01,1.71569933269071094693171400167113786e-02,1.64380726384938636384941078990119380e-07,1.64380726384938636384941078990119380e-07,2.36803735590933549314179869885193896e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/deter7,2.73165362462007616522955237078859022e+00,5.00568542008984095781642459713852878e+00,2.73165362462007616522955237078859022e+00,2.73165362462007616522955237078859022e+00,1.29822733969246439096302847951435754e-02,1.29822733969246439096302847951435754e-02,2.04823872742687152599856810497801869e-01,2.24012678354318140539861686716870342e-02,2.07076119349820085711857464650079117e-07,2.07076119349820085711857464650079117e-07,3.02889303098764014439004589882072344e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/deter8,2.19388744535812497494470981840876984e+00,4.25101939220465162204716844995077458e+00,2.19388744535812497494470981840876984e+00,2.19388744535812497494470981840876984e+00,1.03493632498689226296679558347472129e-02,1.03493632498689226296679558347472129e-02,1.56881252519820214049097789350581261e-01,1.85085389816262087935622214535944638e-02,1.58779970937047802370918627367412731e-07,1.58779970937047802370918627367412731e-07,2.41097905218145177919793492324293809e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/df2177,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/farm,Inf,1.04403065089105501797577540225480475e+01,1.44568322948009603034881294927275927e+01,1.03440804327886004697385994426269972e+01,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/fxm2-16,Inf,2.66149173128771960162382217460782091e+02,5.27585564978205511743399624406916490e+02,2.65739830780191048782540100038390112e+02,1.98346239567406365982143547246411973e+00,9.68214780598152855422259604642395476e-01,7.92957963964596055305403441223496565e+00,9.68939148119271897804879464753067049e-01,3.03100366617066966686061529256976288e-05,1.49127487786565713771591741914512041e-05,1.22972525040848294063084421326799695e-04,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/fxm2-6,Inf,1.63042127092329737009344735655898419e+02,3.23242676027713710282072251521915606e+02,1.62784678152075749470680950854210071e+02,1.21477066345208096849043402095358294e+00,5.93007417101918683638691586389181454e-01,4.85705824948464520553725042989498240e+00,5.93472567908874763766902660786314945e-01,1.85661420517736556103270859097482010e-05,9.13474292379116209533313894115101824e-06,7.53145845441314940880094050879526653e-05,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/gams10a,7.02158724639077267558651090819044517e-02,7.02158724639077267558651090819044517e-02,7.02158724639077267558651090819044517e-02,7.02158724639077267558651090819044517e-02,7.72015434211258762480026223108510661e-04,1.37569573028856728711195968941302209e-04,6.73612403103736872736210678378693181e-03,7.72015434211258762480026223108510661e-04,6.27644168165728818670100040034444507e-09,6.27644168165728818670100040034444507e-09,6.80389404542443280563463515718960560e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/gams10am,4.10631782212503766380849838518823347e-02,5.33985113264421923382474561267527215e-02,8.13909320771065220284269119673081489e-02,4.10631782212503766380849838518823347e-02,2.11953376207202232098113574590486221e-04,1.01055102081117276887584528010424919e-04,5.25497786843564937040632406348607528e-03,2.11953376207202232098113574590486221e-04,6.56052202777857618229898525563438040e-09,4.47283748521005903708787414101412337e-09,4.08904338797426441704062411685782898e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/gams30a,6.90589633729861102929542723236054266e-02,1.10825860518434293761407487839486214e-01,1.10825860518434293761407487839486214e-01,6.90589633729861102929542723236054266e-02,4.65477855262490627812439930960881270e-04,3.30496911356700339458169160200588178e-04,2.66584980057997378727958932779736346e-03,4.65477855262490627812439930960881270e-04,8.39982673499119973263079798484097105e-09,5.32770708919569285164082230532446305e-09,6.15761564869303100261143557125172878e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/gams30am,4.90382042861179285913470159430212353e-02,1.01225156824468790369680462182427053e-01,1.03604197018090445588316058520083791e-01,5.22809854214539882745428925977102230e-02,1.94024081474653867547023954163993371e-04,1.42469217360514354390878792939586260e-04,2.52482283026014096321796224161473918e-03,1.42469217360514354390878792939586260e-04,7.04048580813792476682289994036936791e-09,2.28324641022191000996236270072330594e-09,4.71938255583138925839055758667814604e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/gams60am,Inf,8.57717173956245968506947655338311595e-02,8.85907473318031687097467538739591487e-02,2.18363159093945547785801365396939037e-02,1.44296436852488364584359346127089591e-04,6.45070677610868718729592871652837467e-05,1.49751322004258742479160402198076212e-04,6.45070677610868718729592871652837467e-05,1.15743062626260915357365792366952510e-08,1.08497917844553220078340877405199893e-09,3.86127901745726650423123487455528053e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/gas11,Inf,Inf,2.47985248118237547956532979060934065e+02,Inf,1.72717765926890159880492818308439436e+00,1.21333544488929860939966046112246941e+00,4.47596882365191710618770755629147177e+00,Inf,3.92740797683151227828792313251965920e-05,6.97748414653886438647025457232769142e-06,5.25412724929692844788219993508963969e-05,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/ge,Inf,Inf,8.43515000905375259530683402619019430e+03,7.70582726876133053574393176531161114e+03,4.64910742804808517664465594185012380e+01,4.53381251110483446797691731756181490e+01,7.28551385196040503704514848176983550e+01,Inf,3.29344570600337140325871878850941209e-04,2.48747667522212134688232222045310858e-04,3.61942958228774771380594568848684649e-04,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/iiasa,Inf,6.16779592254923969543982945650531377e+03,1.52061866661041101608375789231190465e+04,1.48363507414863456261883484750238300e+04,8.78109395282915147125511339469714723e+01,8.72228387570668274938893938271327919e+01,1.15110169954008280180712234706125899e+02,9.98316599877328929718475082117992054e+00,1.14884248723416960810194826606681978e-03,1.07961391399200908416022700824903220e-03,1.55505745256189273952514157046909941e-03,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/iprob,Inf,1.11962338128479727908042791861370088e+04,2.84064018257493256182307710551568293e+04,2.74693586690060343927545695639628172e+04,1.69778058601587481233218216984903037e+02,1.66517750406917061125561711497455372e+02,3.28343519873021869155842800458087034e+02,4.17631794190149460779460500267110314e+01,1.17116095042454182191388781473599566e-05,6.12635565670600577304045533104903757e-06,4.69649954869651022774497877077629317e-05,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/kleemin,Inf,Inf,1.35556559931511982877513974648774139e+07,Inf,5.40434432655803307116007388640725674e+04,7.70752401228825235244151391047991508e+04,5.40434432655803307116007388640725674e+04,Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/l9,1.10620884899379477406703387679458768e+00,2.88738227978080009934417037247959299e+00,1.13334103333558706427782313010934860e+00,1.10620884899379477406703387679458768e+00,5.01068177960244390379908375069017171e-03,4.06844449775774725396951482508550486e-03,8.41967272132632950696041157486371699e-02,6.49652853039505848883854360387968152e-03,6.01699148103024498306600573167093907e-08,4.49216511868289244190400668685121013e-08,1.31178952337381049675736063151586232e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/large,Inf,Inf,4.67422130414683633199925178628307361e+03,1.86396943775325432285382617095036792e+03,1.39464265900647489566345739717954019e+01,8.03473130702791573888928202083989176e+00,2.61337513842430558253120163683426777e+01,Inf,1.94502058709896567935514083291190781e-04,1.50063878527188170121494831684860146e-04,8.12620716197163403477939764705895606e-04,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/lpl2,Inf,9.52470471983252612580581671310133791e+01,9.52470471983252612580581671310133791e+01,9.52470471983252612580581671310133791e+01,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/model1,Inf,7.64142339637975628597531852208653445e-01,4.98158669406779412506463223182547843e-01,3.74179643824190868307607713202329065e-01,1.98466484855621849515877132108386539e-03,1.47868818040011209027792409132163523e-03,2.27548938015990141865475467098187699e-02,2.89408541816049189613541690648451838e-03,3.07283793783138573624108265146413775e-08,2.25497357317640922218992655470743284e-08,3.51884908502663785357722578985924422e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/model2,Inf,3.11071772366158611567803401240420591e+02,1.30752532982465516030964786221790690e+03,7.14463053456846594285254842630000332e+02,5.17075539691978199874968678697839992e+00,2.84708380246847651384987357110962227e+00,1.09783986830360903743219487113379914e+01,1.41111451532614554537773714135125195e+00,1.64638541895166442746845183098235583e-05,1.32014308450919978453684248561137887e-05,2.23397080968276909679034303695161255e-05,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/model3,Inf,Inf,6.55874692411693585418507154860388588e+03,5.62546027021424500882347665318190645e+03,2.06141594270735211917997037111425240e+01,1.28860967276901206949025205467826988e+01,5.95454828388473131905718745935745671e+01,Inf,6.87083482937426413000454154854049875e-05,6.52930129018866544587964163461602651e-05,8.96182490395371210163551277195617325e-05,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/model4,Inf,Inf,3.51935915730869711370685396617530316e+03,1.25851683707817027917524929198660813e+03,1.13503209150531323710158465072133291e+01,4.78543042115082013414398118211955527e+00,1.97751638641121299117546409756762027e+01,Inf,2.65495087082514495321777149223264928e-05,1.92718228918552438564810102828300664e-05,3.69131992815271598143746657770857392e-05,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/model6,Inf,1.06972364817959294703107105739993108e+02,1.69493144864909631451241913389518300e+02,1.02597716764504570217132226487564822e+02,9.94998154755128926659292048504557492e-01,9.16893011243422805745383012715931278e-01,2.32205577674349910582400057975696731e+00,2.60595054447958142809531121943450208e-01,6.90160751881692348212783639692758534e-06,5.26718074511633154151374313936263066e-06,1.49818052921478855086135423966270635e-05,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/model8,Inf,2.16135100371114999618099728897012633e+00,1.40898102139988489936944406691588281e+00,1.05830621100094945067605816098345234e+00,5.58875426537567558565993728285873150e-03,4.14582004901776371069537290269293462e-03,6.43217669951343802294986972209881428e-02,8.21989973393093379690159279277053262e-03,8.36469650053633092714394646833825063e-08,6.05502856828282015654997634609212350e-08,9.79495617612496231220216718649954844e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/nemsafm,8.59651092013498476745436628744788351e-02,8.59651092013498476745436628744788351e-02,8.59651092013498476745436628744788351e-02,8.59651092013498476745436628744788351e-02,2.01480724690666116924332027263823155e-03,2.01480724690666116924332027263823155e-03,1.97916392543668308778348971661925943e-02,2.01480724690666116924332027263823155e-03,2.20035215122927676682013837151558386e-08,2.20035215122927676682013837151558386e-08,3.06647448449323005833611874212732825e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/nemscem,4.99506881834474019090142003755039523e-01,9.98181596704728744948955976008001105e-01,6.98876956266265786417003331108080092e-01,4.99506881834474019090142003755039523e-01,3.76491175817919740896614374046435857e-03,3.63146081204181915863029865153576027e-03,4.82865187254678499632003948965980587e-02,3.76491175817919740896614374046435857e-03,4.82594857031078039378423511738790084e-08,4.79479085828823947958624977565596791e-08,5.78844959688829451761929045131275825e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/nl,Inf,6.94198851629223032699459567864775409e+01,2.75788580228922315939108861967606070e+02,6.86539154798396249221085606553394862e+01,1.03513243671109579183223503808179380e+00,2.76330689204317714856588451579713141e-01,2.48017566016325888387122911704324244e+00,2.81034189065679332955788976478717798e-01,1.65908867440222867626025872181393796e-05,4.64451062656775659826461672986602583e-06,4.00273619518135417101810646983531069e-05,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/nsic,Inf,Inf,2.33490787983402034686962698390197759e+06,2.42249278020121248822865708078205985e+06,8.80102874668637814011344470211405452e+03,8.68135432982665441441381366287106555e+03,8.80858558453058342083303082734384149e+03,Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/p0033,Inf,1.39989285304268912107881789397974663e+02,6.27691803355755156223888325032115187e+02,1.86967911685401246554616345960505530e+02,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,4.12310562561766054982140985597407674e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/p0040,Inf,6.20543310333775171863986523879506719e+02,1.65800422194878623294524311231339585e+03,8.36632535824420349801679112821543013e+02,1.06770782520313112108115239655957111e+01,5.47722557505166113456969782800802104e+00,1.44913767461894385737186641571697725e+01,2.44948974278317809819728407470589124e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/p0201,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,5.13809303146605160804675939105597602e+01,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/p0282,4.82493523272592748282025325326545755e+01,1.08535708409721083830441468464960653e+02,3.61142631103003401707773319119208431e+02,1.08277421469113310243752029114866239e+02,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/p0291,3.19855924597308865204577616396003422e+00,1.13816738663519955873300730473967240e+01,2.28617858007636888848677686971909841e+01,7.63090959519243245990264429924661474e+00,6.49026993435622386126535533702246238e-02,3.60627025155667437185890946504360858e-02,2.65391671417566331810326487535695629e-01,4.83716948412754117066288982248114774e-02,9.90336604695165119161012482225712685e-07,5.50273176724087451496395675044564589e-07,4.04955552744224000355288779634197221e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/p0548,Inf,2.39223723739933452278264405657563943e+03,1.79058745388210513955329567552087060e+04,1.78892482234441590298459665673175642e+04,1.48492424049174980124177316042018307e+02,1.48492424049174980124177316042018307e+02,1.48492424049174980124177316042018307e+02,9.89949493661166534161182106946788685e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/p2756,Inf,4.70086289951110997086949574081566784e+03,3.51674346519617492556590496125073671e+04,3.51341357229689086883163207237767208e+04,2.91633331428353710393468534623959860e+02,2.91633331428353710393468534623959860e+02,2.91633331428353710393468534623959860e+02,1.94422220952235806928979023082639905e+01,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/p6000,Inf,Inf,1.53599814286997105079934086625056958e+05,1.49245890529689292346440004389828137e+05,6.03290974571972193697073122162571771e+02,5.70968475487044731114784778523303785e+02,1.18003474525117267836758157728722440e+03,Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/pcb1000,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/pf2177,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/pgp2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,2.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/plddb,Inf,Inf,2.24564824067803713954933488012652263e+02,6.79662416863913217554595642376286579e+01,5.58603407638517402029315645596832093e-01,3.88177771672821911436448509543374096e-01,3.08891417306497719296439976959859544e+00,Inf,5.28976176559922625301136343782060476e-06,4.02489901841586285101716799829266250e-06,2.77598065075192355491266645064326174e-05,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/primagaz,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/problem,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/progas,Inf,Inf,1.68970187936455768483988681590076759e+04,1.56703827342250144901543139082596141e+04,1.38727466477989204149184995079425349e+02,1.38637151734125844238309302715119604e+02,1.46405455621996526296233129182506112e+02,Inf,1.22918601100730916307604424829715982e-04,9.24031141012117289002729912405525027e-05,3.18426911063993212032458737128318099e-04,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/qiulp,2.31456259366645594804799053706764246e+00,5.82470600116434893026828768984333117e+00,1.10262051495516826257104621523290721e+01,5.47696996522712163955061174317050623e+00,3.63332069698083361570912412644667063e-02,1.93326622857428042797740165457667772e-02,9.14645914240850905279320117781233698e-02,2.14978473384064894606153729397137740e-02,3.64250711588142338179010824702683913e-07,3.34963456619904996829947702361905087e-07,2.98504631154885363718153139316200080e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/refine,2.00000000000000000000000000000000000e+00,2.64575131106459059050161575363926040e+00,5.19615242270663188058233902451761697e+00,2.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/rosen1,0.00000000000000000000000000000000000e+00,3.54118624192515466177426741727212950e+01,3.54118624192515466177426741727212950e+01,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/rosen2,0.00000000000000000000000000000000000e+00,5.06359556046886509235545714922485889e+01,5.06359556046886509235545714922485889e+01,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/rosen7,0.00000000000000000000000000000000000e+00,2.00249843945007857276972121483226059e+01,2.00249843945007857276972121483226059e+01,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/rosen8,0.00000000000000000000000000000000000e+00,2.83372546306095079348840311436569353e+01,2.83372546306095079348840311436569353e+01,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/scagr7-2b,7.57756477310653505506495739123404507e+00,1.59841970786774221189518768864213640e+01,2.99699150190653758622884525454094549e+01,7.57756477310653505506495739123404507e+00,1.69950687184400115721390310274806901e-01,1.10867612611953787471285199679667516e-02,2.19707235261100580247085363152071829e-01,1.72718585745011809152638644579274051e-02,1.51874241947989090797771797731045825e-06,2.09529152812074749508001260005021028e-07,7.22652891122488968706214401646376672e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/scagr7-2c,3.78966197577369999467538935868400856e+00,7.99345709002055998944840501371146352e+00,1.49852129197419179384604510105703480e+01,3.78966197577369999467538935868400856e+00,8.49760276985959983899119996517494916e-02,5.55249909590949448266687259217205817e-03,1.09971497050712253098262480682152195e-01,8.65506303822698479624570054555418456e-03,7.59389691394232444126130681459905786e-07,1.04876994979397000392462550236422579e-07,3.61410329726062502056342091787322344e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/scrs8-2b,Inf,3.44538736558014150585134327429015268e+01,3.44518770010180995929711939124477932e+01,3.44505678912512081790148534093262726e+01,1.33435223022895720170137652774473563e-03,8.38819005559031773326448632145814522e-04,1.38251186332447688961392321124830232e-02,6.06496504631287913705935936957414761e-03,2.26748374479074511301630225268026317e-08,1.69800965209797188292371640669473120e-08,4.72758864217472964243771516153676941e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/scrs8-2c,Inf,3.44538736558014150585134327429015268e+01,3.44518770010180995929711939124477932e+01,3.44505678912512081790148534093262726e+01,1.33435223022895720170137652774473563e-03,8.38819005559031773326448632145814522e-04,1.38251186332447688961392321124830232e-02,6.06496504631287913705935936957414761e-03,2.26748374479074511301630225268026317e-08,1.69800965209797188292371640669473120e-08,4.72758864217472964243771516153676941e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/sctap1-2c,4.50777106783385795314000147669712698e+01,9.00222194794151917659409945450579371e+01,3.46017340605929748539262714167945836e+02,7.79743547584717112547073055991968023e+01,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/seymourl,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/small,Inf,Inf,3.53172604102821174879031271106180989e+02,3.13062387257198781327949140120371393e+02,9.94874359705860247309970442208083951e-01,3.55981780072421474932873134732748054e-01,1.59577006843178760229900289799015344e+00,Inf,2.25631198420729072594435966930339272e-05,1.11288021692867335673740165538502033e-05,3.14098821331916915178800922938099015e-05,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/stoch_aircraft,6.70820393249936908922752100619382880e+01,1.02469507659595983832210386805210522e+02,5.23927475897189419389631308928107098e+02,8.66025403784438646763723170752936192e+01,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/stormg2-8,2.91540734718152188719494741006366585e+01,8.13496158564992853637860658834224926e+01,1.15118026390309524759162308969005710e+02,8.12425996629846893044143534507476305e+01,1.58068519124716570509899025527801067e-01,7.23088975172389407075665627438134696e-02,6.33257945074518188125249802741374925e-01,7.51646142695072918369718537313584180e-02,2.41193418960139360393939789962013861e-06,1.10334623055695022592945113150290033e-06,9.66274940722416438143054620878252731e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/zed,Inf,1.90456033166163078102649527087225294e+02,1.16917700738623863542750562706780149e+03,7.25550062603068376357889057976289279e+02,6.17681312003363411855903434450224220e+00,1.71512418035704089863325147018616565e+00,6.76649607586322975194150894307435586e+00,6.18313240166700027573419081542943474e-01,5.14183225847102980231591823972533870e-05,1.91154164269823750527810761492742779e-05,6.71575889752957324349396832984883024e-05,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Morandini/robot,Inf,Inf,2.25127492757674990285004539177815501e+01,Inf,1.05647717735989545481027351883032395e-01,Inf,5.91009590193666161086983939406930445e-01,Inf,1.67160693397347725089325950837178301e-06,1.22237085561055336246570003520927759e-06,4.91982836393151609997586558913371378e-06,0.00000000000000000000000000000000000e+00,5.71218917503359920132229766061210064e-26,0.00000000000000000000000000000000000e+00
Morandini/rotor1,Inf,Inf,1.65713085479932605441163286498757681e+04,Inf,1.46644106523365904003941463415072711e+02,Inf,Inf,Inf,1.30860290339340774499505419452498027e-05,Inf,Inf,0.00000000000000000000000000000000000e+00,7.55730138247145831474556661417491667e-26,0.00000000000000000000000000000000000e+00
Morandini/rotor2,Inf,Inf,2.06937190839366995762712584034508585e+06,Inf,9.87572047397403654526719295703159942e+03,Inf,Inf,Inf,2.10984462736256011399610858722850455e-02,Inf,Inf,0.00000000000000000000000000000000000e+00,1.49043480006194245808787299432285428e-25,0.00000000000000000000000000000000000e+00
Muite/Chebyshev1,Inf,Inf,5.27460713618146478456296091390370823e+03,Inf,4.60173740090888319685103450586310147e+01,Inf,4.61416054970825628576458952744566150e+01,Inf,1.87583780404249037055798546094542318e-05,9.17458686055043021175551174159751970e-06,3.34584763694065837006620933521534425e-05,0.00000000000000000000000000000000000e+00,6.46234853557052870993288040679658479e-27,0.00000000000000000000000000000000000e+00
Muite/Chebyshev2,Inf,Inf,5.27460713619727975876574846750719408e+03,Inf,4.60173740091217307804835792476671618e+01,Inf,4.61416054972199732702189045099797701e+01,Inf,1.87583780587540109329202505803072036e-05,9.17458686791937498463381396684850691e-06,3.34584764084310214000520183437212011e-05,0.00000000000000000000000000000000000e+00,4.88089168033555933925361893211519216e-25,0.00000000000000000000000000000000000e+00
Muite/Chebyshev3,Inf,Inf,2.02081280806003349750741437068728154e+05,Inf,1.74606375349826617711826539091162671e+03,Inf,1.74669693639359867620226626490298542e+03,Inf,4.13277524448079978587563385055897846e-03,3.82215879740058709524792719325977401e-03,4.19646603010927227709226692900254808e-03,0.00000000000000000000000000000000000e+00,5.71199841243321306667157469861453777e-28,0.00000000000000000000000000000000000e+00
Mycielski/mycielskian10,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Mycielski/mycielskian2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Mycielski/mycielskian3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Mycielski/mycielskian4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Mycielski/mycielskian5,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Mycielski/mycielskian6,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Mycielski/mycielskian7,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Mycielski/mycielskian8,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Mycielski/mycielskian9,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
NYPA/Maragal_1,Inf,4.90942542863049182257973655916110861e-01,2.77217157141889336393056865956037082e-01,2.59096461161425661429108157672364013e-01,9.01742404889670547704451634945719765e-04,6.44171030005246974858456681534378713e-04,8.88030581558579333480601828258672402e-03,1.94374176666728892657321361011467427e-03,1.42756508424563561463108187905601078e-08,1.36579838207916305018562321287732777e-08,2.05822004798518877856431714484760775e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
NYPA/Maragal_2,Inf,1.63938141011086739282957550593384640e+00,9.31641624477806744236586129980424909e-01,8.16672630847103086256254451407797147e-01,3.78193136526981595605839697873600551e-03,3.32978471275788092868091621002908753e-03,5.26204722181552125407523386207835063e-02,5.35526562449779837312420014382044616e-03,5.76108497731775951528570718712618227e-08,4.77010888954650944658748493195148457e-08,8.53095603010667080356458243640180586e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
NYPA/Maragal_3,Inf,2.46990382337675344198991815598070538e+00,1.59728717380625359191742425851086922e+00,1.31771849951739502717547491823060674e+00,6.25985153668178380213169789609866687e-03,4.63002882616294723742150512403370227e-03,8.06737757204643278265387835204408801e-02,1.06026145751879939946317831067501218e-02,8.83109104945327207710565038889617489e-08,7.22287470727515466864370559798934276e-08,1.09152265277869550010641031668609336e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
NYPA/Maragal_4,Inf,2.48605423800930089427080881678083467e+00,1.58799372905882638515802975102175956e+00,1.20875805465671308071156217218058629e+00,5.94163142709913691683964753486539016e-03,4.52679490195063459402054205893123665e-03,7.68632228925353181212212142613284845e-02,1.07761863495995007090040081030268208e-02,9.83126623453745706879225760558540608e-08,8.57862139365151322768673247761321677e-08,1.62889557732602423041228477698936927e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Nasa/barth,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Nasa/barth4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Nasa/nasa1824,Inf,Inf,3.13214523931154903232717216643150511e+07,Inf,1.19195156231146171960086515391845898e+05,2.37852715325377871813645879354229051e+05,1.19202230380259903156715876820973559e+05,Inf,1.72391954949042513628368241806878047e+00,3.37642039172754576035704988782904426e+00,1.72403818612329593805291572786787126e+00,0.00000000000000000000000000000000000e+00,4.25343202166977145961398706897306851e-25,0.00000000000000000000000000000000000e+00
Newman/adjnoun,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Newman/celegansneural,7.14142842854284999799939981136726518e+00,1.88679622641132076226413207552452809e+01,2.74226184016041764997434857963393974e+01,1.65831239517769992455746636833534349e+01,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Newman/dolphins,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Newman/football,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Newman/hep-th,5.98659775818071990617949138933035408e+00,1.26555982404207926766501322207995817e+01,1.67541558827430747536740707082162825e+01,6.63499646838202208081870131157470778e+00,5.16766845525026515627223947370327011e-02,2.58083162080777500714017585270788955e-02,2.97147284456166003140020333086441110e-01,4.01466840296977170363236725795931235e-02,7.92597557671377900837412240614262949e-07,4.16305197303898208670800818488356421e-07,4.42593938656480991143208769093635307e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Newman/karate,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Newman/lesmis,3.16227766016837933199889354443271854e+00,4.89897948556635619639456814941178248e+00,8.48528137423857029281013234525818829e+00,3.16227766016837933199889354443271854e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Newman/netscience,9.91715504050338208178218135889852607e-01,1.82237006544415606949930001737291507e+00,1.58144193917748346826179459088168949e+00,9.91866894637048251363296721644419782e-01,6.35354892943412967502552423899393786e-03,3.62511127025498133045670950900723264e-03,5.73535467805373876789820000170851638e-02,7.27098135669994922681903909955626427e-03,6.69544467741316321134402924095316242e-08,5.09571973030441839113671244633830364e-08,9.14788463507839987573084851805152807e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Newman/polblogs,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Newman/polbooks,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Newman/power,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Norris/lung1,Inf,Inf,2.09408821674938991998197462032940035e+02,Inf,2.84730892482606490234329770386995056e+00,1.83443101332535480797819325628781406e+00,1.35798646541232296606871331718251325e+01,Inf,4.05190236747717163687557295229090918e-05,2.94429615976677908605988744023591125e-05,2.03653245190439654227278462155856939e-04,0.00000000000000000000000000000000000e+00,2.80591720457113626375936640585984524e-25,0.00000000000000000000000000000000000e+00
Oberwolfach/LF10,Inf,Inf,2.04540638220807859203482507346822142e+05,2.66702479711065681622389864164008040e+05,8.69061075902734268915195148843850582e+02,8.69061075895552782969714281008152271e+02,8.69073786760899940330449440030124897e+02,Inf,2.16186769392517911219888598136767748e-02,2.16186769392517911219888598136767748e-02,2.16188398906696260569788203961284090e-02,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Oberwolfach/LFAT5,Inf,Inf,8.37214525487201352836806773872098314e+06,2.22191450822847805451532073713285922e+07,3.30240043222337308789275762283594038e+04,3.30240043222337016172092849304313441e+04,3.30240336046358293377945576433647675e+04,Inf,4.84375008748064674494726452657665526e-04,4.84375008664669869568096379367267312e-04,4.84375059533329728653315541981157547e-04,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Oberwolfach/filter2D,Inf,Inf,5.79923814278100140107356050468858426e-04,Inf,2.27398493724261957468433312556438459e-06,Inf,3.56382585281351204779169131087516795e-06,Inf,3.32356482613791282189123300234818551e-11,2.94866299148729409079990495366671712e-11,5.80962685642449802549947164020695553e-11,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Oberwolfach/rail_1357,Inf,Inf,3.08202884122142628813966387405509451e-04,Inf,1.38673061901424317936878803943703748e-06,8.98290448528967359363900639892760354e-07,1.38673061901424317936878803943703748e-06,Inf,2.00134818359744667211757058322807398e-11,1.38494125643335033200106234615273483e-11,2.00134818359744667211757058322807398e-11,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Oberwolfach/rail_5177,Inf,Inf,6.20063810891468778779564222264305549e-04,Inf,2.78894693778846987839540969456279048e-06,1.74208283769952281131103172271133339e-06,2.78894693778846987839540969456279048e-06,Inf,4.04631079212121552771334334040327816e-11,2.77965961846389950758364532502467455e-11,4.04631079212121552771334334040327816e-11,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Oberwolfach/spiral,Inf,4.32017053893044835960335012538156464e+01,1.48864172434543028939967276829627999e+02,1.30300067267633925970510948359320140e+02,7.48471278711388169394274292635171068e-01,3.55892691102732257438756884980630728e-01,1.50491095356399727014087296466571245e+00,2.43668453455968269030442527143211821e-01,6.31260623933777758486974380797491427e-06,3.94785397570618205073669891695895425e-06,2.15987916199764535753656871601197203e-05,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Oberwolfach/t2dal,Inf,Inf,3.65149067836985894357479022017641903e+01,1.62505881663341924420361990443734864e+01,1.05149597870545961990339417941955875e-01,6.38917210954466590617407402681222278e-02,7.66622525763802009117089363610599878e-01,Inf,2.04291931420351592917608307114241337e-06,8.54194712785483950116263559224368733e-07,9.05505987689545473115304814401176581e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Oberwolfach/t2dal_a,Inf,Inf,3.65149067836985894357479022017641903e+01,1.62505881663341924420361990443734864e+01,1.05149597870545961990339417941955875e-01,6.38917210954466590617407402681222278e-02,7.66622525763802009117089363610599878e-01,Inf,2.04291931420351592917608307114241337e-06,8.54194712785483950116263559224368733e-07,9.05505987689545473115304814401176581e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Oberwolfach/t2dal_bci,Inf,Inf,3.65149067836985877736912247588194039e+01,1.62505881663341867261205374661150891e+01,1.05149597870540835117927505033918755e-01,6.38917210954382326008293497604638767e-02,7.66622525763803746198591986953270069e-01,Inf,2.04291931900226432314858860026328696e-06,8.54194721679110344930056845250232932e-07,9.05505985770196454488599602065170509e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Oberwolfach/t2dal_e,Inf,Inf,2.44253296565827358494132603550086938e-04,Inf,6.40059628829906225639142163388109473e-07,5.43302321057442510636685695577835144e-07,6.40059628777349129668170908036109971e-07,Inf,8.73215252801346102480033199802204708e-12,7.67503483335632510158298014286471214e-12,8.73215252740848925426152762662802909e-12,0.00000000000000000000000000000000000e+00,1.94784850874650595646616225536181436e-25,0.00000000000000000000000000000000000e+00
Oberwolfach/t3dl_e,Inf,Inf,6.22958453282052000357128894460002731e-05,Inf,2.23538786763288208701524779491118660e-07,2.62462188238058856868626096847651946e-07,2.23538786179604458884988742569201379e-07,Inf,4.83816200734268194385784526803478429e-12,5.12409504352608226975942015425156923e-12,4.83816200496747266742440620230784046e-12,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
PARSEC/Si2,Inf,Inf,5.55110630161147684847092592032644751e+01,Inf,2.38881552569497062696654163700395669e-01,1.12280206814543384253884679607517244e-01,9.62074569428691450225962373443272371e-01,Inf,3.49696816332960516551770103852266293e-06,1.70170494251054413067551153046972978e-06,1.45522572131384967972682318275357229e-05,0.00000000000000000000000000000000000e+00,3.28127298044487079963613317717692797e-27,0.00000000000000000000000000000000000e+00
Pajek/CSphd,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/California,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/Cities,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/EPA,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/EVA,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/Erdos02,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/Erdos971,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/Erdos972,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/Erdos981,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/Erdos982,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/Erdos991,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/Erdos992,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/GD00_a,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/GD00_c,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/GD01_Acap,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/GD01_a,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/GD01_b,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/GD01_c,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/GD02_a,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/GD02_b,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/GD06_Java,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/GD06_theory,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/GD95_a,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/GD95_b,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/GD95_c,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/GD96_a,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/GD96_b,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/GD96_c,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/GD96_d,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/GD97_a,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/GD97_b,Inf,2.58378222238387509649825566512038218e+02,7.54122105825352697321436335981526289e+02,4.11032814737621816093910571491241496e+02,3.06562288515787478169270045899375399e+00,2.05862829453747123987949459187241058e+00,6.81353308813868795743118276992081194e+00,9.18673101697943067525752376209869873e-01,6.03705928290606764204504073928900742e-05,2.37034544349657891559591165787705413e-05,1.12571881832749136481113244814658333e-04,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/GD97_c,1.00000000000000000000000000000000000e+00,1.73205080756887729352744634150587232e+00,2.64575131106459059050161575363926040e+00,1.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/GD98_a,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/GD98_b,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/GD98_c,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/GD99_b,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/GD99_c,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/GlossGT,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/Journals,Inf,3.81839717682694711055853746477038627e+03,1.50624469791597938756460291177933860e+04,1.42248754300345280738953651354440400e+04,7.65310394545899265352192506670657096e+01,7.31163456417236432441389521143943589e+01,1.22486733975561614694546289901329979e+02,1.66733320005330668159104562834163890e+01,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/Kohonen,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/Lederberg,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/ODLIS,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/Ragusa16,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/Ragusa18,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/Roget,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/Sandi_authors,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/Sandi_sandi,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/SciMet,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/SmaGri,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/SmallW,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/Stranke94,Inf,7.69415362466853790074214516848535015e+01,2.85993006907511638897250909111437644e+02,7.69285382676676107399444544284045264e+01,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/Tina_AskCal,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/Tina_AskCog,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/Tina_DisCal,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/Tina_DisCog,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/USAir97,Inf,3.20776817421755277433751080735232611e-01,4.40175164485330233433399826908368346e-01,1.84794809772217376767901237909424960e-01,1.73277181088718950559859877056848592e-03,6.88840004947349143025909684336919182e-04,1.04304544602902386440804987800963664e-02,1.32403181749132624867149581962717557e-03,2.53460040998243611386821645341307484e-08,1.05949025511028297100364900097823725e-08,1.52745454062725394015375595989148493e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/USpowerGrid,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/WorldCities,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/divorce,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/football,0.00000000000000000000000000000000000e+00,1.41421356237309504880168872420969798e+00,2.44948974278317809819728407470589124e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/geom,1.03923048454132637611646780490352339e+01,2.28035085019827595827209805113350882e+01,4.38178046004132890765575826240641683e+01,1.86547581061776300911089510846411149e+01,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/yeast,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pothen/barth,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pothen/barth4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pothen/commanche_dual,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pothen/mesh1e1,1.00162724896434530842561079915478742e+00,1.70793848549549123733580115819440348e+00,1.60641555492122964774429599230797192e+00,1.00162724896434530842561079915478742e+00,7.36212391821487730948105284531158879e-03,3.11994218452316987569794016835238310e-03,5.24077538247998696769093376113341234e-02,7.75733001648392702638874033399527735e-03,1.09913094667048717493491255725904579e-07,5.34987298194144972481559398635367297e-08,9.65782647255741273971535908307229406e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pothen/mesh1em1,2.52646943346165663497234947828037186e+00,4.98793248707228047391408334550968507e+00,9.08421755305753119948017264923661294e+00,4.04658413803742182016281812698517302e+00,3.72234103894714342155156532420671639e-02,1.46299327647512277644989395874602815e-02,1.57807296470529028913494430997026460e-01,1.96415699428351044723635176928326868e-02,5.10264619412482005421701040595429950e-07,2.43476009612058170566796008693246108e-07,2.44085022678160630814416773822410378e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pothen/mesh1em6,Inf,1.49987052513897995551849771906678930e+00,1.43748462599399048845113469991293970e+00,6.89703356930868276891264235126057802e-01,5.60240639245968900282056658613518262e-03,2.71526644917673020944017003464162529e-03,4.52135808984074640241724094817877841e-02,5.85250422972931314399335226489870943e-03,7.64262018983243187770385247222501026e-08,3.93734085464650284257018276305378363e-08,5.49511951417861202093792278014094148e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pothen/mesh2e1,Inf,Inf,1.08133792699379972380035299775670007e+02,5.67560901402567747080780961214021637e+01,6.09820432704759529876304527874165107e-01,1.97258932292514665573499190705997825e-01,1.39176423784833503880039767853942896e+00,Inf,9.66322259388288708678061557803037471e-06,3.38522901807665178515833741495635006e-06,2.62521185457177783119706253273996381e-05,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pothen/mesh2em5,Inf,Inf,5.06944180413578246461432469485223530e+01,2.82128137715506725866506960923706777e+01,2.72657707171240079335658314189929371e-01,9.41013150117350847121947963689729953e-02,6.50005039316328348746257713462334523e-01,Inf,5.10540283403818058933017786064825130e-06,1.18361922155266169798938325233381547e-06,9.34117005280785902876656969806393466e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pothen/mesh3e1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pothen/mesh3em5,Inf,Inf,3.68267494751166902960201931815639600e-05,3.12282343026321498905140879065817334e-05,3.10000210505723140875441529681436314e-05,3.10000210505723140875441529681436314e-05,3.10000210505723140875441529681436314e-05,Inf,1.13801842292062572997919535442085037e-07,5.02881986968386886905207296069131913e-08,1.43609618972267555840427565395836454e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pothen/sphere2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pothen/sphere3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Priebel/130bit,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Priebel/145bit,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Priebel/162bit,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Qaplib/lp_nug05,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Qaplib/lp_nug06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Qaplib/lp_nug07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Qaplib/lp_nug08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Qaplib/lp_nug12,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Rajat/rajat01,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Rajat/rajat02,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Rajat/rajat03,Inf,Inf,3.45170096091763942724732330907475324e+02,Inf,2.86555515424610770931925590446452924e-03,2.86555515428290318201426917227535500e-03,2.86555515424610770925196176903191389e-03,Inf,1.41440894691507864215042680301591995e-05,2.61010033641414001453449541933404060e-06,3.59272039666706336067241539351861820e-05,0.00000000000000000000000000000000000e+00,4.03896783473158044370805025424786550e-26,0.00000000000000000000000000000000000e+00
Rajat/rajat04,Inf,Inf,4.85952746843209340007111858852621361e+03,4.59277407545691249094853961314683995e+03,1.66220094138937149955126203760622632e+01,1.28245989240180258097983108828667027e+01,4.11372899966019633265479744898038386e+01,Inf,3.65967997601257079280908451608707939e-04,3.39133697611964241642932123506636557e-04,1.00514091015682675166829083396663228e-03,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Rajat/rajat05,Inf,Inf,6.89786893622649847426951469944819659e-01,5.51465074776919127347178468125293533e-01,4.70631970374151476997668250452661296e-03,1.59623920101152139440088687178142154e-03,2.13569407709700123887427761270056023e-02,Inf,2.95614032717280247166601856436457686e-08,2.92451907452552936297152049294527140e-08,6.37346605637203609110966981397306115e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Rajat/rajat06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Rajat/rajat11,Inf,Inf,1.51861815051333279699239772447546548e+00,2.18107180614149100969508081434433469e-01,1.61001187824412617062873066901463589e-03,1.27367736126555390220638064898017519e-03,1.38792761151233787637601700285522604e-02,Inf,5.84725689717002412913511939636224318e-08,3.57964245317043628050867737473369564e-08,2.87484132743424584079842421728381431e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Rajat/rajat12,Inf,Inf,1.08993439039625153376280755623849017e+02,8.29384156163163453402231111568284883e+01,1.05548646200713128573512223683132831e+00,1.61297531260878021964894213128900373e-01,1.20120141987548856719880599363057817e+00,Inf,1.33791524152148845804568676329387806e-05,4.90825909858994059041406456891775686e-06,1.74083482705927111620094778142629493e-05,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Rajat/rajat13,Inf,Inf,6.30942133707029282065856567431346826e+05,7.29504764697492230320893268857185194e+05,3.27719852650816637999986243395869309e+03,3.20324170945295482830590536521254045e+03,3.27815943327578412563169043083088035e+03,Inf,6.68741302014981089850051249546611485e-03,6.33490078517803219138502404355521946e-03,6.69239423535392261473129607311761848e-03,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Rajat/rajat14,Inf,Inf,2.31601042623823105562372449295250813e+04,1.44279757487340817337022469321737194e+04,1.79967272938475829815048595626447154e+02,8.69137857907783702285690900045832964e+01,1.98687893823232281460068931805340712e+02,Inf,1.31401951919965285660075613789613929e-03,1.02875638323812323044970486988534536e-03,1.90405996723641127301279778232095197e-03,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Rajat/rajat19,Inf,Inf,6.86705915211052404176663072110160580e-01,Inf,1.73668720615968909162903322147001155e-03,Inf,2.10283517156778311903630166966101597e-02,Inf,3.77015286742842210793811824223617633e-08,2.67086019702604367036770786423190670e-08,4.15322998457267956427895347980811046e-07,0.00000000000000000000000000000000000e+00,1.27339844092419035134914032171585363e-35,0.00000000000000000000000000000000000e+00
Rommes/M10PI_n,Inf,Inf,9.52187714970087335977079255320556030e+00,6.03601793608731105295241352812937178e+00,5.24440640540526488827126313537705401e-02,2.03098908035049870151415272677735554e-02,2.74041121463298094406466565161975917e-01,Inf,6.42523610937007509059224864961112014e-07,1.30792906279713601222827860231260738e-07,2.74158960661101527381922528076413563e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Rommes/M10PI_n1,Inf,Inf,1.38417518128357179727721771555044230e-01,1.36054303287111812394518827825346198e-01,8.01519177130775986245321119913626130e-04,5.31667819874201686806277235296869084e-04,1.02448296744389891740845655150757287e-02,Inf,1.42773838305951776612693615714794563e-08,7.33542339767499517800610634894577635e-09,9.50002826252687288254528469171125061e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Rommes/M20PI_n,Inf,Inf,9.52187695774979011458692068700839566e+00,6.03601773951326625929600368759987414e+00,5.24440863349501773583367898924755944e-02,2.03098772760677171381682553358364015e-02,2.74041115947868411681680490133115850e-01,Inf,6.46660145757779614467533675509495349e-07,1.24427505585218610255448747182600575e-07,2.74241456039995579973623977029211515e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Rommes/M20PI_n1,Inf,Inf,1.38402016232668182608419879303633574e-01,1.36044436571637910679334231369906795e-01,8.01399720407450524845915807161391942e-04,5.31665398500911395762103961516529877e-04,1.02448162187997216792963912614265507e-02,Inf,1.45857484314646344435181637118507967e-08,6.63745524352055897394541832404127025e-09,9.82090855913681007034362994138133372e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Rommes/M40PI_n,Inf,Inf,9.52187684514182299447226421836602938e+00,6.03601762597273647262977610039480043e+00,5.24440854331392255393381090894649002e-02,2.03098766137842138029795184679839681e-02,2.74041115687772310272826901033276944e-01,Inf,6.46660122895215713150991446101923157e-07,1.24427497117828784953446319159878408e-07,2.74241455322214071243228969348029278e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Rommes/M40PI_n1,Inf,Inf,1.38394268735615159292248472773457347e-01,1.36039398913709590031664746988317621e-01,8.01340703176322585260888800121309379e-04,5.31640098346825352717131010322989243e-04,1.02448092614225925807088950081820205e-02,Inf,1.45847347829395271793995688863591108e-08,6.63729650968078263880008503265588187e-09,9.82088851560972687005801556434391524e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Rommes/M80PI_n,Inf,Inf,9.52187679013766158568892208018896426e+00,6.03601760132000605248374564449183940e+00,5.24440849861594928424193979639516251e-02,2.03098762950451037988291014705041897e-02,2.74041115557724259475827343500683350e-01,Inf,6.46660111500951684732672919832966843e-07,1.24427495384807396175367141378806822e-07,2.74241454963323316173528711249991482e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Rommes/M80PI_n1,Inf,Inf,1.38390484258011336448394580225298279e-01,1.36038305076817716981038897453108973e-01,8.01311449862502620466953961115979820e-04,5.31627921639121005619553552964861104e-04,1.02448057827322562153769860865060957e-02,Inf,1.45842295736340523086481300135678321e-08,6.63726402114576034801955119881571053e-09,9.82087849383084513340703990863207338e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Rommes/S10PI_n,Inf,Inf,9.52187714970087335977079255320556030e+00,6.03601793608731105295241352812937178e+00,5.24440640540526488827126313537705401e-02,2.03098908035049870151415272677735554e-02,2.74041121463298094406466565161975917e-01,Inf,6.42523610937007509059224864961112014e-07,1.30792906279713601222827860231260738e-07,2.74158960661101527381922528076413563e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Rommes/S10PI_n1,Inf,Inf,1.38417518128357179727721771555044230e-01,1.36054303287111812394518827825346198e-01,8.01519177130775986245321119913626130e-04,5.31667819874201686806277235296869084e-04,1.02448296744389891740845655150757287e-02,Inf,1.42773838305951776612693615714794563e-08,7.33542339767499517800610634894577635e-09,9.50002826252687288254528469171125061e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Rommes/S20PI_n,Inf,Inf,9.52187695774979011458692068700839566e+00,6.03601773951326625929600368759987414e+00,5.24440863349501773583367898924755944e-02,2.03098772760677171381682553358364015e-02,2.74041115947868411681680490133115850e-01,Inf,6.46660145757779614467533675509495349e-07,1.24427505585218610255448747182600575e-07,2.74241456039995579973623977029211515e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Rommes/S20PI_n1,Inf,Inf,1.38402016232668182608419879303633574e-01,1.36044436571637910679334231369906795e-01,8.01399720407450524845915807161391942e-04,5.31665398500911395762103961516529877e-04,1.02448162187997216792963912614265507e-02,Inf,1.45857484314646344435181637118507967e-08,6.63745524352055897394541832404127025e-09,9.82090855913681007034362994138133372e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Rommes/S40PI_n,Inf,Inf,9.52187684514182299447226421836602938e+00,6.03601762597273647262977610039480043e+00,5.24440854331392255393381090894649002e-02,2.03098766137842138029795184679839681e-02,2.74041115687772310272826901033276944e-01,Inf,6.46660122895215713150991446101923157e-07,1.24427497117828784953446319159878408e-07,2.74241455322214071243228969348029278e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Rommes/S40PI_n1,Inf,Inf,1.38394268735615159292248472773457347e-01,1.36039398913709590031664746988317621e-01,8.01340703176322585260888800121309379e-04,5.31640098346825352717131010322989243e-04,1.02448092614225925807088950081820205e-02,Inf,1.45847347829395271793995688863591108e-08,6.63729650968078263880008503265588187e-09,9.82088851560972687005801556434391524e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Rommes/S80PI_n,Inf,Inf,9.52187679013766158568892208018896426e+00,6.03601760132000605248374564449183940e+00,5.24440849861594928424193979639516251e-02,2.03098762950451037988291014705041897e-02,2.74041115557724259475827343500683350e-01,Inf,6.46660111500951684732672919832966843e-07,1.24427495384807396175367141378806822e-07,2.74241454963323316173528711249991482e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Rommes/S80PI_n1,Inf,Inf,1.38390484258011336448394580225298279e-01,1.36038305076817716981038897453108973e-01,8.01311449862502620466953961115979820e-04,5.31627921639121005619553552964861104e-04,1.02448057827322562153769860865060957e-02,Inf,1.45842295736340523086481300135678321e-08,6.63726402114576034801955119881571053e-09,9.82087849383084513340703990863207338e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Rommes/bips07_1693,Inf,Inf,1.81553255926290448384000000000005826e+20,Inf,1.69750120762232012800000000000000400e+18,Inf,5.44579703015473152000000000000123623e+17,Inf,4.00817546854400000000000000000043919e+12,3.18810492879503360000000000000000000e+16,4.00817546854400000000000000000089193e+12,0.00000000000000000000000000000000000e+00,2.09715200000000000000000000000000000e+06,0.00000000000000000000000000000000000e+00
Rommes/bips98_1142,Inf,Inf,1.81553255926290448384000000000005002e+20,Inf,1.69750120762232012800000000000000222e+18,Inf,5.44579703015473152000000000000117684e+17,Inf,4.00817546854400000000000000000028291e+12,3.18810492879503360000000000000000000e+16,4.00817546854400000000000000000073565e+12,0.00000000000000000000000000000000000e+00,2.09715200000000000000000000000000000e+06,0.00000000000000000000000000000000000e+00
Rommes/bips98_1450,Inf,Inf,1.81553255926290448384000000000005855e+20,Inf,1.69750120762232012800000000000000400e+18,Inf,5.44579703015473152000000000000123845e+17,Inf,4.00817546854400000000000000000044003e+12,3.18810492879503360000000000000000000e+16,4.00817546854400000000000000000089277e+12,0.00000000000000000000000000000000000e+00,2.09715200000000000000000000000000000e+06,0.00000000000000000000000000000000000e+00
Rommes/bips98_606,Inf,Inf,1.81553255926290448384000000000003723e+20,Inf,1.69750120762232012800000000000000067e+18,Inf,5.44579703015473152000000000000112799e+17,Inf,4.00817546854400000000000000000011350e+12,3.18810492879503360000000000000000000e+16,4.00817546854400000000000000000055862e+12,0.00000000000000000000000000000000000e+00,2.09715200000000000000000000000000000e+06,0.00000000000000000000000000000000000e+00
Rommes/mimo28x28_system,Inf,Inf,1.81553255926290448384000000000004690e+20,Inf,1.69750120762232012800000000000000266e+18,Inf,5.44579703015473152000000000000112022e+17,Inf,4.00817546854400000000000000000027063e+12,3.18810492879503360000000000000000000e+16,4.00817546854400000000000000000076784e+12,0.00000000000000000000000000000000000e+00,2.09715200000000000000000000000000000e+06,0.00000000000000000000000000000000000e+00
Rommes/mimo46x46_system,Inf,Inf,1.81553255926290448384000000000004690e+20,Inf,1.69750120762232012800000000000000266e+18,Inf,5.44579703015473152000000000000112022e+17,Inf,4.00817546854400000000000000000027063e+12,3.18810492879503360000000000000000000e+16,4.00817546854400000000000000000076784e+12,0.00000000000000000000000000000000000e+00,2.09715200000000000000000000000000000e+06,0.00000000000000000000000000000000000e+00
Rommes/mimo8x8_system,Inf,Inf,1.81553255926290448384000000000005059e+20,Inf,1.69750120762232012800000000000000289e+18,Inf,5.44579703015473152000000000000116296e+17,Inf,4.00817546854400000000000000000027190e+12,3.18810492879503360000000000000000000e+16,4.00817546854400000000000000000097536e+12,0.00000000000000000000000000000000000e+00,2.09715200000000000000000000000000000e+06,0.00000000000000000000000000000000000e+00
Rommes/nopss_11k,Inf,Inf,1.81553255926290448384000000000004519e+20,Inf,1.69750120762232012800000000000000244e+18,Inf,5.44579703015473152000000000000099198e+17,Inf,4.00817546854400000000000000000026131e+12,3.18810492879503360000000000000000000e+16,4.00817546854400000000000000000076275e+12,0.00000000000000000000000000000000000e+00,2.09715200000000000000000000000000000e+06,0.00000000000000000000000000000000000e+00
Rommes/ww_36_pmec_36,Inf,Inf,6.05928721895712760748985143040902817e+02,1.45404753814818912402044132889044725e+02,1.02584173853104001613365201900906008e+00,6.45135778761937295158483443623867858e-01,4.01902209813917692123175549897527442e+00,Inf,3.26441247655675991456470081948624349e-05,2.69427985872465759758144673771678810e-05,9.50925675472988005180608054396573071e-05,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Rommes/ww_vref_6405,Inf,Inf,1.81553255926290448384000000000004690e+20,Inf,1.69750120762232012800000000000000266e+18,Inf,5.44579703015473152000000000000112022e+17,Inf,4.00817546854400000000000000000027063e+12,3.18810492879503360000000000000000000e+16,4.00817546854400000000000000000076784e+12,0.00000000000000000000000000000000000e+00,2.09715200000000000000000000000000000e+06,0.00000000000000000000000000000000000e+00
Rommes/xingo_afonso_itaipu,Inf,Inf,1.81553255926290448384000000000004690e+20,Inf,1.69750120762232012800000000000000266e+18,Inf,5.44579703015473152000000000000112022e+17,Inf,4.00817546854400000000000000000027063e+12,3.18810492879503360000000000000000000e+16,4.00817546854400000000000000000076784e+12,0.00000000000000000000000000000000000e+00,2.09715200000000000000000000000000000e+06,0.00000000000000000000000000000000000e+00
Rommes/zeros_nopss_13k,Inf,Inf,1.81553255926290448384000000000004690e+20,Inf,1.69750120762232012800000000000000266e+18,Inf,5.44579703015473152000000000000112022e+17,Inf,4.00817546854400000000000000000027063e+12,3.18810492879503360000000000000000000e+16,4.00817546854400000000000000000076784e+12,0.00000000000000000000000000000000000e+00,2.09715200000000000000000000000000000e+06,0.00000000000000000000000000000000000e+00
SNAP/CollegeMsg,1.93132079158279658385874750877742039e+01,4.13642357598928690759399699708740603e+01,8.29156197588849962278733184167671682e+01,3.50000000000000000000000000000000000e+01,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
SNAP/Oregon-1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
SNAP/as-735,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
SNAP/ca-GrQc,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
SNAP/email-Eu-core,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
SNAP/email-Eu-core-temporal,Inf,4.51401151970173864331554033817671172e+02,1.50451553664294208244939834194428385e+03,7.50446533738413638893275623872054783e+02,3.31662479035539984911493273667068682e+00,1.00000000000000000000000000000000000e+00,1.22474487139158904909864203735294574e+01,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
SNAP/p2p-Gnutella04,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
SNAP/p2p-Gnutella05,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
SNAP/p2p-Gnutella06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
SNAP/p2p-Gnutella08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
SNAP/p2p-Gnutella09,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
SNAP/soc-sign-bitcoin-alpha,0.00000000000000000000000000000000000e+00,9.38083151964685910913126022708893223e+00,7.28834686331543910555650088375093491e+01,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
SNAP/soc-sign-bitcoin-otc,0.00000000000000000000000000000000000e+00,1.13137084989847603904135097936775839e+01,1.13313723793722355985094680939353806e+02,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_01,Inf,Inf,4.75369910016386606504231365797416236e-03,Inf,2.23799921995697918128965482500662324e-05,1.17435262880322799377211064239453483e-05,1.02795978353942846601003932129858916e-04,Inf,4.14003927750808378379888721478271196e-10,1.13015567109205496031238658317590689e-10,1.50255395820887817201128464662759703e-09,0.00000000000000000000000000000000000e+00,2.63308488227182533980228110164783833e-27,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_02,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_03,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf
Sandia/adder_dcop_04,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_05,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_06,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_07,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf
Sandia/adder_dcop_08,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_09,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf
Sandia/adder_dcop_10,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_11,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_12,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf
Sandia/adder_dcop_13,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_14,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_15,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_16,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_17,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_18,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_19,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_20,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_21,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_22,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_23,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_24,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_25,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_26,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_27,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_28,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_29,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_30,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_31,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_32,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_33,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_34,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_35,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_36,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_37,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_38,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_39,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_40,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_41,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_42,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_43,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_44,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_45,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_46,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_47,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_48,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_49,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_50,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_51,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_52,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_53,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_54,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_55,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_56,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_57,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_58,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_59,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_60,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_61,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_62,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_63,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_64,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_65,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_66,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_67,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_68,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_69,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/adder_trans_01,Inf,Inf,1.46891545849479648292613901629770713e-01,Inf,7.99645851064916080010704869604880139e-04,Inf,1.52946489331868764795700811355834290e-02,Inf,2.92330114923367407247680965730233663e-08,4.03271275247539077473694915861239700e-09,1.52197429094404583002682247898485802e-07,0.00000000000000000000000000000000000e+00,1.52072385647244491000813664827964582e-25,0.00000000000000000000000000000000000e+00
Sandia/adder_trans_02,Inf,Inf,1.46891376512056724616720755055494827e-01,Inf,7.99987131196879800576229972655752960e-04,Inf,1.52943698870483966450012203137011041e-02,Inf,1.32045303727029244182686104315593354e-08,1.14853476108517058892140137324003510e-08,1.44537082310822020775010800778338301e-07,0.00000000000000000000000000000000000e+00,1.58789644457180311473121166821762420e-25,0.00000000000000000000000000000000000e+00
Sandia/fpga_dcop_01,Inf,Inf,5.49200257550148067366988293075396438e-01,Inf,3.39873149356543186586565385869445101e-03,1.24067343225279133992714513311925647e-03,2.17377869893342573039796846688994145e-02,Inf,3.87044839761643624900856064495720009e-08,2.19187391827064444683151580107476755e-08,4.78849434686307856729122883125050544e-07,0.00000000000000000000000000000000000e+00,4.19741849993493217582587491255040719e-27,0.00000000000000000000000000000000000e+00
Sandia/fpga_dcop_02,Inf,Inf,5.44725215227114859237401253790689682e-01,Inf,3.33234156494146630147460957873936880e-03,Inf,Inf,Inf,3.32311055301524023241247202629280420e-08,Inf,Inf,0.00000000000000000000000000000000000e+00,6.20646917080405217277496680239755953e-26,0.00000000000000000000000000000000000e+00
Sandia/fpga_dcop_03,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/fpga_dcop_04,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/fpga_dcop_05,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/fpga_dcop_06,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/fpga_dcop_07,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf
Sandia/fpga_dcop_08,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/fpga_dcop_09,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/fpga_dcop_10,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/fpga_dcop_11,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/fpga_dcop_12,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/fpga_dcop_13,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/fpga_dcop_14,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/fpga_dcop_15,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/fpga_dcop_16,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/fpga_dcop_17,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/fpga_dcop_18,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/fpga_dcop_19,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/fpga_dcop_20,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/fpga_dcop_21,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/fpga_dcop_22,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/fpga_dcop_23,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/fpga_dcop_24,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/fpga_dcop_25,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/fpga_dcop_26,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/fpga_dcop_27,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/fpga_dcop_28,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/fpga_dcop_29,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/fpga_dcop_30,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/fpga_dcop_31,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/fpga_dcop_32,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/fpga_dcop_33,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/fpga_dcop_34,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/fpga_dcop_35,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/fpga_dcop_36,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/fpga_dcop_37,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/fpga_dcop_38,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/fpga_dcop_39,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/fpga_dcop_40,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/fpga_dcop_41,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/fpga_dcop_42,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/fpga_dcop_43,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/fpga_dcop_44,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/fpga_dcop_45,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/fpga_dcop_46,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/fpga_dcop_47,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/fpga_dcop_48,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/fpga_dcop_49,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/fpga_dcop_50,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/fpga_dcop_51,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/fpga_trans_01,Inf,Inf,4.75420066368649331907478742527646142e-01,Inf,3.53675885884992695494271594359987978e-03,Inf,2.76862907789057673226289313691841060e-02,Inf,3.23890486825774264526717518288658475e-08,2.04989366300762982628434921433010167e-08,3.71138190851185444190396714488060860e-07,0.00000000000000000000000000000000000e+00,1.40735894780381492572364154557521445e-25,0.00000000000000000000000000000000000e+00
Sandia/fpga_trans_02,Inf,Inf,4.74826982375037657697007531110348221e-01,Inf,3.49681918409013277903518125350930403e-03,Inf,2.75412797366235856694203663831074997e-02,Inf,3.58377953886764162396489249979585629e-08,2.09367049258287882816954237742458162e-08,4.02454868108055244268020942581137127e-07,0.00000000000000000000000000000000000e+00,1.67967467334489756083655749768230634e-25,0.00000000000000000000000000000000000e+00
Sandia/init_adder1,Inf,Inf,4.75369910016386606504231365797416236e-03,Inf,2.23799921995697918128965482500662324e-05,1.17435262880322799377211064239453483e-05,1.02795978353942846601003932129858916e-04,Inf,4.14003927750808378379888721478271196e-10,1.13015567109205496031238658317590689e-10,1.50255395820887817201128464662759703e-09,0.00000000000000000000000000000000000e+00,2.63308488227182533980228110164783833e-27,0.00000000000000000000000000000000000e+00
Sandia/oscil_dcop_01,Inf,Inf,1.93390814633125534645432812044658489e+06,Inf,3.48274582670113127922115335764679519e+03,Inf,3.48295604954678922318405216598211091e+03,Inf,5.22031931011863885036099743274594691e-02,5.22030755590963325252512690770954613e-02,5.22049615127669948301843892414661010e-02,0.00000000000000000000000000000000000e+00,5.17807648253730772182556369113571758e-26,0.00000000000000000000000000000000000e+00
Sandia/oscil_dcop_02,Inf,Inf,1.93391237347520477329519868940335800e+06,Inf,3.48338033998449731452997942060039235e+03,Inf,3.48362201680036630693073272759297282e+03,Inf,3.32472073870653923247055633083723497e-02,3.32470571336758655454056947464842059e-02,3.32535349913939424709532003330324453e-02,0.00000000000000000000000000000000000e+00,5.19459000319475632714730861621220831e-26,0.00000000000000000000000000000000000e+00
Sandia/oscil_dcop_03,Inf,Inf,1.93390763123422367020160504878980576e+06,Inf,3.48331029608805586257780962267680007e+03,Inf,3.48379642243209020474248020990084163e+03,Inf,3.32576585981696334202971067647987507e-02,3.32574843321191392869027889080495608e-02,3.32692861680814350387398546750887335e-02,0.00000000000000000000000000000000000e+00,3.85022963768837954782508361026469105e-26,0.00000000000000000000000000000000000e+00
Sandia/oscil_dcop_04,Inf,Inf,1.93390764637796249365935611841323964e+06,Inf,3.48346725135284557804756325883987529e+03,Inf,3.48462807602001348105753947667376320e+03,Inf,3.32583894156569184253809995802528605e-02,3.32582546380139996162725947459684630e-02,3.33013800779887356864807496788216145e-02,0.00000000000000000000000000000000000e+00,1.98136658368424343700122720648258445e-26,0.00000000000000000000000000000000000e+00
Sandia/oscil_dcop_05,Inf,Inf,1.93390703007027498536994683295938812e+06,Inf,3.48330426827464149528054936787980634e+03,Inf,3.48338885269798825199419386254231782e+03,Inf,3.32580047366707151517622774616699622e-02,3.32578541040850274193501017951776614e-02,3.32678519394348461016213471836558238e-02,0.00000000000000000000000000000000000e+00,3.88819209044285071761204213112076868e-26,0.00000000000000000000000000000000000e+00
Sandia/oscil_dcop_06,Inf,Inf,1.93390913774448519531950583545425442e+06,Inf,3.48330242194848312666795497506780724e+03,Inf,3.48339627130541777110108995852205418e+03,Inf,3.32581443923028717610521413532698228e-02,3.32571055204730078551116074537694452e-02,3.32604975750512630630630768569184540e-02,0.00000000000000000000000000000000000e+00,8.44762226697535878082465518074792501e-27,0.00000000000000000000000000000000000e+00
Sandia/oscil_dcop_07,Inf,Inf,1.93390916633687138833142667554019989e+06,Inf,3.48309227144385654296045078274959033e+03,Inf,3.48326227314477237177978626666444610e+03,Inf,2.92869532084480777484565173969969818e-02,2.92867118458889560611472315266456227e-02,2.92915489119236490379381773912828185e-02,0.00000000000000000000000000000000000e+00,7.31525774144268008070715259261420809e-26,0.00000000000000000000000000000000000e+00
Sandia/oscil_dcop_08,Inf,Inf,1.93390876165884217301671762282440103e+06,Inf,3.48332252301960023348770584644106804e+03,Inf,3.48342200892558003232506948694501022e+03,Inf,3.32579699626262062157517132983323655e-02,3.32570284848261167960372529560095691e-02,3.32603038067878835096177901212915856e-02,0.00000000000000000000000000000000000e+00,3.85072461321692208626409030485295720e-26,0.00000000000000000000000000000000000e+00
Sandia/oscil_dcop_09,Inf,Inf,1.93390822188900509615485699556019211e+06,Inf,3.48329516670377409177622970175320211e+03,Inf,3.48351030448673103309757272040039128e+03,Inf,3.32573905385121609110713903515312941e-02,3.32572466848221570240329617739457118e-02,3.32597455136864969162377195740215414e-02,0.00000000000000000000000000000000000e+00,3.17870087704391496391200490541088091e-26,0.00000000000000000000000000000000000e+00
Sandia/oscil_dcop_10,Inf,Inf,1.93390788269092116207656916317517743e+06,Inf,3.48329436183501209058152566033652316e+03,Inf,3.48350953405005839928526245361547456e+03,Inf,3.32571689655757573651884047013269198e-02,3.32570535110138632369090137638077318e-02,3.32626597052942791570399845385851180e-02,0.00000000000000000000000000000000000e+00,3.97614594865618014324342167409211960e-26,0.00000000000000000000000000000000000e+00
Sandia/oscil_dcop_11,Inf,Inf,1.93390784087911010753245448258883549e+06,Inf,3.48330976369634678795564030917064736e+03,Inf,3.48339445097226161057096382992293234e+03,Inf,3.32579032073359725278252916603631045e-02,3.32570461872226395555113713266477958e-02,3.32602973078651172596908725407927282e-02,0.00000000000000000000000000000000000e+00,2.74547053999457888690640429394150565e-26,0.00000000000000000000000000000000000e+00
Sandia/oscil_dcop_12,Inf,Inf,1.93390783588217389496359583645642395e+06,Inf,3.48332225435906127445639829504314240e+03,Inf,3.48341746636587511233569376553808917e+03,Inf,3.32575455861615833674915837970766582e-02,3.32571511446628187971795099958224088e-02,3.32612896848773116705032296734505935e-02,0.00000000000000000000000000000000000e+00,4.56855794433229723991181444652627524e-26,0.00000000000000000000000000000000000e+00
Sandia/oscil_dcop_13,Inf,Inf,1.93390784844755784298802350901158111e+06,Inf,3.48332003797413791941697624990193543e+03,Inf,3.48341432063638351992720734127813949e+03,Inf,3.32574607026009319108659486737021878e-02,3.32570436587111177297326221207418311e-02,3.32618630137088404940911982500878418e-02,0.00000000000000000000000000000000000e+00,5.28195947181779654711660772610008119e-26,0.00000000000000000000000000000000000e+00
Sandia/oscil_dcop_14,Inf,Inf,1.93390790402315344796156301382911898e+06,Inf,3.48330484825910554308161562248207996e+03,Inf,3.48340683123972448828271560265955466e+03,Inf,3.32576068044051253237060607699291272e-02,3.32571073944815982129880937210333292e-02,3.32610790172279880114715158701867762e-02,0.00000000000000000000000000000000000e+00,3.40058475875666871951675861585096393e-26,0.00000000000000000000000000000000000e+00
Sandia/oscil_dcop_15,Inf,Inf,1.93390814425552688570458185068682218e+06,Inf,3.48330606934054844198121004505780729e+03,Inf,3.48340470555465129134557268335227088e+03,Inf,3.32574615814095159816732477654843107e-02,3.32570531791759083536921954338530077e-02,3.32617228709479256789983317166174646e-02,0.00000000000000000000000000000000000e+00,4.75312420684832756503211852966851501e-26,0.00000000000000000000000000000000000e+00
Sandia/oscil_dcop_16,Inf,Inf,1.93390812021800009014155075223904948e+06,Inf,3.48329503950521561636581813065061018e+03,Inf,3.48337972797478478056546937282970674e+03,Inf,3.32578694131339720986049084012056173e-02,3.32570425230168283698762375318677343e-02,3.32601972795940819446398280658566994e-02,0.00000000000000000000000000000000000e+00,5.24441255350195852577084814907379506e-26,0.00000000000000000000000000000000000e+00
Sandia/oscil_dcop_17,Inf,Inf,1.93390860562078974765397074610929044e+06,Inf,3.48329822473096802038845951063339211e+03,Inf,3.48342046448689885544728931557239679e+03,Inf,3.32572493976861582254145996123813297e-02,3.32571411674416272038932960554599934e-02,3.32621905228747049418007281825248525e-02,0.00000000000000000000000000000000000e+00,6.51954395596938151477769111948611575e-26,0.00000000000000000000000000000000000e+00
Sandia/oscil_dcop_18,Inf,Inf,1.93390898033812104775854244718950901e+06,Inf,3.48324107322140947498315380155211374e+03,Inf,3.48337599906607115266300885931016087e+03,Inf,3.39775978122992754845138896248226028e-02,3.39774438217040289562531942365044392e-02,3.39823570623389720481360444988948266e-02,0.00000000000000000000000000000000000e+00,4.81177245984772692140186870377235038e-26,0.00000000000000000000000000000000000e+00
Sandia/oscil_dcop_19,Inf,Inf,1.93390789115135147657715845434980096e+06,Inf,3.48330803393210343857077401581760905e+03,Inf,3.48340201808122425331724361215569064e+03,Inf,3.32580309172491984191609149523232115e-02,3.32577113291738005018086853640983286e-02,3.32622040735352816121954463603617288e-02,0.00000000000000000000000000000000000e+00,4.77684283560554129775544228580481609e-26,0.00000000000000000000000000000000000e+00
Sandia/oscil_dcop_20,Inf,Inf,1.93390783087034676480460612795870594e+06,Inf,3.48330173948554221291431401556829368e+03,Inf,3.48345125034767027558638683899649686e+03,Inf,3.32577814180832567330016445627372250e-02,3.32570465565046724653627158056811327e-02,3.32604359214343463960779446753940931e-02,0.00000000000000000000000000000000000e+00,3.86737527230790541397064832914338435e-26,0.00000000000000000000000000000000000e+00
Sandia/oscil_dcop_21,Inf,Inf,1.93390784106853446490687417808997592e+06,Inf,3.48330444479714137203478140610666616e+03,Inf,3.48340694671553815329476702503946285e+03,Inf,3.32572654535516499142600956499064064e-02,3.32571350611078791894538518301098034e-02,3.32619979395741557133903078148223055e-02,0.00000000000000000000000000000000000e+00,4.64607241394017666494528707932802602e-26,0.00000000000000000000000000000000000e+00
Sandia/oscil_dcop_22,Inf,Inf,1.93390782943766371234703317677086176e+06,Inf,3.48330921653314297734525972095215940e+03,Inf,3.48345470676114638189987844067137700e+03,Inf,3.32572648545451298815811021477342096e-02,3.32571374095279702050073754983607521e-02,3.32619819918254712940128072872574170e-02,0.00000000000000000000000000000000000e+00,9.50928645051944192288961119722288201e-26,0.00000000000000000000000000000000000e+00
Sandia/oscil_dcop_23,Inf,Inf,1.93390794838389942715346428498860149e+06,Inf,3.48329732977406713802356745828544435e+03,Inf,3.48348329262192863351522247125327967e+03,Inf,3.32575482150041433128597315151789014e-02,3.32571901739287822322400182374123029e-02,3.32612394056447738615832129064953546e-02,0.00000000000000000000000000000000000e+00,4.02477250154554814063209248043584295e-26,0.00000000000000000000000000000000000e+00
Sandia/oscil_dcop_24,Inf,Inf,1.93390782514906203483492103753608668e+06,Inf,3.48329989414136373508116973854101287e+03,Inf,3.48347940313725030989073177902607538e+03,Inf,3.32575188696468315945534552348787306e-02,3.32570701948474384600509974200489123e-02,3.32601874243376421271281895547362500e-02,0.00000000000000000000000000000000000e+00,3.82057438755569531555640604552849563e-26,0.00000000000000000000000000000000000e+00
Sandia/oscil_dcop_25,Inf,Inf,1.93390782205092835234058848903092230e+06,Inf,3.48329395250731338478586727533973567e+03,Inf,3.48350591263852163136273016954175098e+03,Inf,3.32572122762284607167504613765034903e-02,3.32570879066653215023980724370289568e-02,3.32606676517974941988952411993185831e-02,0.00000000000000000000000000000000000e+00,4.57143384603310736900410974312648789e-26,0.00000000000000000000000000000000000e+00
Sandia/oscil_dcop_26,Inf,Inf,1.93390782089187491379677896352736178e+06,Inf,3.48329353263339717493325119220137515e+03,Inf,3.48350682951691394673475076354359285e+03,Inf,3.32575568196040803769132920921346776e-02,3.32571270983879436258848680573240137e-02,3.32599209226440879389287626202499779e-02,0.00000000000000000000000000000000000e+00,4.85465679850928536138388983341353083e-26,0.00000000000000000000000000000000000e+00
Sandia/oscil_dcop_27,Inf,Inf,1.93390783608883124610938291538721229e+06,Inf,3.48329352867177466782352813319105711e+03,Inf,3.48344252195299997802176323455125567e+03,Inf,3.32576226367695712071580944398814768e-02,3.32571412439960146255610408788920176e-02,3.32602398828870320369676324565029207e-02,0.00000000000000000000000000000000000e+00,2.77995477289451093669473383545354997e-26,0.00000000000000000000000000000000000e+00
Sandia/oscil_dcop_28,Inf,Inf,1.93390783018540008789473245968354937e+06,Inf,3.48330400855632928005738347280639724e+03,Inf,3.48345300139945789210936918141341470e+03,Inf,3.32577954617157109692060312757088245e-02,3.32570596277518039411241806568487000e-02,3.32602455240615481176358495624742887e-02,0.00000000000000000000000000000000000e+00,4.95117667682828972553571989397003413e-26,0.00000000000000000000000000000000000e+00
Sandia/oscil_dcop_29,Inf,Inf,1.93390782497174829533311484827036462e+06,Inf,3.48329926392053995848052072101954064e+03,Inf,3.48348067014554740766213944551063610e+03,Inf,3.32576506020926049311537518196410269e-02,3.32570931892141116482070915653780297e-02,3.32599651689000768500965178101484491e-02,0.00000000000000000000000000000000000e+00,3.30614205563299656978917751008511700e-26,0.00000000000000000000000000000000000e+00
Sandia/oscil_dcop_30,Inf,Inf,1.93390782239244495649681655165327581e+06,Inf,3.48329439893285249028869011157109722e+03,Inf,3.48350084247900299099501999465290037e+03,Inf,3.32574756524057867210051600988504889e-02,3.32571109561771942048603717144442156e-02,3.32597887591598942948710819287303245e-02,0.00000000000000000000000000000000000e+00,4.28329009664232706941439997004648345e-26,0.00000000000000000000000000000000000e+00
Sandia/oscil_dcop_31,Inf,Inf,1.93390782126042944436611431382539762e+06,Inf,3.48329360968053663413853892524317990e+03,Inf,3.48350690656058351737595601880511752e+03,Inf,3.32576121687964996574806842474775384e-02,3.32571064408184131666594565140097880e-02,3.32600055388938605069912246862848649e-02,0.00000000000000000000000000000000000e+00,6.17318090153122635530327308798076405e-26,0.00000000000000000000000000000000000e+00
Sandia/oscil_dcop_32,Inf,Inf,1.93390782091646589419688837863672783e+06,Inf,3.48329353328793701688674104524735115e+03,Inf,3.48350683017267318347297439190799650e+03,Inf,3.32572879647649760982367997983582370e-02,3.32571723794692763653417971599324748e-02,3.32595573281554310172989700535009301e-02,0.00000000000000000000000000000000000e+00,5.61813952773438880004202052376000715e-26,0.00000000000000000000000000000000000e+00
Sandia/oscil_dcop_33,Inf,Inf,1.93390782089138524542935063602725545e+06,Inf,3.48329353070177021980639940156211033e+03,Inf,3.48350682758666702378425195122695199e+03,Inf,3.32573386991822431744684388659458343e-02,3.32571717137628207844453143999731677e-02,3.32603406479565895159675261915444889e-02,0.00000000000000000000000000000000000e+00,3.99247078679485511797643458462517599e-26,0.00000000000000000000000000000000000e+00
Sandia/oscil_dcop_34,Inf,Inf,1.93390782089374193509782330089858053e+06,Inf,3.48329353092796807992637691549627605e+03,Inf,3.48350682781285157322705591464591884e+03,Inf,3.32575671805581243799238722680640084e-02,3.32570898366089989081607674883834438e-02,3.32598140440520958345914959231525578e-02,0.00000000000000000000000000000000000e+00,4.02400985612163913688912649598899748e-26,0.00000000000000000000000000000000000e+00
Sandia/oscil_dcop_35,Inf,Inf,1.93390782089420628190519924301245017e+06,Inf,3.48329353097234967529191437730192465e+03,Inf,3.48350682785723146745371349785197298e+03,Inf,3.32575697512429375088199888121003266e-02,3.32570879156595238444892703291993738e-02,3.32597980562858423636736222431587171e-02,0.00000000000000000000000000000000000e+00,3.17114172788671121597474946016487710e-26,0.00000000000000000000000000000000000e+00
Sandia/oscil_dcop_36,Inf,Inf,1.93390782089426234229066105187417280e+06,Inf,3.48329353097759515936250381693397498e+03,Inf,3.48350682786247660900359375926589400e+03,Inf,3.32572749610690034205892411297248355e-02,3.32571810867880486760813554317350651e-02,3.32595159184158223479040502763383191e-02,0.00000000000000000000000000000000000e+00,4.67845919504739719619114515217152182e-26,0.00000000000000000000000000000000000e+00
Sandia/oscil_dcop_37,Inf,Inf,1.93390782089426956604994340108399301e+06,Inf,3.48329353097822673358309288886395017e+03,Inf,3.48350682786310760318867014219119189e+03,Inf,3.32572529786753844607223854038559417e-02,3.32571590952427766424244734845215655e-02,3.32594793648091898544573377693107416e-02,0.00000000000000000000000000000000000e+00,5.44546382560883241347022203708384845e-26,0.00000000000000000000000000000000000e+00
Sandia/oscil_dcop_38,Inf,Inf,1.93390782089427048357974040981296086e+06,Inf,3.48329353097829031701059083659205446e+03,Inf,3.48350682786317187212777163876789255e+03,Inf,3.32572466871553875968205174886150271e-02,3.32571560270011360535383757309713225e-02,3.32594730731710546837653766960521159e-02,0.00000000000000000000000000000000000e+00,9.40236608913230960083196031631450460e-26,0.00000000000000000000000000000000000e+00
Sandia/oscil_dcop_39,Inf,Inf,1.93390782089427064021582792302397070e+06,Inf,3.48329353097829629195655278262838113e+03,Inf,3.48350682786317793023261710436592478e+03,Inf,3.32572459290574728795804752871114068e-02,3.32571552688997507376779203045756584e-02,3.32594723151722272418354284362250624e-02,0.00000000000000000000000000000000000e+00,7.00122508070460778477383680930313014e-26,0.00000000000000000000000000000000000e+00
Sandia/oscil_dcop_40,Inf,Inf,1.93390782089427068129859853734561324e+06,Inf,3.48329353097829690170252893289716127e+03,Inf,3.48350682786317858196307705507061753e+03,Inf,3.32572458357206484024762960721577613e-02,3.32571551755640774935159485274246719e-02,3.32594722220676739777869950903796605e-02,0.00000000000000000000000000000000000e+00,7.21312704248335206757745385548617323e-26,0.00000000000000000000000000000000000e+00
Sandia/oscil_dcop_41,Inf,Inf,1.93390782089427069497642593293016575e+06,Inf,3.48329353097829695377189265591974161e+03,Inf,3.48350682786317868760089649057738981e+03,Inf,3.32572458239883598454606826603061107e-02,3.32571551638231217667716510605242134e-02,3.32594722098362721848757199373748792e-02,0.00000000000000000000000000000000000e+00,5.85726248592523986608026016584136120e-26,0.00000000000000000000000000000000000e+00
Sandia/oscil_dcop_42,Inf,Inf,1.93390782089427069986822144262407957e+06,Inf,3.48329353097829695922539638608288483e+03,Inf,3.48350682786317871370199316535292246e+03,Inf,3.32572458225593718518522123811877569e-02,3.32571551623926316584489652417164583e-02,3.32594722084137365826930601353002781e-02,0.00000000000000000000000000000000000e+00,6.67630504757527141523117939361862792e-26,0.00000000000000000000000000000000000e+00
Sandia/oscil_dcop_43,Inf,Inf,1.93390782089427070167132548434351572e+06,Inf,3.48329353097829696125112692563027922e+03,Inf,3.48350682786317872343989210922293968e+03,Inf,3.32572458223560968830128874719899461e-02,3.32571551621994899271585051320592313e-02,3.32594722082485745524675271409026505e-02,0.00000000000000000000000000000000000e+00,6.76602725707047203926706213297899971e-26,0.00000000000000000000000000000000000e+00
Sandia/oscil_dcop_44,Inf,Inf,1.93390782089427070232902674916241038e+06,Inf,3.48329353097829696199363874623042052e+03,Inf,3.48350682786317872704196378299635748e+03,Inf,3.32572458223297127799263949758533915e-02,3.32571551621731049946989125871284974e-02,3.32594722082362065803623682139359903e-02,0.00000000000000000000000000000000000e+00,6.03416056406878529574479247555842958e-26,0.00000000000000000000000000000000000e+00
Sandia/oscil_dcop_45,Inf,Inf,1.93390782089427070257597993493386856e+06,Inf,3.48329353097829696226440474111622323e+03,Inf,3.48350682786317872837161304169652056e+03,Inf,3.32572458223265586602547570457945462e-02,3.32571551621699512399946423405797003e-02,3.32594722082381755984428432610456267e-02,0.00000000000000000000000000000000000e+00,5.01586874272735696162833766736699189e-26,0.00000000000000000000000000000000000e+00
Sandia/oscil_dcop_46,Inf,Inf,1.93390782089427070266036866920930839e+06,Inf,3.48329353097829696236290060872679617e+03,Inf,3.48350682786317872886056001244039504e+03,Inf,3.32572458223262916582015725986242730e-02,3.32571551621696828634919098405452432e-02,3.32594722082398178083349577720181282e-02,0.00000000000000000000000000000000000e+00,4.66771015064774766605414450472112833e-26,0.00000000000000000000000000000000000e+00
Sandia/oscil_dcop_47,Inf,Inf,1.93390782089427070269387256718330037e+06,Inf,3.48329353097829696239894991690692915e+03,Inf,3.48350682786317872903873188623173820e+03,Inf,3.32572458223263054602011777502129138e-02,3.32571551621696978271646556095913013e-02,3.32594722082405036785448186367100792e-02,0.00000000000000000000000000000000000e+00,4.68368473909546737053796176893305404e-26,0.00000000000000000000000000000000000e+00
Sandia/oscil_dcop_48,Inf,Inf,1.93390782089427070270379765327049055e+06,Inf,3.48329353097829696242382899692003636e+03,Inf,3.48350682786317872908033049482341321e+03,Inf,3.32572458223263290028393189903597082e-02,3.32571551621697212042912952656450858e-02,3.32594722082408009131795582402279182e-02,0.00000000000000000000000000000000000e+00,4.37206269380665417760486752118259320e-26,0.00000000000000000000000000000000000e+00
Sandia/oscil_dcop_49,Inf,Inf,1.93390782089427070270751965030134720e+06,Inf,3.48329353097829696243272730698489938e+03,Inf,3.48350682786317872908968965471146317e+03,Inf,3.32572458223263371518670221854602410e-02,3.32571551621697296415760464228370427e-02,3.32594722082408844090737687954510798e-02,0.00000000000000000000000000000000000e+00,4.38017894947522979266055235223114618e-26,0.00000000000000000000000000000000000e+00
Sandia/oscil_dcop_50,Inf,Inf,1.93390782089427070270876095949342634e+06,Inf,3.48329353097829696243449006919574966e+03,Inf,3.48350682786317872909149364987712260e+03,Inf,3.32572458223263387786068655131209617e-02,3.32571551621697313260148834838536908e-02,3.32594722082409009611682098240092900e-02,0.00000000000000000000000000000000000e+00,3.01435878343997717534782099498051161e-26,0.00000000000000000000000000000000000e+00
Sandia/oscil_dcop_51,Inf,Inf,1.93390782089427070270876104628060309e+06,Inf,3.48329353097829696243389012416904074e+03,Inf,3.48350682786317872909077375705649032e+03,Inf,3.32572458223263381692919721240517459e-02,3.32571551621697306961996762013660911e-02,3.32594722082408952528234672777938293e-02,0.00000000000000000000000000000000000e+00,4.71770374513237195739923541077598467e-26,0.00000000000000000000000000000000000e+00
Sandia/oscil_dcop_52,Inf,Inf,1.93390782089427070270876122593035485e+06,Inf,3.48329353097829696243264441345111288e+03,Inf,3.48350682786317872908937502866925075e+03,Inf,3.32572458223263369077449317185487791e-02,3.32571551621697293950449804683014243e-02,3.32594722082408834390642637535498410e-02,0.00000000000000000000000000000000000e+00,2.99665075549063141919859376157385721e-26,0.00000000000000000000000000000000000e+00
Sandia/oscil_dcop_53,Inf,Inf,1.93390782089427070270876015722372386e+06,Inf,3.48329353097829696244007846862931563e+03,Inf,3.48350682786317872909737250918945659e+03,Inf,3.32572458223263444323766403866616728e-02,3.32571551621697371606758338358930451e-02,3.32594722082409539338404635944547115e-02,0.00000000000000000000000000000000000e+00,3.84356181790828632099179446103305437e-26,0.00000000000000000000000000000000000e+00
Sandia/oscil_dcop_54,Inf,Inf,1.93390782089427070270876038007029680e+06,Inf,3.48329353097829696243853248678006501e+03,Inf,3.48350682786317872909563700437635635e+03,Inf,3.32572458223263428548774718300919452e-02,3.32571551621697355328847599864208058e-02,3.32594722082409392512307744043507494e-02,0.00000000000000000000000000000000000e+00,2.91307560327447421784680671678584633e-26,0.00000000000000000000000000000000000e+00
Sandia/oscil_dcop_55,Inf,Inf,1.93390782089427070270876034292956296e+06,Inf,3.48329353097829696243879044018824635e+03,Inf,3.48350682786317872909592060660023710e+03,Inf,3.32572458223263431173347651013726727e-02,3.32571551621697358036388576369174094e-02,3.32594722082409416988495314959903028e-02,0.00000000000000000000000000000000000e+00,3.96735966716523962163679488057584504e-26,0.00000000000000000000000000000000000e+00
Sandia/oscil_dcop_56,Inf,Inf,1.93390782089427070270876034296474096e+06,Inf,3.48329353097829696243879031049015922e+03,Inf,3.48350682786317872909592107264043572e+03,Inf,3.32572458223263431171931817896001600e-02,3.32571551621697358037353092406487479e-02,3.32594722082409416996600325361619047e-02,0.00000000000000000000000000000000000e+00,2.97590921533734703855864071958929340e-26,0.00000000000000000000000000000000000e+00
Sandia/oscil_dcop_57,Inf,Inf,1.93390782089427070270876034296474096e+06,Inf,3.48329353097829696243879031049015922e+03,Inf,3.48350682786317872909592107264043572e+03,Inf,3.32572458223263431171931817896053540e-02,3.32571551621697358037353092406476044e-02,3.32594722082409416996600325361671107e-02,0.00000000000000000000000000000000000e+00,4.72280032700108526235681546735261270e-26,0.00000000000000000000000000000000000e+00
Sandia/oscil_trans_01,Inf,Inf,2.02031630402609854444396259263869128e+06,Inf,5.11229231788549709669788938689219213e+03,5.11229065549474856044198996602808422e+03,5.11247439966100295674719946791333692e+03,Inf,4.71874893209904248413411919460763718e-02,4.71873263501737360930454620812020605e-02,4.72045185867880732132463551672501339e-02,0.00000000000000000000000000000000000e+00,9.46575865824841003839425262687454535e-27,0.00000000000000000000000000000000000e+00
Schenk_IBMNA/c-18,Inf,Inf,1.74483610260220268954773665887456311e+05,Inf,2.12013242986842046709325587821308729e+03,2.11360246373730676399625619474690582e+03,2.12068963658017622437211975571554925e+03,Inf,9.24862824069895083879144806010613195e-03,9.05868474405535235664763763939837641e-03,9.26762071874708444715682546839672598e-03,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Schenk_IBMNA/c-19,Inf,Inf,4.18868953529851042626259501469967059e+03,Inf,1.30563475902866809040931566025911994e+01,9.04137026158457308652048237005833237e+00,2.80179773580681692346353714789079245e+01,Inf,3.87162090582253056075443247077599224e-04,3.55933072621065485260714444329112500e-04,7.87750916089987554285160744649196392e-04,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Schenk_IBMNA/c-20,Inf,Inf,8.01784698460795695172369818720136735e+06,Inf,1.27351905464890872991024032653253096e+04,1.27345351394872818534444579586515081e+04,1.27352529349573106008185107298975154e+04,Inf,1.52817942816149302219705925773148379e-01,1.52817933661058499971469077427528113e-01,1.52820032271341027473069417592954520e-01,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Schenk_IBMNA/c-21,Inf,Inf,2.26664060732678305946761446194169354e+03,Inf,7.31646421387841731945771589175161522e+00,6.71919047318397820943082527108995665e+00,1.42139461800685976616204451055006474e+01,Inf,1.33377143869358413091123959846756057e-04,1.17366210258507119330047587314520499e-04,2.37439036633910616007171310024209430e-04,0.00000000000000000000000000000000000e+00,1.63870270595397232528378895805409757e-31,0.00000000000000000000000000000000000e+00
Schenk_IBMNA/c-22,Inf,Inf,6.14898975875500686531575623951850045e+04,Inf,1.65483096233886692123772834598405632e+02,1.26181715522652457133598533945960716e+02,1.73880895594426973489606650832549921e+02,Inf,3.86502682081930127781437909573414311e-03,1.46062174243867067288416298581248859e-03,3.98703363170301011779603655631312868e-03,0.00000000000000000000000000000000000e+00,1.43744062189619930312481559088181525e-31,0.00000000000000000000000000000000000e+00
Schenk_IBMNA/c-23,Inf,Inf,1.27467051576584609329888524488553345e+03,Inf,4.84315589348703148106570200715901657e+00,2.34903643749253462176901965729548334e+00,9.77066682096817330501332600845704448e+00,Inf,7.47146359756043563782916352645880095e-05,3.43532215254369048500103069451377304e-05,1.33955182802630987369025131850400815e-04,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Schenk_IBMNA/c-24,Inf,Inf,1.85919350950013124196512204349738251e+04,Inf,8.87786269285333148007164151307073671e+01,4.10403702375640342340985084204767682e+01,9.39951702254114821513175271737173682e+01,Inf,1.67446352234191056758201504058177090e-03,4.02182664253547581468967112997747407e-04,1.69542858923996122317790259823955485e-03,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Schenk_IBMNA/c-25,Inf,Inf,1.20589455670112355608596832877759289e+03,Inf,5.11756839880643161488189857305457176e+00,2.40659216633827786931444833765389778e+00,9.89047081323384114771667327460217946e+00,Inf,6.73123249177077092388540645907101946e-05,3.72636697526483248218530349408636310e-05,2.00463359721508628932153773558347739e-04,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Schenk_IBMNA/c-26,Inf,Inf,2.67165903332712688472024466248200362e+04,Inf,6.80608932320840401987405286916403607e+02,6.69216994572277034666054420671031980e+02,6.81490984728492540500657022779357851e+02,Inf,1.06284729612665477969191053273078847e-02,1.05444746840179611739019700325397516e-02,1.06414795823931520964203257580310098e-02,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Schenk_IBMNA/c-27,Inf,Inf,5.79458890386143003894570853716628751e+03,Inf,3.94388701600357057084219219674236788e+01,3.94255621913770210349952157118003414e+01,8.02225868764894020843243991512791295e+01,Inf,5.79537008817428814886554232724950325e-04,5.79369238685147070831120021127393085e-04,9.56057321123337803766156684453230817e-04,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Schenk_IBMNA/c-28,Inf,Inf,8.51556564042870768487755556431398186e+05,Inf,2.03979715787545667242639722570949289e+03,2.03637978873141832992466294936421154e+03,2.03996447420649809613773416866736776e+03,Inf,7.98272053462128721521795644466381302e-02,7.98269365634864753630643821445073947e-02,7.98326413218599376426907987797547397e-02,0.00000000000000000000000000000000000e+00,2.51787545647536707429722874256863047e-30,0.00000000000000000000000000000000000e+00
Schenk_IBMNA/c-29,Inf,Inf,1.31020244066054146874747150794974370e+05,Inf,1.77150628426232072522190017921274665e+02,1.76845961869467206791782195092544745e+02,1.90099866258975330429882339924369159e+02,Inf,1.07451105450576963659667321422342879e-01,1.07451000272086606336990105454114635e-01,1.07458131966349199238700629812756712e-01,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Schulthess/N_biocarta,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Schulthess/N_pid,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Schulthess/N_reactome,0.00000000000000000000000000000000000e+00,2.82842712474619009760337744841939597e+00,2.82842712474619009760337744841939597e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Shen/shermanACa,Inf,Inf,2.14368739744559474539418674178889135e+02,Inf,6.19425180947080180966849297723266261e-01,Inf,1.14639227878622372972348110186584441e+00,Inf,9.95961309413457503942499180390637286e-06,2.30014294875668236133561434915707845e-06,1.15288618930695017768941533700184849e-05,0.00000000000000000000000000000000000e+00,8.88816613744638158234838717131152125e-26,0.00000000000000000000000000000000000e+00
Shyy/shyy41,Inf,1.19570999125057019757108426994912453e+02,2.18220381615090184300214296443303686e+02,1.16794717113514943375122561190792856e+02,9.20621887871388812352942603402060727e-01,4.47642970052840033835898061989304531e-01,3.71800203176888473721381596120414642e+00,4.58350417646465620088318080718070052e-01,1.38806065759955680720438892084066861e-05,6.94170938846200698497904695499516537e-06,5.65628850231594390123527169941522510e-05,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
TAMU_SmartGridCenter/ACTIVSg2000,Inf,Inf,4.94775375807089798830188685379590425e+03,2.56389180589146633022344367639024920e+03,2.22489264447227134767843441173839871e+01,9.77439316357074003523512755399694625e+00,4.35674033804377087810763899061610643e+01,Inf,3.44187943038909763853853653993751628e-04,1.60053947063963396412988220802289313e-04,6.49575112164947192870292140150447682e-04,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
TKK/plbuckle,Inf,Inf,1.42855961220062959891409507728435111e+07,Inf,4.49608362901912181373773581779499582e+04,6.73540342379301283634605162402474750e+04,4.49671794919644669086675734504810742e+04,Inf,3.45499635621347377331522018242791041e-01,3.41097085333120194731084082923855977e-01,3.47204442113013986787964085884056477e-01,0.00000000000000000000000000000000000e+00,5.32074404233853099832767210189544838e-25,0.00000000000000000000000000000000000e+00
TOKAMAK/utm1700b,Inf,Inf,1.27150849643821172066959524579659193e+00,Inf,5.14633896079260766773922459201581670e-03,Inf,5.40342658021465291207953580669450441e-02,Inf,7.67831264334240520723007499203219966e-08,5.81793919673905021834844995268281676e-08,9.17469281660263522807909926066028592e-07,0.00000000000000000000000000000000000e+00,1.42213083420710331385595452845484628e-25,0.00000000000000000000000000000000000e+00
TOKAMAK/utm300,Inf,Inf,5.16294777774756769244363115067104037e-01,Inf,2.11135912973182356042498027801340642e-03,Inf,2.36389505237216441238547380236416818e-02,Inf,3.16213423711754207928169712621037223e-08,2.48021405985096896480477463351774678e-08,4.05999356489222283570003237787760004e-07,0.00000000000000000000000000000000000e+00,4.21515889462343190398732055811314413e-26,0.00000000000000000000000000000000000e+00
TOKAMAK/utm3060,Inf,Inf,1.80503881287788027801278239937986858e+00,Inf,7.20665444739704481013185729097552267e-03,Inf,7.67560463277135846499405325645462225e-02,Inf,1.08903927763993226468202429078261601e-07,7.86403160152320847336207758534927771e-08,1.23631638262001439374776773158996395e-06,0.00000000000000000000000000000000000e+00,2.09906773059479947246095902007563465e-25,0.00000000000000000000000000000000000e+00
TSOPF/TSOPF_FS_b9_c1,Inf,Inf,2.10160718579252658018626678070230444e+03,Inf,9.05227832411056775745282156736139555e+00,Inf,1.44651002516446362090692211180840242e+01,Inf,1.22787593724080341266629882651923010e-04,5.29795610558314505090248527473981379e-05,2.16805765316690178360503965593908109e-04,0.00000000000000000000000000000000000e+00,5.19283302643035191621388015320837757e-26,0.00000000000000000000000000000000000e+00
VDOL/dynamicSoaringProblem_1,Inf,Inf,2.11677600019486444586403298862090601e+01,1.59414724283328056863201866912428024e+01,1.44617186971145290429247017490449233e-01,2.01658340444141307369122917304153038e-02,2.28846933687597266753687835770146691e-01,Inf,6.17647068998269339826744691652866896e-07,4.83680317823333139501974218521950045e-07,7.67286256777508673105743362877607764e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
VDOL/dynamicSoaringProblem_2,Inf,Inf,3.13095382098982328597747383476530270e+06,Inf,1.61907145747962105219145597747175160e+04,1.61907144086622976159119742942409497e+04,1.61907150827680841963353424426573157e+04,Inf,1.59685385933990152532030574340876051e-01,3.40344928358665841591020435575412359e-01,1.59685394381210472338030547568664700e-01,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
VDOL/dynamicSoaringProblem_3,Inf,Inf,7.11438976209860658813468571894968532e+05,Inf,6.92697118332055266942771360399105928e+03,9.45702882175239800455504540031923787e+03,6.92697125014646401137713653302397156e+03,Inf,2.88211579840965922778356890834031032e-02,2.88211577970646681956206944605942146e-02,2.88211633841362116527606769163549637e-02,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
VDOL/dynamicSoaringProblem_4,Inf,Inf,1.02392383601579009134414530612676693e+05,Inf,7.95540540756567239577992991501251101e+00,7.94892846182231031939492562149704459e+00,8.03719722998973982016609836198174061e+00,Inf,7.74138875863530058704308550010284403e-03,7.74137703779744633329065041982881468e-03,7.74141375450181287932695113989250411e-03,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
VDOL/dynamicSoaringProblem_5,Inf,Inf,3.75916101612867381646952869566487631e+05,Inf,1.10809102599874720930968104318196263e+03,1.10809096564394379683077087484856552e+03,1.10809146472339787656724887287683771e+03,Inf,2.89161572173208860130343404263636085e-02,2.89161566595277171629505490507276963e-02,2.89161616989571351823830908897937909e-02,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
VDOL/dynamicSoaringProblem_6,Inf,Inf,5.08417809749536969665142518821954469e+04,Inf,1.73132007952195702127927013441168945e+02,1.17175422822683109239145257347317012e+02,1.73135405728413841646216241772725321e+02,Inf,2.69477760883887198353955287146641613e-03,2.00131425162176543163634140996078333e-03,2.69482154407802533637543169407552511e-03,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
VDOL/dynamicSoaringProblem_7,Inf,Inf,1.70121031364818358215465619038427300e+05,Inf,1.64886595993830419242125404026685256e+03,1.64739285227751229508654894521183347e+03,1.64886640659836055913560315176154522e+03,Inf,2.26652667871406974746498382689947905e-02,2.26652665317995278815503694886352606e-02,2.26652741097311182804687740186328333e-02,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
VDOL/dynamicSoaringProblem_8,Inf,Inf,1.86262286584924852726915047772790578e+05,Inf,3.92983364871540107717938990064582210e+03,3.92983221950518385425370729291067928e+03,3.92983506907996215804448751829302703e+03,Inf,5.34911944728592350320657055296763092e-02,7.17481005855791620965629801829651688e-02,5.34975626154032925962756265878575304e-02,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
VDOL/freeFlyingRobot_1,Inf,Inf,5.50137038208672620220962207702019826e+12,Inf,1.80631883742859788180734870455162948e+10,4.35315336319573547789714129985822421e+11,7.05113877486304099981701734586240038e+09,Inf,1.82827514913282480531207059725780962e+05,8.32641779394537631551027807302823333e+06,1.33752142512884520071822540353792293e+05,0.00000000000000000000000000000000000e+00,1.74620006969845884783701071015466578e-03,0.00000000000000000000000000000000000e+00
VDOL/freeFlyingRobot_10,Inf,Inf,6.07811846835034933538378938521267869e+07,Inf,2.95847966152567487017602876069183532e+05,1.27180208081413551192077074798720324e+06,2.95848237016575212162782771955415893e+05,Inf,4.35010912921157326602255223440189473e+00,1.12485000026104167869099741170269172e+01,4.35011382446074143175521683806275183e+00,0.00000000000000000000000000000000000e+00,1.95233113423157530088646122900985076e-30,0.00000000000000000000000000000000000e+00
VDOL/freeFlyingRobot_11,Inf,Inf,1.10712602220009846245748749528883617e+08,Inf,3.83345375633872678694810871121529189e+05,1.03340488785154378592675428736257864e+06,3.83345508327808042412077656956239573e+05,Inf,5.14234186982408455669943483724313980e+00,1.99691373806969393932882692164906899e+01,5.14234492918866562702614325041243039e+00,0.00000000000000000000000000000000000e+00,1.95233113423157530088646122900985076e-30,0.00000000000000000000000000000000000e+00
VDOL/freeFlyingRobot_12,Inf,Inf,4.58793639487340349399245567052109957e+07,Inf,1.12667382001894476507405807155694506e+05,6.65414291837334325938197419242292581e+05,1.12667621494694402643449306556475441e+05,Inf,2.14128129326770726626564355982516878e+00,1.01721416470108931597654038311967485e+01,2.14128323098189689424057501976536588e+00,0.00000000000000000000000000000000000e+00,1.95233113423157530088646122900985076e-30,0.00000000000000000000000000000000000e+00
VDOL/freeFlyingRobot_13,Inf,Inf,1.32168032232218240726012927072485695e+09,Inf,3.83882013883517341129915165286770594e+06,3.54130469472182002927149934574669312e+07,3.83882015277622804095649404549792983e+06,Inf,7.33679260068114494277881059999876579e+01,4.30153044271973200957471757081914079e+02,7.33679263254694316290254769124068916e+01,0.00000000000000000000000000000000000e+00,1.95233113423157530088646122900985076e-30,0.00000000000000000000000000000000000e+00
VDOL/freeFlyingRobot_14,Inf,Inf,5.13379477660622535668934195920723328e+08,Inf,1.50631699586605425106340387969846718e+06,9.89406346433583195690811996773509314e+06,1.50631705801349008465840218902373408e+06,Inf,2.41006205915455730009921791955760689e+01,2.16149137240592536557086110684373036e+02,2.41006213719443026094783743282640425e+01,0.00000000000000000000000000000000000e+00,1.95233113423157530088646122900985076e-30,0.00000000000000000000000000000000000e+00
VDOL/freeFlyingRobot_15,Inf,Inf,1.09306016123509095406329986210265787e+09,Inf,2.36644133757249856551580154044611509e+06,3.29083055702208943342248836592377444e+07,2.36644138855245213863349789704618833e+06,Inf,3.66201792562842821852426781371316711e+01,5.12209042698178080288566544555989778e+02,3.66201799427815935851651621681667030e+01,0.00000000000000000000000000000000000e+00,1.95233113423157530088646122900985076e-30,0.00000000000000000000000000000000000e+00
VDOL/freeFlyingRobot_16,Inf,Inf,3.38866439859004042489445685084236592e+09,Inf,3.14118883906756266625781012892907297e+07,1.65634481028431101041763266103565992e+08,2.17976052366195844946417320229711349e+06,Inf,3.39379584014604731404627307219034309e+02,1.36348761575731825507562496661207953e+03,1.72707441865172445980143898664143048e+02,0.00000000000000000000000000000000000e+00,9.53674316406250000000000000000000000e-07,0.00000000000000000000000000000000000e+00
VDOL/freeFlyingRobot_2,Inf,Inf,1.71927677294216066545807675321245710e+08,Inf,6.13149775677443372830961015170870964e+05,2.71458734140655774524922906976117121e+06,6.13149807643983583103417275932409276e+05,Inf,9.39571858715702268885345773233198756e+00,3.37872414626049116067841268652404472e+01,9.39571898448104565692823178271343922e+00,0.00000000000000000000000000000000000e+00,1.56186490738526024070916898320788061e-29,0.00000000000000000000000000000000000e+00
VDOL/freeFlyingRobot_3,Inf,Inf,8.39562781414495087408910157289229670e+07,Inf,2.40190705658813657136216724382383730e+05,9.29496521796949153450188158272858412e+05,2.40190891884022686863603689328724023e+05,Inf,3.80737649039616729005108907768225474e+00,1.40793316507118930272090993926459780e+01,3.80737807083073360031961987821403813e+00,0.00000000000000000000000000000000000e+00,6.13589785044209380278602100545953106e-30,0.00000000000000000000000000000000000e+00
VDOL/freeFlyingRobot_4,Inf,Inf,1.11834050919491550339984323097675649e+07,Inf,3.96544749360146287787191426344395040e+04,6.38274030105303488887194815841057216e+04,3.96553337697410097958217352915702229e+04,Inf,8.22021389668146473907999850573003909e-01,1.38451210415838004498991615435874199e+00,8.22024084921998051416121662524272833e-01,0.00000000000000000000000000000000000e+00,6.13589785044209380278602100545953106e-30,0.00000000000000000000000000000000000e+00
VDOL/freeFlyingRobot_5,Inf,Inf,6.73912652764917756846551371545778059e+07,Inf,1.88508610953055343079411413486388299e+05,3.89681609280445344243446955364312665e+05,1.88508656274474592462793482086567507e+05,Inf,1.50247789780036611016520811270131394e+00,8.87670772836026073375291383562837697e+00,1.50247989298061044112564293397935131e+00,0.00000000000000000000000000000000000e+00,6.13589785044209380278602100545953106e-30,0.00000000000000000000000000000000000e+00
VDOL/freeFlyingRobot_6,Inf,Inf,3.04980864130729477505328398836363486e+07,Inf,1.49509258384368004084444402611002525e+05,3.55702701602979465529783493803004370e+05,1.49509643343817319005983086543366501e+05,Inf,2.36202822608688403759485338263769794e+00,4.56463483270155362339195471726923483e+00,2.36203235952784950223264490895905390e+00,0.00000000000000000000000000000000000e+00,6.13589785044209380278602100545953106e-30,0.00000000000000000000000000000000000e+00
VDOL/freeFlyingRobot_7,Inf,Inf,7.48386697678998652642841057796221655e+07,Inf,2.50813986893848285529983567624414905e+05,9.03742145881870462311029255621663108e+05,2.50814198634375908126209958999099867e+05,Inf,2.63936208044925480587736685154738278e+00,3.28712346961601274557650204352738342e+01,2.63936668824526577556728933318075037e+00,0.00000000000000000000000000000000000e+00,6.13589785044209380278602100545953106e-30,0.00000000000000000000000000000000000e+00
VDOL/freeFlyingRobot_8,Inf,Inf,6.45680686670646913766363425811004440e+07,Inf,3.87424214169097884308537046788399837e+05,1.79403131911865220178266776542037708e+06,3.87424345808446429464850289702470640e+05,Inf,7.98204943002579167580093435694429613e+00,3.07820629684237473829665927285264797e+01,7.98205206443199526455644161789598648e+00,0.00000000000000000000000000000000000e+00,6.13589785044209380278602100545953106e-30,0.00000000000000000000000000000000000e+00
VDOL/freeFlyingRobot_9,Inf,Inf,1.08615934053245459579257048790921933e+07,Inf,3.60046171996140887280405586861292604e+04,6.51667610999556682041452472812768696e+04,3.60054513002979430772255875304124117e+04,Inf,7.15556937667061419510918170337894823e-01,1.20808373198469228639264883866931774e+00,7.15571879029735068759731126621726383e-01,0.00000000000000000000000000000000000e+00,6.13589785044209380278602100545953106e-30,0.00000000000000000000000000000000000e+00
VDOL/goddardRocketProblem_1,Inf,Inf,4.26203676713667616383665033058158448e+08,Inf,1.61533907518001231018110274256542015e+06,2.35504849420302550426786100673090052e+07,1.61533908902732392907197094735677587e+06,Inf,2.09412446734812931887671108379625747e+01,4.91058755642593285929600448108547556e+02,2.09412449300446800482855179089338767e+01,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
VDOL/goddardRocketProblem_2,Inf,Inf,4.18215783107500767339206337572391605e+02,Inf,1.43667855146636096173665653606268961e+00,4.27022038373940554997949731952947270e-01,3.61769020458830890988773791671919761e+00,Inf,2.01169857132950468473321400489844847e-05,6.82659125095609637077410933339517145e-06,5.65302420228966254712920551599789211e-05,0.00000000000000000000000000000000000e+00,7.08162494246512326790843104604915691e-26,0.00000000000000000000000000000000000e+00
VDOL/hangGlider_1,Inf,Inf,3.32191149631055998453850106674624506e+03,Inf,1.84311325124576994530891426119561436e+01,Inf,Inf,Inf,2.78618262103595813230194789440623195e-04,Inf,Inf,0.00000000000000000000000000000000000e+00,5.78084150664648795563711880009037595e-26,0.00000000000000000000000000000000000e+00
VDOL/hangGlider_2,Inf,Inf,2.49066463578699041459691997167695543e+03,Inf,1.02349148106689785315818978558398942e+01,Inf,Inf,Inf,1.53234253022139551780657682116516272e-04,Inf,Inf,0.00000000000000000000000000000000000e+00,6.08318688495670394683134794044531598e-26,0.00000000000000000000000000000000000e+00
VDOL/kineticBatchReactor_1,Inf,Inf,8.97881825843956695055110090997338595e+08,Inf,1.29574223406240288628879115093398573e+07,Inf,3.83397345321226699277630532024773786e+06,Inf,7.60435588018273224798810925816053165e+01,5.88243327363520141532978129576090138e+02,7.60435591994714043231832855559621919e+01,0.00000000000000000000000000000000000e+00,2.57242643986688240100132533314581457e-25,0.00000000000000000000000000000000000e+00
VDOL/kineticBatchReactor_2,Inf,Inf,1.88110230994185452972000760274829949e+10,Inf,5.95015744686210603638136934235780391e+07,Inf,9.42182080071323120306689746522007962e+06,Inf,2.36222295183710248089090453450736096e+02,6.02896006390582547255759407007394392e+03,2.15476893977286337158105053102267254e+02,0.00000000000000000000000000000000000e+00,1.90734863281250000000000000000000000e-06,0.00000000000000000000000000000000000e+00
VDOL/lowThrust_1,Inf,Inf,6.93990944910935790154210819518177012e+01,5.61413267360524595026757820418078470e+00,3.41810180696365656813366871274382750e-01,6.49046046633821478787201048125294834e-02,3.98405488046943208537987522787309126e-01,Inf,6.55165854543039616823997335970174592e-06,1.81067209101015906366048109327570470e-06,1.02543743190527949840714922047374155e-05,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
VDOL/lowThrust_2,Inf,Inf,1.17754447831254768556298919666275498e+01,Inf,4.04290986416699967714771405021265654e-02,Inf,3.50763731700507506743685902129907383e-01,Inf,8.66740816929261613456340806392751357e-07,2.46711387556933408026005074301656103e-07,5.59939258744896198556037364268792858e-06,0.00000000000000000000000000000000000e+00,2.88999448612261523155998121457545622e-32,0.00000000000000000000000000000000000e+00
VDOL/orbitRaising_1,Inf,Inf,1.25676738640871450090625786053279301e+02,Inf,2.99696779838943401800607272672906520e-01,2.09867454583286809866380125824918369e-01,4.75992696048014220047381603617428784e-01,Inf,4.62354444864933961459630735045571286e-06,3.17677740134328337807763332388824188e-06,1.18110554031328667179885073391608945e-05,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
VDOL/orbitRaising_2,Inf,Inf,2.89828891665026035234662132508332273e+01,Inf,1.14609218288514990920466444034755377e-01,6.19615807998533889212293578146494171e-02,5.26577764121108843667829765233426292e-01,Inf,1.87447735646014205267108703832826669e-06,7.03949033372400184185874772148937486e-07,7.76229044318365108688441920621605941e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
VDOL/orbitRaising_3,Inf,Inf,2.63631239726124579759807446941535810e+01,Inf,1.09527148513295450402022256953213023e-01,4.60111584157023731150399573223972018e-02,4.37473747576590706739180730975555552e-01,Inf,1.40366665530965778442520591040928620e-06,5.27759046170356314313472885477530689e-07,7.88659791203824928899626709592511285e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
VDOL/orbitRaising_4,Inf,Inf,3.06628216667112297996251701647292073e+01,Inf,1.14753911174666502801621604875642810e-01,5.47999762274193003611641302296172241e-02,5.35219363987769026845325733067065174e-01,Inf,1.79459286013055856873750592940987021e-06,6.22345734103692537432836840322043530e-07,8.62838552813913875925261982008200455e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
VDOL/reorientation_1,Inf,Inf,5.73763579732983534624481863732227007e+08,Inf,1.81111651788997764682598197720736680e+06,9.38926627677311445099751632495931692e+06,1.81111659782507368240503561217907703e+06,Inf,1.80308050425177978865526740703818756e+01,1.83147872336635184366385004955446345e+02,1.80308067645382562889429229954774718e+01,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
VDOL/reorientation_2,Inf,Inf,3.00815281096020667329184014951478726e+08,Inf,3.62165913313151889835952249557683117e+06,2.15544620096746229319220072012362550e+07,3.62165913599458953321132532065033450e+06,Inf,4.80772830084551540858013176481482084e+01,1.77946519508594898727337939017155361e+02,4.80772830709155834450665349094203303e+01,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
VDOL/reorientation_3,Inf,Inf,1.90428252649397454086517294980148719e+09,Inf,6.00348835358581527854969270687200916e+07,7.45761225933148310551359203078254210e+08,6.00348835360277323067303814497856797e+07,Inf,1.09406108177183793241712665585034335e+03,9.28703268819564000428549770700229628e+03,9.69090783944291006549023523486247326e+02,0.00000000000000000000000000000000000e+00,3.81469726562500000000000000000000000e-06,0.00000000000000000000000000000000000e+00
VDOL/reorientation_4,Inf,Inf,1.59436049797418711264859061116536474e+08,Inf,3.68258926877886405202996966545181883e+05,8.02706687670029415543952338666329102e+06,3.68259018486489228472136218591753726e+05,Inf,6.31401765253706575416622440051954020e+00,1.21782077587856990242235595382818634e+02,6.31401851431425554159669540784223846e+00,0.00000000000000000000000000000000000e+00,1.29246970711410574198657608135931696e-26,0.00000000000000000000000000000000000e+00
VDOL/reorientation_5,Inf,Inf,2.17449695097140511868515646222350624e+08,Inf,8.14797215957644492312775659820268801e+05,8.90016021583599899180700712661163769e+05,8.14797237936927962350595977792198844e+05,Inf,1.24461365375674119827255983207677237e+01,8.39395802238640962266123932686815181e+01,1.24461370419553233919914334924043683e+01,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
VDOL/reorientation_6,Inf,Inf,1.10780513708296307324546371248702738e+09,Inf,1.12326244303577597435164311877210043e+07,2.34778246447315952105254014266549028e+07,5.64774956947692247621430821953860500e+06,Inf,2.48963120168218753413362368649016125e+02,2.70762021382821172702457927792226391e+02,1.31982132531123684719089429191455644e+01,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
VDOL/reorientation_7,Inf,Inf,5.82857532509246098952317477468249725e+08,Inf,2.12379094236850554474515152318967900e+06,2.31108543388345051062557149728972499e+07,2.12379095530251913066613655907705393e+06,Inf,6.83252219934529412056748831103600446e+00,5.08138467930831524075173788301675769e+02,6.83252294208765187043060887432008384e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
VDOL/reorientation_8,Inf,Inf,8.63873944013615012978547454500428391e+07,Inf,1.86596520049107932349014743936131080e+06,1.07292030851610317415037696967323653e+07,1.86596521689405727503935765723548975e+06,Inf,1.95949380317692645507374717813464526e+01,1.95985273315320324911999783161913779e+01,1.95949383407317557298277068636078256e+01,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
VDOL/spaceShuttleEntry_1,Inf,Inf,6.91652159549898448445654569664858556e+02,Inf,1.81524218556994938739218231065566312e+00,Inf,7.34010853031750814941906030765510183e+00,Inf,4.06777922092540478503055327187170752e-05,9.65075902266543466202633474571688200e-06,7.76662447918132519153039594099207933e-05,0.00000000000000000000000000000000000e+00,4.35788199605262343947870810046841646e-33,0.00000000000000000000000000000000000e+00
VDOL/spaceShuttleEntry_2,Inf,Inf,5.47965597071661528984978030188124965e+01,Inf,2.43774873176000832281761927692173408e-01,Inf,1.11264271655154565367080034689855586e+00,Inf,4.72551775560465091552161924541324194e-06,1.89966709811787855467227593508502752e-06,1.45271263002105347155024132139770326e-05,0.00000000000000000000000000000000000e+00,3.19699577453628736520837618546552123e-25,0.00000000000000000000000000000000000e+00
VDOL/spaceShuttleEntry_3,Inf,Inf,5.46052657576048258581799568451063891e+01,Inf,2.24329636340155186744426882829244670e-01,Inf,1.03764232419615259901785696954797854e+00,Inf,4.29472558124103765340741988598684435e-06,1.72448643843112297906670779608852906e-06,1.43458357787627798421133191063757130e-05,0.00000000000000000000000000000000000e+00,3.50200551387511819423409115425048579e-25,0.00000000000000000000000000000000000e+00
VDOL/spaceShuttleEntry_4,Inf,Inf,6.17124938628362220618676323623314841e+01,Inf,2.43379635782235507420652676130487109e-01,Inf,1.16574859357231821929150314382747396e+00,Inf,4.59437198099867174599767858487213887e-06,1.87457849884205121305539736683354622e-06,1.68937166884572630644386466709731918e-05,0.00000000000000000000000000000000000e+00,2.48631196589268215815524089581563087e-25,0.00000000000000000000000000000000000e+00
VDOL/spaceStation_1,Inf,Inf,2.31177494804858693525954830745220310e+06,Inf,9.49069256244615503036729239964574765e+03,1.66537124462569554817156968877389212e+04,9.49254106235721107155160035121858427e+03,Inf,9.45601005079495002159606290878692656e-02,3.57839740182061750430074966699719874e-01,9.46052044106272655147844780477597683e-02,0.00000000000000000000000000000000000e+00,1.82782818875715027026993033006270810e-26,0.00000000000000000000000000000000000e+00
VDOL/spaceStation_10,Inf,Inf,1.01933208050733772144307789513974348e+02,Inf,4.49549601004722850589008029839612057e-01,Inf,1.64733360675672662586338415395471678e+00,Inf,8.51611872051882374716714887298028007e-06,3.90720221853362774093059245969357374e-06,3.09324309718376856718348823309915654e-05,0.00000000000000000000000000000000000e+00,6.44936118857653550509942600361574788e-26,0.00000000000000000000000000000000000e+00
VDOL/spaceStation_11,Inf,Inf,1.08386595368744099079831606636663943e+02,Inf,5.18677345784443522463121968663702324e-01,Inf,1.72533176400515374462874893761488231e+00,Inf,8.48045481738573067323613095465695626e-06,3.98801510857734583505899399260993428e-06,3.30776725487647588971453407202605522e-05,0.00000000000000000000000000000000000e+00,7.77119026464739446557404011708623153e-26,0.00000000000000000000000000000000000e+00
VDOL/spaceStation_12,Inf,Inf,1.13088752501036772865873656780508996e+02,Inf,5.92220632404744736686098715777132638e-01,2.83409634338117465481478811591888439e-01,2.23062503660351353820390738904915914e+00,Inf,8.60876083497300922579471196851030838e-06,4.26835933879448287023398279013772773e-06,3.44260206746748270055775164548474939e-05,0.00000000000000000000000000000000000e+00,4.81434125254069032132757978582884414e-26,0.00000000000000000000000000000000000e+00
VDOL/spaceStation_13,Inf,Inf,1.37391096773956430009232198182076785e+02,Inf,6.45123219904112023904330360838710735e-01,3.02321131583145123208774836145709658e-01,2.37043775744025903335942366606555816e+00,Inf,9.73928537715572788550977091133204090e-06,4.79041517539096796009748405201145690e-06,3.72397474524722269601389471915185026e-05,0.00000000000000000000000000000000000e+00,5.25003724284294862274684466439829625e-26,0.00000000000000000000000000000000000e+00
VDOL/spaceStation_14,Inf,Inf,1.22746665464296185450418306208186809e+02,Inf,5.44557047050389784031889870100987623e-01,Inf,1.85130515445006540372434940996442412e+00,Inf,1.03716811091968874760384327164747891e-05,4.61276921285242142960597638089979272e-06,4.00866472542306801202751347513645705e-05,0.00000000000000000000000000000000000e+00,8.41236923184610375013351669400494001e-26,0.00000000000000000000000000000000000e+00
VDOL/spaceStation_2,Inf,Inf,2.24165246527448041473115965422707135e+02,Inf,7.20474640662974505133031841662411951e-01,2.57631152291227359944470483561230495e-01,1.97037398364234378073143104617931011e+00,Inf,8.98875017134956417647749206849954328e-06,5.85126015029310321285811002131989571e-06,3.20523763823308962378253314746147873e-05,0.00000000000000000000000000000000000e+00,1.82782818875715027026993033006270810e-26,0.00000000000000000000000000000000000e+00
VDOL/spaceStation_3,Inf,Inf,9.96535003649796883004868778796620889e+01,Inf,4.56200745112732658254757326304400688e-01,1.61544447511098521060185250333380681e-01,1.49493721295474447552014927312177277e+00,Inf,6.44210133131582695312296914945220909e-06,2.66197652167007454708963483468494428e-06,1.86606183673110298278609661997160831e-05,0.00000000000000000000000000000000000e+00,1.82784431284941674006435069241622622e-26,0.00000000000000000000000000000000000e+00
VDOL/spaceStation_4,Inf,Inf,1.03561549486126316759102590374458236e+02,Inf,4.37004899405075828361039628801177985e-01,2.15288755213131334045508013869325184e-01,1.73469006971127352876451001306128870e+00,Inf,6.97170211411217730524467276715964414e-06,3.56410907818023624737629243194739583e-06,2.86735807015369601760577479699207990e-05,0.00000000000000000000000000000000000e+00,3.04828372629581968626003576941667961e-26,0.00000000000000000000000000000000000e+00
VDOL/spaceStation_5,Inf,Inf,9.28447693393990507323809351123521420e+01,Inf,4.65563330241823654439892675631735331e-01,Inf,1.61664964204201637423077648855677997e+00,Inf,7.48589159535745711938558287279671748e-06,3.58981803461389444602680226519690809e-06,2.91550223723914404782076028998958881e-05,0.00000000000000000000000000000000000e+00,6.87603575947978237027569245508677635e-26,0.00000000000000000000000000000000000e+00
VDOL/spaceStation_6,Inf,Inf,1.02732644562133711816149954783162367e+02,Inf,5.90637490922130599993283117364344178e-01,Inf,1.79702074029389178869128796270505056e+00,Inf,7.70177108399956882746865831371638580e-06,4.02806419512240871912212929724832922e-06,3.42950599819848395869364025514596596e-05,0.00000000000000000000000000000000000e+00,5.61169019018516378709739952053810768e-26,0.00000000000000000000000000000000000e+00
VDOL/spaceStation_7,Inf,Inf,1.02253196166692864428061274560678983e+02,Inf,4.97083954843736881498187018406375741e-01,Inf,1.64093211108382213817152695842963579e+00,Inf,8.94941416061949395080040231655965810e-06,3.77568970346302443871167703719850942e-06,3.51580761975294230188143880579782936e-05,0.00000000000000000000000000000000000e+00,7.17289369520386944769171642081633467e-26,0.00000000000000000000000000000000000e+00
VDOL/spaceStation_8,Inf,Inf,1.20616376264237072788993740627383094e+02,Inf,5.13851122807836934131009200508782691e-01,Inf,2.00389560515811550419752938180192127e+00,Inf,9.41669941678724006016170159142070845e-06,4.16408267426558436178442464394332980e-06,3.19767703372976981080509986739059588e-05,0.00000000000000000000000000000000000e+00,8.04183710125727663675282863479119911e-26,0.00000000000000000000000000000000000e+00
VDOL/spaceStation_9,Inf,Inf,1.15487174909351189878384350065964611e+02,Inf,5.37556423222585884672945041404046214e-01,Inf,1.95887091853170979193129587955560817e+00,Inf,8.31267864955642834532287089956610309e-06,4.51384899351741246623511437024040740e-06,3.68703311329534905720891538297207637e-05,0.00000000000000000000000000000000000e+00,7.92546607695435800159625627200417297e-26,0.00000000000000000000000000000000000e+00
VDOL/tumorAntiAngiogenesis_1,Inf,4.84477945903533285004031039459171896e+00,6.45809456857355914498893015441564603e+00,2.85844016792062236134696560192228026e+00,3.46984116706879101055260112000127165e-02,1.45576048911791051952693773951311790e-02,1.71493146031837678582417602744644137e-01,2.24443492616765577107119338525411051e-02,6.45848398803260521629109935399309228e-07,1.49890786943212410289771785976928109e-07,2.96662718864483656888144111144688047e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
VDOL/tumorAntiAngiogenesis_2,Inf,Inf,1.30491146530882663695671251067863465e+04,2.53273647352965365873611667619258755e+05,8.50327413345936000400905324151871936e+02,8.50317179046923054752698738140570499e+02,8.51582732382459148295688331906004130e+02,Inf,1.06156052122767904684616113204048946e-02,1.06153000175856697481473551965301183e-02,1.06696362359733283468287554443198574e-02,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
VDOL/tumorAntiAngiogenesis_3,Inf,Inf,3.68594653336825219412164364665708198e+06,Inf,4.67920354252035824864681414953870198e+03,2.64089550003713252539109641452399796e+05,4.67960950673181792927546847979576253e+03,Inf,9.94028816955391291214356874435175249e-01,7.01074814190570505249472751054618075e+00,9.94029359050373027869223193919263632e-01,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
VDOL/tumorAntiAngiogenesis_4,Inf,Inf,1.15209829575010358608241526549065491e+12,Inf,1.82977063051282384665266041263353626e+09,5.00496949958939323488318877268448639e+10,1.72227471585723496060797343493516908e+09,Inf,1.34782421504356594998379606051525550e+04,3.13503498346643295358845810226695777e+06,1.23224976970819269382553009902537823e+04,0.00000000000000000000000000000000000e+00,4.89535063054274394500076660247215030e-04,0.00000000000000000000000000000000000e+00
VDOL/tumorAntiAngiogenesis_5,Inf,Inf,1.94589656724458401655172665546465275e+10,Inf,6.79681028848937271195905650123218044e+06,1.29158412928563501520902450516849914e+08,6.79681028867486371905397368027069213e+06,Inf,3.37602533722301182036839837057884891e+02,2.40559195877899691061803745989475416e+03,3.37602533723947120614607550010268854e+02,0.00000000000000000000000000000000000e+00,1.90734863281250000000000000000000000e-06,0.00000000000000000000000000000000000e+00
VDOL/tumorAntiAngiogenesis_6,Inf,Inf,1.21854881331390351810880209328662510e+12,Inf,4.02353965773443737918610751407807008e+09,1.16317974678748447634158306620129778e+11,3.99700639518082564634895519243507845e+09,Inf,9.30022219246871138183594160648073074e+04,3.05474838708546862975734668997820358e+06,3.86728159053723896514399251172251578e+04,0.00000000000000000000000000000000000e+00,7.32750868420130415177881034557564145e-04,0.00000000000000000000000000000000000e+00
VDOL/tumorAntiAngiogenesis_7,Inf,Inf,2.10998547403764175095804666782814336e+10,Inf,2.40478051457302720189785284617493761e+07,3.78874083528443520327670065658328035e+08,2.40478051459120219719780122690802321e+07,Inf,6.65427674144559105681321816901068523e+02,6.97080423922120417281198061243595926e+02,3.59448189920213554400942841006141245e+02,0.00000000000000000000000000000000000e+00,1.90734863281250000000000000000000000e-06,0.00000000000000000000000000000000000e+00
VDOL/tumorAntiAngiogenesis_8,Inf,Inf,1.87242803957881613258593518051419461e+11,Inf,1.17763430469712800872398319922216447e+09,4.18273181400416366884117231471346749e+10,1.16403093348836007627338270061468356e+09,Inf,1.44848430316505223144020777712138126e+04,4.07879878858887844401898695316902680e+05,1.42427147288055830395581795083737899e+04,0.00000000000000000000000000000000000e+00,2.44345430062822429505278647216625437e-04,0.00000000000000000000000000000000000e+00
Wang/swang1,Inf,Inf,6.58112645986200782571545507198159873e-02,3.48497048440050588838990962861306524e-02,2.74979387132682816885035933140230548e-04,1.40408308286524239860626005789484204e-04,1.11764700959660988270883536605622666e-03,Inf,4.43186884652561633268330037744219173e-09,2.05920757298247185976836838896272950e-09,1.60052915811898477088086890952656656e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Wang/swang2,Inf,Inf,7.23329396060723008397433323558089960e-02,Inf,3.06204215097481681422674224314590958e-04,1.44289197034518914393668673799958364e-04,1.15248023208108827247119276249446938e-03,Inf,4.65720552397154973989290334178107624e-09,2.23816363437555338467396470850175386e-09,1.69995023512783632775823218609593576e-08,0.00000000000000000000000000000000000e+00,2.58493941422821148397315216271863392e-26,0.00000000000000000000000000000000000e+00
Wang/wang1,Inf,Inf,8.87480801264560826978856909955836543e-01,5.37090940493516113328100690478907111e-01,3.34632876721972561001649890001060250e-03,1.90018660633791881696764690884535350e-03,2.64626465453082304200917945341732220e-02,Inf,5.58905113687631102068584622747406489e-08,3.08142233629128869428847666901246786e-08,4.62846454070627246642449142615137239e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Wang/wang2,Inf,Inf,8.89582905174018569851759099802725161e-01,5.41520144718372563630521746478394184e-01,3.35527530880381347782271826138834401e-03,1.90261249345912259839826546072815333e-03,2.67533395697782137387526267961318614e-02,Inf,5.61362963995119115682441391577897214e-08,3.09157723570240942707933031970797338e-08,4.67277485453123348695941948553639830e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
YZhou/circuit204,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf
Zitney/extr1,Inf,Inf,9.54834523115801580076724126655128524e+05,Inf,1.02581733980695678551176725891989894e+04,1.02451900032948185134687415071623303e+04,1.02693084030149293933296183844917525e+04,Inf,1.44515694090963106655406871226278600e-01,1.44257289534121324205460579008962496e-01,1.44665848425739468473074783011922128e-01,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Zitney/extr1b,Inf,Inf,9.54838534485711079829878282891310032e+05,Inf,1.02581857704874421760640589382622124e+04,1.02452024773081789375890107087616219e+04,1.02694202963486198683840277034040446e+04,Inf,1.44523298328635759614675414049109988e-01,1.44258019939565095705678460758743598e-01,1.44673434341755220235522899953335371e-01,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Zitney/hydr1,Inf,Inf,1.91298773514694094449144407000567343e+06,Inf,1.82576806853505151472844729424500794e+04,Inf,1.82693209416577093289736098765073484e+04,Inf,3.06578137550092761732180875994782519e-01,3.48467939722896757165018549708249601e-01,3.06737223532321612272677736033608667e-01,0.00000000000000000000000000000000000e+00,5.24811744173939670516241383003326714e-26,0.00000000000000000000000000000000000e+00
Zitney/hydr1c,Inf,Inf,1.97173074789131250092801785624783421e+06,Inf,1.82668058428855390331927980025182364e+04,Inf,1.82784528415495462703904113292265340e+04,Inf,3.11008582504635956907183832131692789e-01,3.52371524977378557827739682441490753e-01,3.11160499133968036044808574121512194e-01,0.00000000000000000000000000000000000e+00,6.04731208529583148864400024380711307e-26,0.00000000000000000000000000000000000e+00
Zitney/radfr1,Inf,Inf,7.00803364428425011942423065541815077e+01,6.87358650495935809485108015851130835e+01,3.66541433362172883547521394281650973e-01,3.60862831341297435823137345356099548e-01,4.66736004045154290844751340826306583e-01,Inf,1.00184053547897712199767853018808362e-05,5.29543890361274240871781448429391813e-06,2.10204645713063820036038086711726148e-05,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
vanHeukelum/cage3,4.65496658845124518276183369229986481e-02,8.50753453595653552743371491643726019e-02,6.05007592284061398236874949789151034e-02,4.66494455160228356102871474716676626e-02,2.56831173628478839219568460169988063e-04,1.51385109445367979451074260452246396e-04,2.74434785988789212809513121186935514e-03,3.42813085275534964626794317067584923e-04,4.15979353250312714355604894123698414e-09,2.67843550327284209226281705269938955e-09,3.51491456586770146117201954780021161e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
vanHeukelum/cage4,4.66627259216311154658853159197820070e-02,1.08735491732508915802047335775085773e-01,7.89444754555670347967821915630761068e-02,4.66627259216311154658853159197820070e-02,2.87685860399415704709045480753545872e-04,2.04413700594131386180863178957321005e-04,2.98082856382946811028718701376770123e-03,2.83336597368337230270637815359213478e-04,3.62619060627150638053596458293767242e-09,2.70465443947078308475175402722160499e-09,5.06087227039985417939112418456176516e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
vanHeukelum/cage5,9.34688887954299238230514416394407034e-02,1.91714815063693158736598699085256280e-01,1.49373053057606601674749488052333272e-01,9.48882379087105199474755207346961325e-02,6.50088828469178183246444216451471958e-04,4.06789438139319453565957215035629598e-04,5.14127852567906095784056463988312843e-03,7.48777921932269269104048901778936285e-04,8.57761594040359058873488879925006422e-09,4.94495210743222164788915838724709553e-09,9.85324163486975730612083532325591388e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
vanHeukelum/cage6,1.52993994510764026436278722967324281e-01,3.72571519353503355642926730667014301e-01,2.07460258391640305014019613567064001e-01,1.57435048202484648807187323449050931e-01,9.51457115216054814339710113868381999e-04,6.54998763176966071175960454419692402e-04,1.06992051073871344170036883588254745e-02,1.28923916145443415174879083689546548e-03,1.12153575119164550082527863763602263e-08,9.66970387221057830985829026051606202e-09,1.58276295329351980255780556132455089e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
vanHeukelum/cage7,3.04936963266910415239777549601271997e-01,6.39202967169865913991296226172262631e-01,4.56027184093602956418461117105733671e-01,3.21581800221554671773387359107537891e-01,1.83387011959062229644709352003567665e-03,1.27735677833362571177269276627895893e-03,2.06493830943691220161438591324723126e-02,2.48676208365444217239407375672884475e-03,2.50899648361074984260283597607214616e-08,1.83814853022566191632134372918018761e-08,3.02794805747712459176472338227113848e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
vanHeukelum/cage8,5.63586756486333689837583800570794656e-01,1.00686962060400524890618281614759769e+00,7.06349303395882286060218328660150641e-01,5.63586756486333689837583800570794656e-01,2.46122408329117514490181148902699256e-03,2.03825652733935825645731973418865857e-03,3.24319501947976067039868444631525253e-02,4.51258724684881629069318864410539147e-03,3.70517174238381464406706513916159582e-08,3.53580306679876548320186928604449698e-08,4.77006525237055090757621254761679323e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
vanHeukelum/cage9,1.04742981900080446013702506861362047e+00,2.27460159224059229642085937962025650e+00,1.25875346426304156964786403256873863e+00,1.06671352983382727108399935857108613e+00,5.31168749315068806971392918671905431e-03,4.25858791172107095831837710018747362e-03,6.56128597763068730222932442878619576e-02,8.22751142829425604521038407620522571e-03,7.38188010321483502413161593158891407e-08,6.23680423809887627084091985584286108e-08,1.02825376870079692127916659918119821e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00


==> data/convert/absolute_error.sorted.csv <==
percent,Float8_4,Float8_5,LinearTakum8,Posit8,LinearTakum16,Posit16,BFloat16,Float16,LinearTakum32,Posit32,Float32,LinearTakum64,Posit64,Float64
0.0,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.0007142857142857143,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.0014285714285714286,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.002142857142857143,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.002857142857142857,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.0035714285714285713,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.004285714285714286,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.005,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.005714285714285714,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.0064285714285714285,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.007142857142857143,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.007857142857142858,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.008571428571428572,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.009285714285714286,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.01,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.010714285714285714,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.011428571428571429,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.012142857142857143,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.012857142857142857,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.013571428571428571,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.014285714285714285,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.015,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.015714285714285715,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.016428571428571428,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.017142857142857144,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.017857142857142856,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.018571428571428572,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.019285714285714285,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.02,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.020714285714285713,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.02142857142857143,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.02214285714285714,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.022857142857142857,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.023571428571428573,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.024285714285714285,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.025,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.025714285714285714,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.02642857142857143,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.027142857142857142,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.027857142857142858,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.02857142857142857,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.029285714285714286,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.03,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.030714285714285715,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.03142857142857143,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.03214285714285714,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.032857142857142856,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.03357142857142857,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.03428571428571429,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.035,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.03571428571428571,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.03642857142857143,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.037142857142857144,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.03785714285714286,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.03857142857142857,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.039285714285714285,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.04,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.04071428571428572,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.041428571428571426,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.04214285714285714,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.04285714285714286,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.04357142857142857,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.04428571428571428,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.045,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.045714285714285714,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.04642857142857143,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.047142857142857146,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.047857142857142855,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.04857142857142857,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.04928571428571429,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.05,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.05071428571428571,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.05142857142857143,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.052142857142857144,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.05285714285714286,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.05357142857142857,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.054285714285714284,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.055,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.055714285714285716,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.056428571428571425,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.05714285714285714,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.05785714285714286,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.05857142857142857,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.05928571428571429,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.06,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.060714285714285714,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.06142857142857143,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.062142857142857146,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.06285714285714286,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.06357142857142857,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.06428571428571428,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.065,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.06571428571428571,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.06642857142857143,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.06714285714285714,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.06785714285714285,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.06857142857142857,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.06928571428571428,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.07,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.07071428571428572,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.07142857142857142,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.07214285714285715,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.07285714285714286,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.07357142857142857,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.07428571428571429,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.075,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.07571428571428572,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.07642857142857143,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.07714285714285714,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.07785714285714286,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.07857142857142857,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.07928571428571428,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.08,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.08071428571428571,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.08142857142857143,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.08214285714285714,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.08285714285714285,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.08357142857142857,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.08428571428571428,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.085,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.08571428571428572,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.08642857142857142,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.08714285714285715,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.08785714285714286,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.08857142857142856,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.08928571428571429,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.09,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.09071428571428572,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.09142857142857143,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.09214285714285714,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.09285714285714286,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.09357142857142857,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.09428571428571429,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.095,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.09571428571428571,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.09642857142857143,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.09714285714285714,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.09785714285714285,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.09857142857142857,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.09928571428571428,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.1,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.10071428571428571,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.10142857142857142,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.10214285714285715,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.10285714285714286,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.10357142857142858,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.10428571428571429,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.105,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.10571428571428572,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.10642857142857143,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.10714285714285714,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.10785714285714286,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.10857142857142857,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.10928571428571429,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.11,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.11071428571428571,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.11142857142857143,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.11214285714285714,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.11285714285714285,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.11357142857142857,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.11428571428571428,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.115,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.11571428571428571,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.11642857142857142,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.11714285714285715,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.11785714285714285,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.11857142857142858,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.11928571428571429,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.12,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.12071428571428572,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.12142857142857143,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.12214285714285714,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.12285714285714286,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.12357142857142857,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.12428571428571429,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.125,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.12571428571428572,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.12642857142857142,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.12714285714285714,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.12785714285714286,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.12857142857142856,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.12928571428571428,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.13,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.13071428571428573,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.13142857142857142,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.13214285714285715,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.13285714285714287,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.13357142857142856,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.13428571428571429,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.135,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.1357142857142857,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.13642857142857143,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.13714285714285715,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.13785714285714284,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.13857142857142857,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.1392857142857143,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.14,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.1407142857142857,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.14142857142857143,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.14214285714285715,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.14285714285714285,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.14357142857142857,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.1442857142857143,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.145,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.1457142857142857,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.14642857142857144,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.14714285714285713,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.14785714285714285,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.14857142857142858,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.1492857142857143,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.15,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.15071428571428572,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.15142857142857144,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.15214285714285714,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.15285714285714286,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.15357142857142858,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.15428571428571428,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.155,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.15571428571428572,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.15642857142857142,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.15714285714285714,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.15785714285714286,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.15857142857142856,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.15928571428571428,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.16,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.16071428571428573,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.16142857142857142,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.16214285714285714,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.16285714285714287,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.16357142857142856,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.16428571428571428,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.165,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.1657142857142857,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.16642857142857143,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.16714285714285715,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.16785714285714284,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.16857142857142857,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.1692857142857143,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.17,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.1707142857142857,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.17142857142857143,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.17214285714285715,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.17285714285714285,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.17357142857142857,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.1742857142857143,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.175,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.1757142857142857,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.17642857142857143,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.17714285714285713,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.17785714285714285,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.17857142857142858,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.1792857142857143,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.18,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.18071428571428572,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.18142857142857144,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.18214285714285713,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.18285714285714286,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.18357142857142858,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.18428571428571427,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.185,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.18571428571428572,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.18642857142857142,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.18714285714285714,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.18785714285714286,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.18857142857142858,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.18928571428571428,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.19,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.19071428571428573,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.19142857142857142,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.19214285714285714,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.19285714285714287,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.19357142857142856,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.19428571428571428,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.195,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.1957142857142857,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.19642857142857142,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.19714285714285715,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.19785714285714287,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.19857142857142857,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.1992857142857143,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.2,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.2007142857142857,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.20142857142857143,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.20214285714285715,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.20285714285714285,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.20357142857142857,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.2042857142857143,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.205,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.2057142857142857,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.20642857142857143,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.20714285714285716,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.20785714285714285,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.20857142857142857,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.2092857142857143,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.21,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.21071428571428572,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.21142857142857144,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.21214285714285713,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.21285714285714286,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.21357142857142858,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.21428571428571427,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.215,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.21571428571428572,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.21642857142857144,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.21714285714285714,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.21785714285714286,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.21857142857142858,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.21928571428571428,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.22,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.22071428571428572,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.22142857142857142,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.22214285714285714,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.22285714285714286,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.22357142857142856,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.22428571428571428,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.225,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.2257142857142857,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.22642857142857142,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.22714285714285715,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.22785714285714287,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.22857142857142856,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.2292857142857143,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.23,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.2307142857142857,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.23142857142857143,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.23214285714285715,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.23285714285714285,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.23357142857142857,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.2342857142857143,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.235,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.2357142857142857,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.23642857142857143,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.23714285714285716,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.23785714285714285,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.23857142857142857,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.2392857142857143,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.24,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.24071428571428571,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.24142857142857144,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.24214285714285713,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.24285714285714285,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.24357142857142858,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.24428571428571427,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.245,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.24571428571428572,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.24642857142857144,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.24714285714285714,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.24785714285714286,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.24857142857142858,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.24928571428571428,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.25,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.2507142857142857,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.25142857142857145,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.25214285714285717,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.25285714285714284,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.25357142857142856,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.2542857142857143,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.255,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.2557142857142857,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.25642857142857145,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.2571428571428571,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.25785714285714284,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.25857142857142856,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.2592857142857143,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.26,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.26071428571428573,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.26142857142857145,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.2621428571428571,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.26285714285714284,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.26357142857142857,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.2642857142857143,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.265,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.26571428571428574,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.2664285714285714,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.2671428571428571,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.26785714285714285,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.26857142857142857,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.2692857142857143,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.27,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.27071428571428574,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.2714285714285714,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.27214285714285713,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.27285714285714285,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.2735714285714286,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.2742857142857143,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.275,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.2757142857142857,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.2764285714285714,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.27714285714285714,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.27785714285714286,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.2785714285714286,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.2792857142857143,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.28,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.2807142857142857,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.2814285714285714,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.28214285714285714,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.28285714285714286,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.2835714285714286,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.2842857142857143,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.285,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.2857142857142857,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.2864285714285714,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.28714285714285714,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.28785714285714287,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.2885714285714286,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.2892857142857143,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.29,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.2907142857142857,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.2914285714285714,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.29214285714285715,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.29285714285714287,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.2935714285714286,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.29428571428571426,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.295,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.2957142857142857,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.29642857142857143,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.29714285714285715,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.2978571428571429,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.2985714285714286,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.29928571428571427,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.3,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.3007142857142857,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.30142857142857143,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.30214285714285716,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.3028571428571429,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.30357142857142855,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.30428571428571427,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.305,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.3057142857142857,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.30642857142857144,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.30714285714285716,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.3078571428571429,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.30857142857142855,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.3092857142857143,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.31,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.3107142857142857,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.31142857142857144,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.31214285714285717,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.31285714285714283,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.31357142857142856,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.3142857142857143,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.315,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.3157142857142857,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.31642857142857145,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.3171428571428571,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.31785714285714284,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.31857142857142856,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.3192857142857143,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.32,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.32071428571428573,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.32142857142857145,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.3221428571428571,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.32285714285714284,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.32357142857142857,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.3242857142857143,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.325,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.32571428571428573,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.3264285714285714,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.3271428571428571,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.32785714285714285,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.32857142857142857,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.3292857142857143,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.33,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.33071428571428574,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.3314285714285714,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.33214285714285713,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.33285714285714285,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.3335714285714286,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.3342857142857143,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.335,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.3357142857142857,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.3364285714285714,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.33714285714285713,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.33785714285714286,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.3385714285714286,1.0e-18,1.0e-18,1.0e-18,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.3392857142857143,1.0e-18,1.0e-18,2.6810692981742183e-13,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.34,1.0e-18,1.0e-18,4.023266124065027e-6,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.3407142857142857,1.0e-18,1.0e-18,4.0264164565203625e-6,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.3414285714285714,1.0e-18,1.0e-18,3.682674947511669e-5,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.34214285714285714,1.0e-18,1.0e-18,6.22958453282052e-5,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.34285714285714286,1.0e-18,0.0015799803450122424,8.590025985633851e-5,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.3435714285714286,1.0e-18,0.010839686771161388,0.00012093576633238568,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.3442857142857143,1.0e-18,0.019092956649213386,0.00018859069435046412,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.345,1.0e-18,0.022145038408984272,0.00024425329656582734,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.3457142857142857,1.0e-18,0.053398511326442195,0.00028271545760051136,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.3464285714285714,1.0e-18,0.05536801812996949,0.0003082028841221426,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.34714285714285714,1.0e-18,0.05608395631773855,0.0005685020081879358,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.34785714285714286,1.0e-18,0.06336903124530673,0.0005799238142781001,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.3485714285714286,1.0e-18,0.06336903124530673,0.0006200638108914688,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.3492857142857143,1.0e-18,0.07021587246390773,0.0010481928681176375,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.35,1.0e-18,0.08507534535956536,0.0010755684660335525,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.3507142857142857,1.0e-18,0.0857717173956246,0.001094530258410968,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.3514285714285714,1.0e-18,0.08596510920134985,0.004753699100163866,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.35214285714285715,1.0e-18,0.1012251568244688,0.004753699100163866,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.35285714285714287,1.0e-18,0.10606601717798222,0.0057763643622809205,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.3535714285714286,1.0e-18,0.10873549173250892,0.0071080475438314765,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.35428571428571426,1.0e-18,0.1108258605184343,0.007195986837293409,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.355,1.0e-18,0.15179393978590755,0.01944675466617095,1.0e-18,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.3557142857142857,1.0e-18,0.1635449839858881,0.02912124439305436,3.122823430263215e-5,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.35642857142857143,1.0e-18,0.17671567117830844,0.03404139223677968,6.148761170064431e-5,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.35714285714285715,1.0e-18,0.19171481506369317,0.03866011620116416,8.521425461063312e-5,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.3578571428571429,1.0e-18,0.21074517546337343,0.039846546569925125,0.0001248476586431634,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.3585714285714286,0.010970173700193125,0.2125000000000002,0.054486236794258236,0.0010468240964253501,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.35928571428571426,0.010970173700193125,0.2205838676674565,0.06050075922840614,0.0015799803450122424,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.36,0.014163698371629507,0.22150056433336707,0.06581126459862008,0.00191849109493313,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.3607142857142857,0.027988383471987087,0.2315532389723747,0.06652470211328156,0.007832398454298088,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.36142857142857143,0.04106317822125038,0.24885609979330434,0.06652470211328156,0.010970173700193125,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.36214285714285716,0.04654966588451245,0.29322006861358524,0.07021587246390773,0.010970173700193125,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.3628571428571429,0.046662725921631114,0.2958626570412096,0.0723329396060723,0.01810855874603889,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.36357142857142855,0.04903820428611793,0.3060427908605047,0.07806247497997972,0.021836315909394555,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.36428571428571427,0.05380992299288283,0.3084740669813269,0.07894447545556703,0.022145038408984272,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.365,0.05597982618765433,0.3207768174217553,0.08030951721058344,0.028313603731245515,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.3657142857142857,0.05779138127783417,0.33440466488971116,0.08139093207710653,0.034849704844005056,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.36642857142857144,0.0619803215844349,0.3397749972397993,0.08596510920134985,0.03839037062390284,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.36714285714285716,0.06905896337298612,0.3541369515459898,0.08859074733180317,0.04106317822125038,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.3678571428571429,0.07021587246390773,0.36144311144516295,0.09551826942141886,0.04664944551602283,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.36857142857142855,0.07759193136209433,0.37257151935350336,0.09601432184835756,0.046662725921631114,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.3692857142857143,0.07930360962780941,0.3974528273896165,0.10135833885634818,0.052280985421453985,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.37,0.08177249207829286,0.40404485889505976,0.10360419701809044,0.05380992299288283,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.3707142857142857,0.08596510920134985,0.4155159221355124,0.10606601717798222,0.05597982618765433,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.37142857142857144,0.09346888879542993,0.4178445938853335,0.10825317547305445,0.05779138127783417,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.37214285714285716,0.10791435406144967,0.430297861951463,0.1108258605184343,0.06905896337298612,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.37285714285714283,0.12126973795988925,0.44215782915605445,0.13461299974861057,0.07021587246390773,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.37357142857142855,0.15299399451076404,0.44215782915605445,0.13839048425801134,0.07495267544631938,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.3742857142857143,0.16515036941780303,0.4449721963250774,0.13839048425801134,0.07682735005735242,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.375,0.18331261720078076,0.4525111822181072,0.13839426873561517,0.07759193136209433,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.3757142857142857,0.2417394322922928,0.4783701426583562,0.13839426873561517,0.07930360962780941,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.37642857142857145,0.2549192492731767,0.49094254286304917,0.13840201623266818,0.08177249207829286,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.37714285714285717,0.3049369632669104,0.5027268423347386,0.13840201623266818,0.08596510920134985,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.37785714285714284,0.3079632427022373,0.5066589801820492,0.13841751812835718,0.09488823790871052,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.37857142857142856,0.499506881834474,0.520196341610784,0.13841751812835718,0.10690513115786532,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.3792857142857143,0.5635867564863337,0.5232415342124516,0.14377683304141434,0.10791435406144967,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.38,0.7156628017660009,0.5267932026898052,0.14689137651205672,0.12126973795988925,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.3807142857142857,0.8256320968657899,0.5294582411902597,0.14689154584947964,0.12225378702528594,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.38142857142857145,0.9691035678933361,0.5580105753138717,0.1469702936022594,0.13377831231479376,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.3821428571428571,0.9882117477207681,0.574340000334331,0.1493730530576066,0.13603830507681772,1.0e-21,1.0e-21,1.0e-21,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.38285714285714284,0.9917155040503383,0.618226315741419,0.1498337000261497,0.13603830507681772,1.0e-21,1.0e-21,6.224277152421544e-16,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.38357142857142856,1.0,0.6392029671698659,0.15153106761464233,0.13603939891370959,1.0e-21,1.0e-21,1.9008215041935595e-8,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.3842857142857143,1.0,0.6484351491969853,0.15192232090229482,0.13603939891370959,1.0e-21,1.0e-21,1.9023340168399107e-8,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.385,1.0,0.6824493496656868,0.15877801327167151,0.13604443657163792,1.0e-21,1.0e-21,2.2353878617960446e-7,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.38571428571428573,1.0016272489643454,0.6832794588216867,0.17095741083306307,0.13604443657163792,1.0e-21,1.0e-21,2.723806542825731e-7,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.38642857142857145,1.0474298190008045,0.6834087864383037,0.17671567117830844,0.13605430328711182,1.0e-21,1.0e-21,3.458856116212665e-7,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.3871428571428571,1.1062088489937947,0.7641423396379756,0.18943767871696893,0.13605430328711182,1.2473118287035083e-15,1.0e-21,6.400596287773491e-7,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.38785714285714284,1.3332621498617299,0.7745033921974618,0.20128626003144798,0.14746788655093468,1.9008217294275204e-8,1.0e-21,7.591971239163468e-7,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.38857142857142857,1.4142135623730951,0.7745033921974618,0.2074602583916403,0.15743504820248466,1.9023342665607682e-8,1.4263175800579518e-13,1.3867306190142433e-6,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.3892857142857143,1.5103846360778435,0.7771951746694773,0.2132340263653998,0.16523965878930386,2.2353878676328822e-7,2.6246218823805885e-7,1.980592307936358e-6,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.39,1.5253237361294814,0.8268159891875936,0.22987358822994644,0.1818783345880683,2.723806542825731e-7,2.922744734568623e-7,2.78894693778847e-6,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.39071428571428574,1.6431706440978686,0.861328790528009,0.24182808952519116,0.18331261720078076,3.458856116212665e-7,3.4793259650383146e-7,3.563825852813512e-6,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.3914285714285714,2.0,0.8992088253771239,0.2492369974417118,0.1837609220460607,5.941813918803494e-7,5.433023210574425e-7,4.451281912106667e-6,1.0e-21,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.3921428571428571,2.0051769943324205,0.8992088253771239,0.2492369974417118,0.18479480977221738,6.400596288299063e-7,5.57825807530822e-7,7.201554179184601e-6,3.429102717488741e-6,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.39285714285714285,2.0176979963314627,0.9399856838261786,0.25815469580628403,0.1915140442926336,1.3867306190142433e-6,8.982904485289673e-7,7.742071341960986e-6,8.892091237995497e-6,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.39357142857142857,2.1386932790024824,0.9860751578604,0.2668317206120658,0.21225729851291605,1.980592307936359e-6,1.3113275525119017e-6,1.1049798893377496e-5,5.03419769896179e-5,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.3942857142857143,2.193887445358125,0.9964373642198056,0.27287837543057486,0.2181071806141491,2.2739849372426195e-6,1.742082837699523e-6,3.100002105057231e-5,6.450706776108687e-5,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.395,2.276799527560562,0.9981815967047287,0.27316474864081575,0.21935520320462548,2.78894693778847e-6,1.8583579430701437e-6,4.97951124374295e-5,7.41454380620803e-5,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.39571428571428574,2.314562593666456,1.0,0.2772171571418893,0.22299681771240493,4.2171655776005845e-6,2.70104126047522e-6,8.061949311850903e-5,9.81492284396975e-5,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.3964285714285714,2.3164301287238875,1.0,0.29217553644616984,0.2269936770853164,4.294174479217891e-6,3.874258142932396e-6,9.964897113806109e-5,0.00014246921736051435,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.39714285714285713,2.341412408494153,1.0068696206040053,0.31759048395584155,0.2403503658932712,7.201554179184601e-6,8.65790194787345e-6,0.00010279597835394284,0.00017815566229636512,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.39785714285714285,2.4262200807016616,1.087076340360358,0.32580736481830613,0.2417394322922928,9.200443843960398e-6,8.892091237995497e-6,0.00010279597835394284,0.00021195337620720224,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.3985714285714286,2.465742716525793,1.087076340360358,0.35214441993681017,0.2480306925021518,1.8432212976727656e-5,9.200443843960398e-6,0.00014975132200425873,0.00021921394739856566,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.3992857142857143,2.5048057142740165,1.1014362310167474,0.36400939258572046,0.2490051121643775,2.222614682715718e-5,1.174352628803228e-5,0.0002992502655830852,0.0002657457636710211,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.4,2.5264694334616564,1.1766151226974908,0.3727565747587544,0.2490051121643775,2.2379992199569792e-5,1.174352628803228e-5,0.0006815455630782535,0.0002657457636710211,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.4007142857142857,2.731653624620076,1.1766151226974908,0.38034533692490424,0.24942635108542144,2.2379992199569792e-5,1.8432212976727656e-5,0.001021643774940224,0.0002833365973683372,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.4014285714285714,2.73190658544541,1.295245561405241,0.38194573871251297,0.2520151394338386,2.2681767793045286e-5,3.100002105057231e-5,0.0011162364255668158,0.00033168101070448223,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.40214285714285714,2.7388990257400874,1.3225565747439922,0.39060164341544645,0.2549192492731767,2.756949652030947e-5,5.03419769896179e-5,0.0011176470095966098,0.000342813085275535,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.40285714285714286,3.1622776601683795,1.4142135623730951,0.4080374898006023,0.25909646116142565,3.100002105057231e-5,6.450706776108687e-5,0.0011524802320810883,0.0003428677214584501,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.4035714285714286,3.1985592459730885,1.4142135623730951,0.41647679927865333,0.2675068726586622,7.41454380620803e-5,7.027625801540775e-5,0.001174413905669185,0.0004143203796015869,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.4042857142857143,3.225909815947278,1.4780074875762836,0.4168056736229306,0.2802143201587773,0.00011270203991781122,7.255770499521793e-5,0.0016349847420152634,0.0004450334346824751,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.405,3.3615084504579213,1.49987052513898,0.4168056736229306,0.2809350214749216,0.00011878645738820786,7.255770499521793e-5,0.0016349847420152634,0.0004654778552624906,1.0e-26,1.0e-26,1.0e-26,1.0e-42,1.0e-42,1.0e-42
0.4057142857142857,3.3637326388440862,1.6393814101108675,0.41843065610683955,0.28311140713093186,0.00013240352058894208,9.148331586110237e-5,0.0016364912405902542,0.0006388475370179389,1.904117389374939e-20,1.2249376214025459e-18,9.471078904593444e-21,1.0e-42,1.0e-42,1.0e-42
0.4064285714285714,3.464332547547916,1.6877569707278328,0.43131108791586203,0.29152018323188716,0.00014429643685248838,0.00010105510208111728,0.0017487286990806438,0.0007359000232970884,2.8682599094005076e-13,6.456454019808029e-13,2.868259439685899e-13,1.0e-42,1.0e-42,1.0e-42
0.40714285714285714,3.7896619757737,1.696850873519207,0.4334793669063337,0.29977869660274575,0.0001874075411069467,0.00011086914750644136,0.0019733725880679296,0.0007487779219322693,2.869183376272895e-13,6.467030706406245e-13,2.869182900836538e-13,1.0e-42,1.0e-42,1.0e-42
0.40785714285714286,4.358898943540674,1.7079384854954913,0.44017516448533023,0.3026068522803787,0.00019402408147465387,0.00011419951753168752,0.002431169946916701,0.0007677606816147125,2.7347521792088233e-12,2.9008408876315408e-12,2.7347521792088233e-12,1.0e-42,1.0e-42,1.0e-42
0.4085714285714286,4.69041575982343,1.7320508075688772,0.4453597936699148,0.30898017637193714,0.00021195337620720224,0.00013756957302885672,0.002524822830260141,0.0007720154342112588,3.797303758932039e-12,4.053440639818272e-12,3.797303758932039e-12,1.0e-42,1.0e-42,1.0e-42
0.4092857142857143,4.69041575982343,1.7320508075688772,0.4551517210081743,0.31071286965392003,0.00021283686247739112,0.00014040830828652423,0.002665849800579974,0.0008300781250001887,4.838162007342682e-12,5.1240950435260826e-12,4.8381620049674724e-12,1.0e-42,1.0e-42,1.0e-42
0.41,4.69041575982343,1.7320508075688772,0.45602718409360293,0.3215818002215547,0.00025683117362847884,0.00014246921736051435,0.002680383741960437,0.0008510935181384561,8.73215252801346e-12,7.10436211600702e-12,8.73215252740849e-12,1.0e-42,1.0e-42,1.0e-42
0.4107142857142857,5.001220554149761,1.7320508075688772,0.4730420815991354,0.3231285296266171,0.0002749793871326828,0.0001442891970345189,0.002744347859887892,0.0008547183182708482,8.785583196963918e-12,7.675034833356326e-12,1.3729258039967012e-11,1.0e-42,1.0e-42,1.0e-42
0.4114285714285714,5.656854249492381,1.7385895864176795,0.4748269823750377,0.3231285296266171,0.0002876858603994157,0.0001450282491591654,0.002756480575899156,0.0008652365794274111,2.0013481835974467e-11,1.3849412564333503e-11,2.0013481835974467e-11,1.0e-42,1.0e-42,1.0e-42
0.41214285714285714,5.775448034568403,1.811454482924481,0.4754200663686493,0.33421656448968495,0.0002939192733048644,0.00015138510944536797,0.0028655551542461077,0.000873333914020974,2.965114697034581e-11,1.9880313294455906e-11,2.965114697034581e-11,1.0e-42,1.0e-42,1.0e-42
0.41285714285714287,5.98659775818072,1.8223700654441561,0.4854339081151512,0.3373722508162723,0.0002939192733048644,0.00017138741572126067,0.002980828563829468,0.0010888195022637469,3.323564826137913e-11,2.7796596184638994e-11,4.046310792121216e-11,1.0e-42,1.0e-42,1.0e-42
0.4135714285714286,6.177940627457705,1.8875847327510045,0.48662283974455306,0.34003204270221277,0.00030493154289027834,0.00017947652849439603,0.0030124231404868363,0.0011506089795042115,4.046310792121216e-11,2.948662991487294e-11,5.809626856424498e-11,1.0e-42,1.0e-42,1.0e-42
0.4142857142857143,7.14142842854285,1.9362469916835472,0.4981586694067794,0.34444085957737003,0.0003062042150974817,0.0002044137005941314,0.0033631201870550037,0.001170665556287021,6.449309600857709e-11,4.074709571404796e-11,6.70931374206164e-11,1.0e-42,1.0e-42,1.0e-42
0.415,7.577564773106535,1.9655729849381476,0.5026848031604125,0.3589044453866566,0.0003079802586131437,0.00021019501169076456,0.003528374395027736,0.001170677338273041,6.58938687275547e-11,4.748831977331312e-11,1.1758775706072687e-10,1.0e-42,1.0e-42,1.0e-42
0.4157142857142857,9.9498743710662,1.9764235586870875,0.5049505545100431,0.3741796438241909,0.0003177768269200881,0.00022574758311655048,0.0035388572362497683,0.0012049768241460812,8.697161386290873e-11,5.12715915722372e-11,1.1980103547858176e-10,1.0e-42,1.0e-42,1.0e-42
0.4164285714285714,10.392304845413264,2.0,0.5162947777747567,0.3762919719321355,0.0003573411784081609,0.00023995592898474943,0.0035524755524885656,0.001231396766004208,1.1980103547858176e-10,5.936703880429973e-11,1.8951477797576372e-10,1.0e-42,1.0e-42,1.0e-42
0.41714285714285715,11.082283158266584,2.16135100371115,0.5209952247331044,0.3920401323723771,0.0003750559447201093,0.00028486778320599703,0.0036119613298646455,0.0012600414821819668,2.060973459614749e-10,9.641713445317378e-11,2.7429077999147223e-10,1.0e-42,1.0e-42,1.0e-42
0.41785714285714287,12.512763978449978,2.274601592240592,0.5411494991438116,0.40179364383457966,0.00041350315694325534,0.00029205891403757077,0.0039570229175505435,0.0012892391614544342,2.0845820337025292e-10,1.1301556710920549e-10,9.434787294708332e-10,1.0e-42,1.0e-42,1.0e-42
0.4185714285714286,13.151433381955,2.449489742783178,0.5447252152271148,0.40365279927940684,0.0004143203796015869,0.00030309348188291085,0.0044218237240133025,0.0013240318174913262,3.449702271490071e-10,1.1301556710920549e-10,1.1397196755801363e-9,1.0e-42,1.0e-42,1.0e-42
0.41928571428571426,13.341664064126334,2.4699038233767534,0.5468140421370444,0.4091857007657173,0.00042286396669124224,0.0003097797251085416,0.0048494957101306415,0.0013272462855461779,4.140039277508084e-10,1.1980103547858176e-10,1.1466877097537132e-9,1.0e-42,1.0e-42,1.0e-42
0.42,19.313207915827967,2.486054238009301,0.5492002575501481,0.4155159221355124,0.0004385317585062467,0.0003194238538577952,0.00486513400300411,0.0013665182655532644,4.140039277508084e-10,1.6028690019068996e-10,1.5025539582088781e-9,1.0e-42,1.0e-42,1.0e-42
0.4207142857142857,23.29058522235972,2.6385083115756727,0.5570888377500418,0.41763997289583427,0.00045082227262887865,0.00033049691135670034,0.004956475601738005,0.001397494016829393,5.59314540545108e-10,2.044334843292549e-10,1.5025539582088781e-9,1.0e-42,1.0e-42,1.0e-42
0.42142857142857143,23.616844617389617,2.6457513110645907,0.5757704675832291,0.41763997289583427,0.00045082227262887865,0.0003391028834049564,0.005110780808236313,0.0015318038892021702,6.963357054751211e-10,5.392494375788938e-10,4.6778869824607586e-9,1.0e-42,1.0e-42,1.0e-42
0.42214285714285715,25.41653005427767,2.6457513110645907,0.5906690111019665,0.41986331631998836,0.0004654778552624906,0.0003787930470862266,0.00511080281335476,0.0015352507893276258,1.1259678524086959e-9,1.0647612565305741e-9,1.096913876756748e-8,1.0e-42,1.0e-42,1.0e-42
0.4228571428571429,25.41653005427767,2.677614161328309,0.5976085915115865,0.4457940679999534,0.0005119085185801989,0.00040184407471072176,0.005141278525679061,0.001552550106991041,1.6871082601269725e-9,1.0849791784455322e-9,1.3507555374736595e-8,1.0e-42,1.0e-42,1.0e-42
0.4235714285714286,29.0516780926679,2.742732533241257,0.5990796987152116,0.4739076276084774,0.000525445723131025,0.00040678943813931943,0.005254977868435649,0.0016490431727429588,2.3255480755094604e-9,1.384814063705452e-9,1.3529919723974255e-8,1.0e-42,1.0e-42,1.0e-42
0.42428571428571427,29.15407347181522,2.8284271247461903,0.6233337783998645,0.47930675957185354,0.0005258319529309772,0.00042154044555215906,0.005514485512835027,0.0016703702061912399,2.455048983760441e-9,1.6409006275967395e-9,1.6005291581189847e-8,1.0e-42,1.0e-42,1.0e-42
0.425,30.983866769659336,2.8284271247461903,0.6370494747473059,0.47930675957185354,0.0005363217138644182,0.00043837758084906025,0.0067361240310373684,0.0016808510232482832,2.485591181835027e-9,1.6871082601269725e-9,1.695606184767877e-8,1.0e-42,1.0e-42,1.0e-42
0.4257142857142857,33.63131612453721,2.8873822797808,0.6435101355285634,0.499506881834474,0.0005551126416630145,0.00044918725339996814,0.006744647128840248,0.001757794842104506,2.67884914114455e-9,1.810834084042318e-9,1.6999502351278364e-8,1.0e-42,1.0e-42,1.0e-42
0.42642857142857143,42.114237022650705,2.940025591195244,0.6435101355285634,0.5023374802601281,0.0005774325440410085,0.00044918725339996814,0.007236161669452853,0.0018593086497969286,2.67884914114455e-9,1.810834084042318e-9,1.897051327431404e-8,1.0e-42,1.0e-42,1.0e-42
0.42714285714285716,45.077710678338576,2.999776831909295,0.6514978141683336,0.5199653890087548,0.0005865187356377691,0.0004710973264252163,0.007449421193356603,0.0019231351737224827,3.2476326084307248e-9,2.0592075729824718e-9,1.897051327431404e-8,1.0e-42,1.0e-42,1.0e-42
0.4278571428571429,48.249352327259274,3.1475171431240474,0.6585377490680187,0.5347634348937746,0.0005877145443195513,0.0004997249888527575,0.007481705033036569,0.0019257895546638925,3.6261906062715064e-9,2.2381636343755533e-9,2.0493397680640827e-8,1.0e-42,1.0e-42,1.0e-42
0.42857142857142855,57.11764586141484,3.1622776601683795,0.686220021089499,0.5370909404935161,0.0005981255998117032,0.000531627921639121,0.007482139430740674,0.001943741766667289,4.1597935325031275e-9,2.28324641022191e-9,2.4792837967138626e-8,1.0e-42,1.0e-42,1.0e-42
0.42928571428571427,61.61480772712027,3.4646653878837985,0.6867059152110524,0.5415201447183725,0.0006500888284691782,0.000531627921639121,0.007992508877037082,0.0019479250754241974,4.431868846525616e-9,2.286764679462708e-9,2.6691802474836213e-8,1.0e-42,1.0e-42,1.0e-42
0.43,67.08203932499369,3.7469062759328526,0.6897868936226499,0.5514650747769191,0.0007268918535765263,0.0005316400983468254,0.008149749265507112,0.001982890858165395,4.652885823024801e-9,2.317037346875258e-9,3.06980919422642e-8,1.0e-42,1.0e-42,1.0e-42
0.4307142857142857,67.08203932499369,3.789476916096556,0.6955742767747015,0.5533129462178112,0.0007677606816147125,0.0005316400983468254,0.008192951840557981,0.0020148072469066613,4.6572055239715495e-9,2.3255480755094604e-9,3.2397822404696447e-8,1.0e-42,1.0e-42,1.0e-42
0.43142857142857144,72.67184461674283,3.830075525182239,0.6988769562662658,0.5535592012658974,0.0007720154342112588,0.0005316653985009114,0.008795027789545799,0.0020829858894098607,4.7728442781052695e-9,2.5932905161481426e-9,3.5149145658677016e-8,1.0e-42,1.0e-42,1.0e-42
0.43214285714285716,83.81992125980562,3.8662009473933194,0.7050948173919852,0.5537871034746242,0.000772626219517157,0.0005316653985009114,0.008880305815585793,0.0021159910638620725,4.7728442781052695e-9,2.678435503272842e-9,3.8612790174572666e-8,1.0e-42,1.0e-42,1.0e-42
0.4328571428571429,92.4975817197402,3.872983346207417,0.7063493033958823,0.5597529488802434,0.0007996458510649161,0.0005316678198742017,0.009027772066118045,0.002137669590536243,4.91949217735608e-9,2.704654439470783e-9,3.900690969045763e-8,1.0e-42,1.0e-42,1.0e-42
0.43357142857142855,113.47812123929432,4.033198963601972,0.7091227093578378,0.5597529488802434,0.0007999871311968798,0.0005316678198742017,0.009576429831743538,0.0021385537765095126,5.592600349007549e-9,2.8044106442246415e-9,3.9307356718680354e-8,1.0e-42,1.0e-42,1.0e-42
0.4342857142857143,198.87684631449685,4.072009971058519,0.7156628017660009,0.5635867564863337,0.0008013114498625026,0.0006030951125906549,0.009801171576797796,0.0021385537765095126,5.6092321680119235e-9,3.045909624162296e-9,4.0890433879742646e-8,1.0e-42,1.0e-42,1.0e-42
0.435,201.037309970065,4.123105625617661,0.7299011558846411,0.6045903904118943,0.0008013114498625026,0.000644171030005247,0.010244805782732257,0.0021460847178511057,5.722899509541316e-9,3.207321160658264e-9,4.261544429675544e-8,1.0e-42,1.0e-42,1.0e-42
0.4357142857142857,351.160440454009,4.251019392204651,0.771670867109651,0.6145958104170255,0.0008013407031763226,0.000645467029941217,0.010244805782732257,0.0024138968745376203,6.2764416816572885e-9,3.444634762950584e-9,4.335870625127093e-8,1.0e-42,1.0e-42,1.0e-42
0.43642857142857144,351.17068499520286,4.538052084283568,0.790596527864131,0.6145958104170255,0.0008013407031763226,0.000654998763176966,0.010244809261422592,0.002414947700757654,6.3220273708396524e-9,3.721693290237638e-9,4.427563416760658e-8,1.0e-42,1.0e-42,1.0e-42
0.43714285714285717,1.0e31,4.598762723679055,0.7974393053134382,0.6290674250274794,0.0008013997204074505,0.0006888400049473492,0.010244809261422592,0.0024867620836544423,6.322398978320051e-9,3.735871490851903e-9,4.719382555831389e-8,1.0e-42,1.0e-42,1.0e-42
0.43785714285714283,1.0e31,4.680341429222873,0.8267757648841452,0.650114709591822,0.0008013997204074505,0.000716064910940512,0.010244816218799722,0.0025905936582005106,6.452391691696801e-9,3.867625823820774e-9,4.9073164781587004e-8,1.0e-42,1.0e-42,1.0e-42
0.43857142857142856,1.0e31,4.72956657633657,0.827969673994643,0.6509312499054297,0.000801519177130776,0.0007288523701064327,0.010244816218799722,0.0026463503233443617,6.560522027778576e-9,4.032712752475391e-9,5.060872270399854e-8,1.0e-42,1.0e-42,1.0e-42
0.4392857142857143,1.0e31,4.844779459035333,0.8361300136603783,0.658541363352409,0.000801519177130776,0.0007330487023818188,0.01024482967443899,0.002689651925514143,7.040485808137925e-9,4.438927069310076e-9,5.131714134138701e-8,1.0e-42,1.0e-42,1.0e-42
0.44,1.0e31,4.898979485566356,0.8765511729196258,0.6897033569308683,0.0008102943820423845,0.0007718936212963501,0.01024482967443899,0.002689651925514143,7.590289294414691e-9,4.472837485210059e-9,5.1491318784323045e-8,1.0e-42,1.0e-42,1.0e-42
0.4407142857142857,1.0e31,4.98793248707228,0.8805641457567467,0.7156628017660009,0.000832945415489876,0.000778413083410631,0.010321897745403675,0.002790633582938159,7.946475170858107e-9,4.561717796401778e-9,5.511415604511756e-8,1.0e-42,1.0e-42,1.0e-42
0.44142857142857145,1.0e31,5.005685420089841,0.8874808012645609,0.7757353566846551,0.0008547183182708482,0.0007934354714619689,0.010430454460290239,0.002821227597880559,8.396312331103629e-9,4.624839235083626e-9,5.6643698528455555e-8,1.0e-42,1.0e-42,1.0e-42
0.4421428571428571,1.0e31,5.023227299256927,0.8895829051740186,0.8166726308471031,0.0009017424048896706,0.0007966402548614115,0.010699205107387134,0.0028940854181604917,8.3998267349912e-9,4.723110252448339e-9,5.7161699566835215e-8,1.0e-42,1.0e-42,1.0e-42
0.44285714285714284,1.0e31,5.100204472805965,0.8898960565714776,0.8256320968657899,0.0009514571152160549,0.0008058394328372202,0.011157669752890701,0.003075965822373083,8.57761594040359e-9,4.723110252448339e-9,6.00549216224832e-8,1.0e-42,1.0e-42,1.0e-42
0.44357142857142856,1.0e31,5.372194252965915,0.8987908988479903,0.8573035911035211,0.0009611107343487809,0.0008388190055590317,0.011457038575048763,0.0030932723529655077,8.61554153077771e-9,4.726863392024048e-9,6.157615648693031e-8,1.0e-42,1.0e-42,1.0e-42
0.4442857142857143,1.0e31,5.429943979747859,0.8994115019926214,0.8874255858651826,0.0009924644946040812,0.0008388190055590317,0.011797306202530363,0.0031142980711273017,8.675950741781484e-9,4.932097488693126e-9,6.803894045424433e-8,1.0e-42,1.0e-42,1.0e-42
0.445,1.0e31,5.694278319496225,0.9244120941044437,0.8874255858651826,0.001008781321061717,0.0008504518107126331,0.011915548703409043,0.0031321520641437754,8.680453770936843e-9,4.944952107432221e-9,7.198289882566243e-8,1.0e-42,1.0e-42,1.0e-42
0.44571428571428573,1.0e31,5.734455113751229,0.9292845702602504,0.9026361978742548,0.0010719007342902696,0.0008896706514053504,0.011915898504721056,0.0035086471842583314,8.772605481136442e-9,5.327707089195693e-9,7.399743182919573e-8,1.0e-42,1.0e-42,1.0e-42
0.44642857142857145,1.0e31,5.824706001164349,0.9316416244778067,0.9323204454304478,0.0010720676224096196,0.0008902045663126787,0.01307865336888081,0.0037649117581791975,9.192374643615875e-9,5.526824474728141e-9,7.562981561110154e-8,1.0e-42,1.0e-42,1.0e-42
0.4471428571428571,1.0e31,6.244997998398398,0.9691035678933361,0.9691035678933361,0.0011241700660763764,0.0009070818875233941,0.013285334354262709,0.003795267903115912,9.482658037244212e-9,5.968931747407773e-9,7.707541712546728e-8,1.0e-42,1.0e-42,1.0e-42
0.44785714285714284,1.0e31,6.708203932499369,0.9840642645689023,0.9857855028129353,0.0012043252687802789,0.0009124040331776928,0.013291049958425916,0.004013970755599698,9.63696868325929e-9,6.2764416816572885e-9,7.80412990727763e-8,1.0e-42,1.0e-42,1.0e-42
0.44857142857142857,1.0e31,6.7406862187803505,0.9855264161785079,0.9882117477207681,0.0012405881753650217,0.0009358444943378116,0.013333834137730658,0.004078149072476131,9.802698265452752e-9,6.432196359824661e-9,8.053813724051814e-8,1.0e-42,1.0e-42,1.0e-42
0.4492857142857143,1.0e31,6.900091322188544,1.0,0.9918668946370482,0.0013047708073777168,0.0009584483794462335,0.013598844546954073,0.004078149072476131,1.1199199902406633e-8,6.538856039165244e-9,9.197009147551205e-8,1.0e-42,1.0e-42,1.0e-42
0.45,1.0e31,7.508350351442057,1.0231827398350408,1.0,0.0013343522302289572,0.0009595452483584866,0.013792023255968094,0.004091807842519197,1.1215357511916455e-8,6.6372640211457606e-9,9.197009147551205e-8,1.0e-42,1.0e-42,1.0e-42
0.45071428571428573,1.0e31,7.621076039510436,1.0408301385210181,1.0,0.0013343522302289572,0.0010251613356395356,0.013825118633244768,0.004091807842519197,1.138491173814556e-8,6.6372640211457606e-9,9.500028262526873e-8,1.0e-42,1.0e-42,1.0e-42
0.4514285714285714,1.0e31,7.99345709002056,1.0871457333552474,1.0016272489643454,0.0014366120702413755,0.001036315458149235,0.013825118633244768,0.004158661861401908,1.156221909278162e-8,6.637296509680783e-9,9.500028262526873e-8,1.0e-42,1.0e-42,1.0e-42
0.4521428571428571,1.0e31,8.00001311034082,1.0871457333552474,1.0111374629388603,0.0014870587882207882,0.0010603411011281432,0.013864736617948173,0.004254690440260598,1.1574306262626092e-8,6.637296509680783e-9,9.820878493830845e-8,1.0e-42,1.0e-42,1.0e-42
0.45285714285714285,1.0e31,8.090357949692361,1.089805161300616,1.0583062110009493,0.001514582109499219,0.0010652834077194927,0.013878104108884848,0.004512587246848816,1.2439491285102003e-8,6.637455243520559e-9,9.820878493830845e-8,1.0e-42,1.0e-42,1.0e-42
0.45357142857142857,1.0e31,8.146293321453038,1.0926072197545607,1.0661717128161765,0.0015693463063729625,0.0010944980390107095,0.013879276115123379,0.00455558095527891,1.2709738428727973e-8,6.637455243520559e-9,9.820888515609726e-8,1.0e-42,1.0e-42,1.0e-42
0.4542857142857143,1.0e31,9.38083151964686,1.1031839647655688,1.0667135298338273,0.0015846789740629646,0.001119989292823172,0.014331706372821757,0.00455558095527891,1.3204530372702925e-8,6.654320301929523e-9,9.820888515609726e-8,1.0e-42,1.0e-42,1.0e-42
0.455,1.0e31,10.44030650891055,1.1152791281270684,1.08292939393741,0.0016100118782441262,0.0011546252203199553,0.014612708263201402,0.00458597850375003,1.3213655229192388e-8,6.8169634509090614e-9,9.82090855913681e-8,1.0e-42,1.0e-42,1.0e-42
0.45571428571428574,1.0e31,10.488088481701515,1.1333410333355871,1.1062088489937947,0.0016162790059395086,0.0011945459103879007,0.014685935554664178,0.005099636353943846,1.4058467461674816e-8,6.845205085987893e-9,9.82090855913681e-8,1.0e-42,1.0e-42,1.0e-42
0.4564285714285714,1.0e31,10.583005244258363,1.1410886614690963,1.2087580546567132,0.0016230116632394308,0.0012069528320791626,0.015294369887048397,0.005141690557745518,1.4275650842456356e-8,7.335423397674995e-9,9.853241634869758e-8,1.0e-42,1.0e-42,1.0e-42
0.45714285714285713,1.0e31,10.583005244258363,1.1595079064265965,1.2318433346821749,0.0016535081223543714,0.001209456311071062,0.015294648933186876,0.005355265624497799,1.4277383830595178e-8,7.335423397674995e-9,1.029151474598016e-7,1.0e-42,1.0e-42,1.0e-42
0.45785714285714285,1.0e31,11.313708498984761,1.1709263851067173,1.2512812934600581,0.0016913827254327668,0.0012406734322527914,0.01543125895643351,0.005623429658102209,1.4277383830595178e-8,7.584388684730815e-9,1.0563623456475299e-7,1.0e-42,1.0e-42,1.0e-42
0.4585714285714286,1.0e31,11.381673866351996,1.174884378406718,1.317718499517395,0.001692656656112266,0.0012544908913452002,0.01543125895643351,0.005711503491691591,1.4584229573634052e-8,7.689090420720266e-9,1.1225198266256718e-7,1.0e-42,1.0e-42,1.0e-42
0.4592857142857143,1.0e31,12.655598240420792,1.176675573205129,1.3228213373447835,0.0017327718108871896,0.0012694488183928952,0.01594635757295761,0.005852504229729313,1.4584229573634052e-8,8.199571898995629e-9,1.1646660723591704e-7,1.0e-42,1.0e-42,1.0e-42
0.46,1.0e31,13.564659966250536,1.176675573205129,1.3332621498617299,0.0017345755728382936,0.001273677361265554,0.016652325189464242,0.006064965046312879,1.4584734782939527e-8,8.286431086886784e-9,1.2098992201276858e-7,1.0e-42,1.0e-42,1.0e-42
0.4607142857142857,1.0e31,14.071247279470288,1.2587534642630416,1.483038338437935,0.0017366872061596891,0.0012773567783336257,0.016766163318319295,0.006064965046312879,1.4584734782939527e-8,8.360673197752552e-9,1.2190318043913623e-7,1.0e-42,1.0e-42,1.0e-42
0.4614285714285714,1.0e31,14.560648951317237,1.2715084964382117,1.5103846360778435,0.001783598709298242,0.0012961134431418784,0.01687688384166205,0.006496528530395058,1.4585748431464635e-8,8.699500078193155e-9,1.2280491166423912e-7,1.0e-42,1.0e-42,1.0e-42
0.46214285714285713,1.0e31,15.984197078677422,1.2901111485312917,1.5253237361294814,0.0018338701195906224,0.0013023444804099757,0.017594227645090738,0.006563840346928682,1.4585748431464635e-8,9.049651028119396e-9,1.233380128883238e-7,1.0e-42,1.0e-42,1.0e-42
0.46285714285714286,1.0e31,18.867962264113206,1.3332621498617299,1.5602129286254314,0.0018699836619843855,0.0013142450096232338,0.017671537929952696,0.006628344800627559,1.4942590670485736e-8,9.669703872210578e-9,1.387452151409937e-7,1.0e-42,1.0e-42,1.0e-42
0.4635714285714286,1.0e31,19.748417658131498,1.3617689335639684,1.6431706440978686,0.0019005727600766764,0.0013146265563253434,0.017731027528016786,0.007270981356699949,1.5599837250470116e-8,9.706554016266373e-9,1.3942482562115493e-7,1.0e-42,1.0e-42,1.0e-42
0.4642857142857143,1.0e31,20.024984394500787,1.3617689335639684,2.0,0.0019060975315366754,0.0013146265563253434,0.017907728772843214,0.0076771993986249915,1.6038691631422365e-8,1.0396534548211793e-8,1.4453708231082202e-7,1.0e-42,1.0e-42,1.0e-42
0.465,1.0e31,20.35225550197396,1.399358758668161,2.0,0.001919730681858321,0.0013199968609671879,0.017917306533410227,0.00772042552563532,1.7859624022824423e-8,1.059490255110283e-8,1.48151192057795e-7,1.0e-42,1.0e-42,1.0e-42
0.4657142857142857,1.0e31,22.80350850198276,1.4089810213998848,2.0051769943324205,0.0019298393636596701,0.0013312637302337288,0.01802717804735467,0.007757330016483927,1.8466127722359285e-8,1.089926789912259e-8,1.521974290944046e-7,1.0e-42,1.0e-42,1.0e-42
0.4664285714285714,1.0e31,23.310976390936336,1.4374846259939904,2.0176979963314627,0.0019298393636596701,0.0013441112843746964,0.01804481667386011,0.008219899733930934,1.8567078683116036e-8,1.0926283393057654e-8,1.527454540627254e-7,1.0e-42,1.0e-42,1.0e-42
0.46714285714285714,1.0e31,25.28342065465037,1.5103846360778435,2.0564166919213074,0.0019559512753212637,0.0013778588799565343,0.01804481667386011,0.008227511428294256,1.9673501086645357e-8,1.0977342617049658e-8,1.5386630134685953e-7,1.0e-42,1.0e-42,1.0e-42
0.46785714285714286,1.0e31,26.229754097208,1.5186181505133327,2.1386932790024824,0.0019846648485562185,0.001426919305197372,0.018565307409577056,0.008655063038226985,1.991162641370848e-8,1.1179268037308789e-8,1.5722455529711712e-7,1.0e-42,1.0e-42,1.0e-42
0.4685714285714286,1.0e31,28.337254630609507,1.5432375955478825,2.193887445358125,0.0020148072469066613,0.001478688180400112,0.018996517487563796,0.008892201437920614,2.1429025277305125e-8,1.1485347610851706e-8,1.5827629532935197e-7,1.0e-42,1.0e-42,1.0e-42
0.4692857142857143,1.0e31,30.54995311152941,1.5814419391774834,2.276799527560562,0.0020790943169666115,0.0014998721931319995,0.019145188165139042,0.009166180659623725,2.178664595667966e-8,1.1983125980551185e-8,1.6551769946533818e-7,1.0e-42,1.0e-42,1.0e-42
0.47,1.0e31,30.983866769659336,1.5879937290588264,2.3164301287238875,0.0020811230153614272,0.0014998721931319995,0.019247701754564008,0.009556781246695567,2.1855649518310136e-8,1.2104065298722151e-8,1.699764849460497e-7,1.0e-42,1.0e-42,1.0e-42
0.4707142857142857,1.0e31,31.729178306066544,1.5972871738062535,2.341412408494153,0.0020964617490981737,0.0015055314365805827,0.01971526199266449,0.010299079524863246,2.200352151229277e-8,1.269108123643043e-8,1.7463081015103815e-7,1.0e-42,1.0e-42,1.0e-42
0.4714285714285714,1.0e31,32.2689129387077,1.6064155549212296,2.4262200807016616,0.0021113591297318235,0.0015110503477716367,0.01979163925436683,0.010602614575187994,2.267483744790745e-8,1.3266366280115068e-8,1.7482053485955316e-7,1.0e-42,1.0e-42,1.0e-42
0.47214285714285714,1.0e31,33.836054291190095,1.7320508075688772,2.465742716525793,0.0021763002632387133,0.0015433700971659056,0.01995875757452322,0.0107761863495995,2.267483744790745e-8,1.365798382079163e-8,1.754063003699977e-7,1.0e-42,1.0e-42,1.0e-42
0.47285714285714286,1.0e31,34.45387365580142,1.8050388128778803,2.5048057142740165,0.0022019443422802354,0.0015699238634630241,0.02000164404267467,0.012184961869121751,2.3112409250644785e-8,1.3830522813722905e-8,1.7896111079350897e-7,1.0e-42,1.0e-42,1.0e-42
0.4735714285714286,1.0e31,34.45387365580142,1.8563347534812245,2.5099131225904427,0.0023401559358322372,0.0015772174909080708,0.02064938309436912,0.01250976686761542,2.3386911997384456e-8,1.4262409473491802e-8,1.8049596533919456e-7,1.0e-42,1.0e-42,1.0e-42
0.4742857142857143,1.0e31,35.41186241925155,1.9615619745664847,2.731653624620076,0.002350159600522929,0.0015962392010115214,0.02102835171567783,0.013305240281381622,2.401607633267164e-8,1.4551743109880417e-8,1.8877812705827135e-7,1.0e-42,1.0e-42,1.0e-42
0.475,1.0e31,38.8947502884387,1.9675520699423428,2.73190658544541,0.002371937555564066,0.001630482873998206,0.02120002138648912,0.013333834137730658,2.410892556325194e-8,1.4850914540202698e-8,1.9907995521956084e-7,1.0e-42,1.0e-42,1.0e-42
0.4757142857142857,1.0e31,40.44875727596966,1.9856750232229767,2.7388990257400874,0.0024020485802364665,0.0016714870574892602,0.021317836336119587,0.01420976646207167,2.479801352474302e-8,1.5058564929649036e-8,2.0143573298412392e-7,1.0e-42,1.0e-42,1.0e-42
0.4764285714285714,1.0e31,40.90232267243512,2.0,2.8284271247461903,0.0024612240832911753,0.0017433332260934193,0.02135694077097001,0.014488440222472192,2.479801352474302e-8,1.5203838408730517e-8,2.0582200479851889e-7,1.0e-42,1.0e-42,1.0e-42
0.47714285714285715,1.0e31,41.36423575989287,2.0,2.8284271247461903,0.002558990291844607,0.0018028434648505681,0.02173778698933426,0.01593026942834842,2.50899648361075e-8,1.537870569941183e-8,2.0627210893970587e-7,1.0e-42,1.0e-42,1.0e-42
0.47785714285714287,1.0e31,43.201705389304486,2.0,2.858440167920622,0.002558990291844607,0.0018565857951780133,0.021824580994227183,0.01628454689058426,2.534600409982436e-8,1.5537207837247297e-8,2.130288561935366e-7,1.0e-42,1.0e-42,1.0e-42
0.4785714285714286,1.0e31,43.99612915801172,2.0,3.1622776601683795,0.002598587098953607,0.0018565857951780133,0.022738317864629962,0.01640457543798907,2.562026138134736e-8,1.5559998486544722e-8,2.2512676282341212e-7,1.0e-42,1.0e-42,1.0e-42
0.47928571428571426,1.0e31,46.60629079540864,2.0,3.225909815947278,0.0027327421104663455,0.0018631146528648153,0.022754893801599015,0.017156993326907108,2.58500299437634e-8,1.5768335731987318e-8,2.3019796456609164e-7,1.0e-42,1.0e-42,1.0e-42
0.48,1.0e31,46.83864314635192,2.0051769943324205,3.3615084504579213,0.0027526954269489444,0.0018887733092903178,0.022855372494877672,0.01727185857450118,2.6066273889371715e-8,1.6624530540735653e-8,2.3048501127179837e-7,1.0e-42,1.0e-42,1.0e-42
0.4807142857142857,1.0e31,47.261664638310535,2.0176979963314627,3.3637326388440862,0.0027599336897677898,0.0019001866063379188,0.02318597429097853,0.01850853898162621,2.614381258006159e-8,1.6733945101104157e-8,2.4396113917057647e-7,1.0e-42,1.0e-42,1.0e-42
0.48142857142857143,1.0e31,47.47690763213705,2.0366478675828668,3.7416573867739413,0.002821092646919637,0.0019026124934591227,0.023638950523721645,0.019203662666554953,2.6393801319499746e-8,1.6817708969226693e-8,2.4730847264114277e-7,1.0e-42,1.0e-42,1.0e-42
0.48214285714285715,1.0e31,48.4458460551573,2.0366478675828668,3.7896619757737,0.0028347193405893587,0.0020030519174595984,0.02395176953754098,0.019621981637726816,2.6432209801491554e-8,1.6823258420711525e-8,2.478908908364644e-7,1.0e-42,1.0e-42,1.0e-42
0.4828571428571429,1.0e31,48.726963788030176,2.1134227500737484,3.8191442601957535,0.0028655551542461077,0.0020148072469066613,0.02403499004458431,0.019641569942835103,2.7146804687182453e-8,1.698009652097972e-8,2.482202868135987e-7,1.0e-42,1.0e-42,1.0e-42
0.4835714285714286,1.0e31,49.35139511705823,2.193887445358125,3.9998781963586083,0.00296369927124859,0.0020382565273393584,0.02403499004458431,0.01972564162578315,2.8917334361647755e-8,1.698009652097972e-8,2.483982737335117e-7,1.0e-42,1.0e-42,1.0e-42
0.48428571428571426,1.0e31,49.49333177620176,2.2115315457716016,4.046584138037422,0.0029731169113224798,0.002123092752858438,0.024042708316759795,0.02085062094574725,2.923301149233674e-8,1.7512435582695423e-8,2.5456615487700193e-7,1.0e-42,1.0e-42,1.0e-42
0.485,1.0e31,49.83252133700199,2.23606797749979,4.128730836797355,0.002978915658473042,0.002224078684721139,0.024491315275538172,0.02149784733840649,2.9276610495477183e-8,1.8025754029045722e-8,2.572930470105011e-7,1.0e-42,1.0e-42,1.0e-42
0.4857142857142857,1.0e31,50.635955604688654,2.2781842745265357,4.58257569495584,0.0029822369921189825,0.0022842341470598283,0.024806710166954037,0.022194719575853793,2.9561403271728026e-8,1.812239136271791e-8,2.622206076605426e-7,1.0e-42,1.0e-42,1.0e-42
0.48642857142857143,1.0e31,51.66822873502707,2.3164301287238875,5.001220554149761,0.003055762033450067,0.0022842341470598283,0.025010497214415426,0.022401267835431813,3.072837937831386e-8,1.838148530225662e-8,2.6520474378461087e-7,1.0e-42,1.0e-42,1.0e-42
0.48714285714285716,1.0e31,51.907354528936864,2.4262200807016616,5.07335344163136,0.0030583912647712736,0.0023422858798828375,0.025391047434887463,0.022444349261676558,3.1059281307284046e-8,1.8585083493383365e-8,2.741766820408469e-7,1.0e-42,1.0e-42,1.0e-42
0.4878571428571429,1.0e31,52.445539182877404,2.449489742783178,5.476969965227122,0.0030678658914177833,0.002426989906924178,0.025497468795007666,0.023657729321831317,3.128604336766186e-8,1.8923451843539735e-8,2.755588340952364e-7,1.0e-42,1.0e-42,1.0e-42
0.48857142857142855,1.0e31,52.445539182877404,2.449489742783178,5.614132673605246,0.0030846039399541098,0.002543509709273596,0.025698259079599307,0.027631208283813633,3.162134237117542e-8,1.95808883890369e-8,2.764471929828454e-7,1.0e-42,1.0e-42,1.0e-42
0.48928571428571427,1.0e31,53.028294334251406,2.449489742783178,5.715195203661068,0.003255170672895171,0.0025798014194190386,0.02646106603782922,0.037535327812479174,3.1661729366192777e-8,2.0024187243387348e-8,2.874841327434246e-7,1.0e-42,1.0e-42,1.0e-42
0.49,1.0e31,53.75265015165755,2.465742716525793,5.775448034568403,0.0033323415649414664,0.0025859558700640074,0.026462646545308232,0.04014668402969772,3.174858759568664e-8,2.0498936630076297e-8,2.914232142320402e-7,1.0e-42,1.0e-42,1.0e-42
0.4907142857142857,1.0e31,53.77901597464041,2.500092783295527,6.036017601320006,0.0033463287672197257,0.002597663780886321,0.026462651331050708,0.042505188431601636,3.197622758816106e-8,2.0570359702725797e-8,2.923246050341922e-7,1.0e-42,1.0e-42,1.0e-42
0.49142857142857144,1.0e31,54.74491867454548,2.5048057142740165,6.036017601320006,0.0033552753088038137,0.002610163310119991,0.026753339569778215,0.042774561200988354,3.202739410991591e-8,2.0612105584289044e-8,2.929091589418485e-7,1.0e-42,1.0e-42,1.0e-42
0.49214285714285716,1.0e31,57.7005402781995,2.6210660146146108,6.036017625972736,0.003398731493565432,0.0026476437845615697,0.02719680243988919,0.04620445524707374,3.2389048682577426e-8,2.0612105584289044e-8,3.0279480574771244e-7,1.0e-42,1.0e-42,1.0e-42
0.4928571428571429,1.0e31,57.758116312774604,2.6457513110645907,6.036017625972736,0.0034689316776432455,0.00271526644917673,0.027541279736623587,0.04837169484127541,3.2485372741015196e-8,2.093670492582879e-8,3.06647448449323e-7,1.0e-42,1.0e-42,1.0e-42
0.49357142857142855,1.0e31,58.12056434688156,2.731653624620076,6.036017739513266,0.0034863008238475764,0.0027227779435707398,0.02768629077890577,0.051969000893169345,3.32311055301524e-8,2.1231795176648594e-8,3.0925065059420597e-7,1.0e-42,1.0e-42,1.0e-42
0.4942857142857143,1.0e31,59.0587222982397,2.73190658544541,6.036017739513266,0.0034878620882750995,0.0027227779435707398,0.028713457396613032,0.05767374409075609,3.448004585299316e-8,2.1786645958095343e-8,3.092616940018005e-7,1.0e-42,1.0e-42,1.0e-42
0.495,1.0e31,59.270566050949775,2.7388990257400874,6.036017936087311,0.003496819184090133,0.0028655551542829034,0.028799534428316356,0.05814961891996694,3.49896960265743e-8,2.1918739182706445e-8,3.229386915474956e-7,1.0e-42,1.0e-42,1.0e-42
0.4957142857142857,1.0e31,60.91799178999343,2.8284271247461903,6.036017936087311,0.0035238015916386803,0.0030328070465619234,0.028799534428316356,0.06270201726217903,3.5301657024679186e-8,2.200352151229277e-8,3.266086060405166e-7,1.0e-42,1.0e-42,1.0e-42
0.49642857142857144,1.0e31,66.75636023348328,2.881361208580429,6.42061421920044,0.003536758858849927,0.00311994218452317,0.029382960025397687,0.06502261953815232,3.583779538867642e-8,2.2549735731764093e-8,3.2874180543122516e-7,1.0e-42,1.0e-42,1.0e-42
0.49714285714285716,1.0e31,69.3110253953756,3.0234404163414217,6.629233078912187,0.003566846225417057,0.003329784712757881,0.03189868207361884,0.06868185654315873,3.5864252958948364e-8,2.2567739081107878e-8,3.2874180543122516e-7,1.0e-42,1.0e-42,1.0e-42
0.49785714285714283,1.0e31,69.4198851629223,3.225909815947278,6.634996468382022,0.003610814515515871,0.0033461332079282287,0.03211522898583302,0.06922782873723936,3.664134548395306e-8,2.2710898570386277e-8,3.3489618850138263e-7,1.0e-42,1.0e-42,1.0e-42
0.49857142857142855,1.0e31,70.44469059803848,3.2292185750021933,7.332057554384089,0.0037289093069248092,0.003525946420092768,0.03243195019479761,0.06922829179634227,3.7051717423838147e-8,2.2956548895722145e-8,3.365125019271235e-7,1.0e-42,1.0e-42,1.0e-42
0.4992857142857143,1.0e31,71.07883623132838,3.245892596806001,7.332057554384089,0.0037649117581791975,0.0035260422890419814,0.03372676624110643,0.0751646142695073,3.770152867428422e-8,2.2956548895722145e-8,3.3814589847625633e-7,1.0e-42,1.0e-42,1.0e-42
0.5,1.0e31,76.58307001328687,3.3166247903554,7.332070320784286,0.003781931365269816,0.0035960909634419826,0.03372676624110643,0.09831125259884914,3.8202113185514926e-8,2.3074647381227454e-8,3.4072936380972075e-7,1.0e-42,1.0e-42,1.0e-42
0.5007142857142857,1.0e31,76.58307001328687,3.3436300276853586,7.577564773106535,0.003912269314131145,0.0036251112702549815,0.03473462513248328,0.09927152474890796,3.870448397616436e-8,2.308247998668508e-8,3.4685577888128856e-7,1.0e-42,1.0e-42,1.0e-42
0.5014285714285714,1.0e31,76.58380035439936,3.3637326388440862,7.630909595192432,0.003948412235926853,0.003631460812041819,0.034831961981850366,0.10852027118385647,3.9687133084238296e-8,2.3356738927398495e-8,3.518849085026638e-7,1.0e-42,1.0e-42,1.0e-42
0.5021428571428571,1.0e31,76.94153624668537,3.4863350500234485,8.00001311034082,0.003965708689356234,0.003849166628737832,0.035709105299178485,0.10852027118385647,3.9687133084238296e-8,2.3382236075059033e-8,3.529310391047463e-7,1.0e-42,1.0e-42,1.0e-42
0.5028571428571429,1.0e31,80.21967463632407,4.0087010792825435,8.660254037844387,0.0040306896916268925,0.003860181140063541,0.03579966869801468,0.10852817436873556,4.088363883872079e-8,2.347079645709208e-8,3.637029453437977e-7,1.0e-42,1.0e-42,1.0e-42
0.5035714285714286,1.0e31,81.34961585649928,4.242640687119285,10.061342442629572,0.004078149072476131,0.0038671292452641197,0.036305126927663633,0.10923222643501258,4.1407816414560116e-8,2.3782808017222225e-8,3.655028806886314e-7,1.0e-42,1.0e-42,1.0e-42
0.5042857142857143,1.0e31,87.48142660016468,4.3257284486830665,10.344080432788601,0.004078149072476131,0.004068444497757747,0.036305126927663633,0.11999381647620601,4.15816788337425e-8,2.435058329687032e-8,3.710227038634601e-7,1.0e-42,1.0e-42,1.0e-42
0.505,1.0e31,90.0222194794152,4.466099997141281,10.392304845413264,0.00409209878190715,0.00408356233557056,0.03713730733745121,0.12558152933729108,4.15816788337425e-8,2.4703944995119627e-8,3.7113819085118545e-7,1.0e-42,1.0e-42,1.0e-42
0.5057142857142857,1.0e31,94.40775001685601,4.725997249258618,10.488088481701515,0.00409209878190715,0.004128683835623442,0.04074408600413507,0.13520173580166275,4.2084424023579244e-8,2.480214059850969e-8,3.783999533331733e-7,1.0e-42,1.0e-42,1.0e-42
0.5064285714285715,1.0e31,95.24704719832526,4.898979485566356,10.488088481701515,0.004158661861401908,0.0041458200490177635,0.04110677989773006,0.1441188742914764,4.212452413308983e-8,2.499762958970612e-8,3.8788481357689756e-7,1.0e-42,1.0e-42,1.0e-42
0.5071428571428571,1.0e31,102.46950765959599,5.023227299256927,12.884098726725126,0.004201648622930381,0.004188003466340988,0.042506926267493736,0.14751473666820872,4.21920794675208e-8,2.5275051192743098e-8,3.9214014779726343e-7,1.0e-42,1.0e-42,1.0e-42
0.5078571428571429,1.0e31,102.46950765959599,5.092286844219208,15.491933384829668,0.004249516502326875,0.004258587911721071,0.04390623945930456,0.15469396420154843,4.268911507034401e-8,2.5484202570486593e-8,4.0245486810805524e-7,1.0e-42,1.0e-42,1.0e-42
0.5085714285714286,1.0e31,106.97236481795929,5.196152422706632,15.941472428332805,0.004257669401909946,0.004526794901950635,0.044514416345140854,0.15687040809684605,4.3648302664879834e-8,2.5848572244606407e-8,4.059993564892223e-7,1.0e-42,1.0e-42,1.0e-42
0.5092857142857142,1.0e31,108.17845996315532,5.196152422706632,16.250588166334186,0.004257669401909946,0.004535840339747038,0.04521358089840746,0.1585791711279609,4.5794109379827485e-8,2.651212345068365e-8,4.1532299845726794e-7,1.0e-42,1.0e-42,1.0e-42
0.51,1.0e31,108.53570840972108,5.269689411616536,16.250588166334193,0.00428650257617076,0.004535840339747038,0.04721477919276237,0.16265352113679798,4.664524350840603e-8,2.651212345068365e-8,4.1590275579546034e-7,1.0e-42,1.0e-42,1.0e-42
0.5107142857142857,1.0e31,115.62540765276361,6.21992403247204,16.250588166334193,0.004311194791840749,0.0046300288261629475,0.04791290710738162,0.1627490459368954,4.708941145177755e-8,2.6708601970260438e-8,4.1609714393801825e-7,1.0e-42,1.0e-42,1.0e-42
0.5114285714285715,1.0e31,119.57099912505701,6.458094568573559,16.583123951777,0.004365071876913253,0.004713065974049542,0.04828651872546785,0.16657963892305863,4.7182516307724586e-8,2.795427148205414e-8,4.5550197467507243e-7,1.0e-42,1.0e-42,1.0e-42
0.5121428571428571,1.0e31,120.96791924763654,6.489426496232161,18.300887876429098,0.004382139514604598,0.0054745258663467244,0.05143371522764096,0.16799498747578945,4.8235805461632715e-8,2.8029753197633884e-8,4.5550197467507243e-7,1.0e-42,1.0e-42,1.0e-42
0.5128571428571429,1.0e31,129.69096942761743,6.708203932499369,18.65475810617763,0.004457377583938439,0.00552220660220356,0.05203844719634054,0.17067270429903136,4.8259485703107803e-8,2.909045030670863e-8,4.6284645407062724e-7,1.0e-42,1.0e-42,1.0e-42
0.5135714285714286,1.0e31,136.63875045169289,6.9104935051382315,19.047865076824753,0.004678781359974224,0.0055524990959094946,0.05240775382479987,0.17386426553798526,4.8278730451797645e-8,2.9245190745255294e-8,4.6727748545312337e-7,1.0e-42,1.0e-42,1.0e-42
0.5142857142857142,1.0e31,139.98928530426892,7.247399191910819,19.10292787377862,0.004706319703741515,0.005564421391533643,0.05262047221815521,0.17413540710718256,5.069189686362816e-8,2.999573460598606e-8,4.7275886421747297e-7,1.0e-42,1.0e-42,1.0e-42
0.515,1.0e31,144.8861983837846,7.508350351442057,22.759613353482084,0.005010681779602444,0.005649878577460377,0.05403426580214653,0.1746357821715294,5.1378289477820194e-8,2.999573460598606e-8,4.7275886421747297e-7,1.0e-42,1.0e-42,1.0e-42
0.5157142857142857,1.0e31,145.5741561453783,7.862638186648956,23.29058522235972,0.005044046704850018,0.005755035310850695,0.05590926437601284,0.1757118751315058,5.1512255658124394e-8,3.017456750661624e-8,4.770065252370551e-7,1.0e-42,1.0e-42,1.0e-42
0.5164285714285715,1.0e31,145.88504464132023,7.920181966290319,28.21281377155067,0.005125176738581043,0.006410418414738582,0.05634612453236609,0.17732561856648812,5.1578816336150196e-8,3.081422336291289e-8,4.788494346863079e-7,1.0e-42,1.0e-42,1.0e-42
0.5171428571428571,1.0e31,155.60132754457518,8.48528137423857,28.249713173418158,0.005146338960792608,0.007161896227568805,0.05735354678053739,0.18305866950057362,5.263146773174462e-8,3.091577235702409e-8,4.895140867270264e-7,1.0e-42,1.0e-42,1.0e-42
0.5178571428571429,1.0e31,163.04212709232974,9.084217553057531,30.983866769659336,0.005311687493150688,0.007546368045072544,0.060546875,0.18682003502491037,5.358238569732145e-8,3.151104135401195e-8,4.984543493904473e-7,1.0e-42,1.0e-42,1.0e-42
0.5185714285714286,1.0e31,166.46380086973858,9.3198971372166,31.28059542027652,0.005395005483933958,0.008245873681882685,0.060546875,0.18894457709670776,5.407523258051782e-8,3.249067486356875e-8,5.052986456981708e-7,1.0e-42,1.0e-42,1.0e-42
0.5192857142857142,1.0e31,168.31488464103066,9.52187679013766,31.963776088330164,0.005588754265375676,0.009653795505581125,0.061406681554311615,0.20267046499879965,5.5026890358140404e-8,3.3279751019398266e-8,5.135368185902487e-7,1.0e-42,1.0e-42,1.0e-42
0.52,1.0e31,172.1315510048346,9.52187679013766,33.54268434603818,0.005602406392459689,0.0101968641999144,0.06176321446831499,0.232199118568651,5.509193424168593e-8,3.350147153555144e-8,5.332729510005692e-7,1.0e-42,1.0e-42,1.0e-42
0.5207142857142857,1.0e31,190.45603316616308,9.521876845141824,34.356248753178775,0.005711503491691591,0.010349363249868923,0.06432176699513438,0.23353570020117156,5.589051136876311e-8,3.4784532288363956e-8,5.378666574701328e-7,1.0e-42,1.0e-42,1.0e-42
0.5214285714285715,1.0e31,190.62004091910168,9.521876845141824,34.45056789125121,0.005879916981254555,0.010499670520082029,0.06561285977630688,0.24267879369957482,5.589299509551049e-8,3.5330178804156745e-8,5.378666574701328e-7,1.0e-42,1.0e-42,1.0e-42
0.5221428571428571,1.0e31,210.82457162294912,9.52187695774979,34.45056789125121,0.005879916981254555,0.011086761261195378,0.06791206597452343,0.24366845345596827,5.613629639951191e-8,3.535803066798765e-8,5.43879171232024e-7,1.0e-42,1.0e-42,1.0e-42
0.5228571428571429,1.0e31,228.15258488641157,9.52187695774979,35.0,0.005941631427099137,0.011778536124342126,0.07018457259620295,0.24509540183505885,5.636554268392458e-8,3.557805827412554e-8,5.463608464980244e-7,1.0e-42,1.0e-42,1.0e-42
0.5235714285714286,1.0e31,230.53936948805043,9.521877149700874,37.85236584415831,0.0062598515366817835,0.01183555737142273,0.07057586537313684,0.26059505444795816,5.707328623482278e-8,3.579642453170436e-8,5.495119514178612e-7,1.0e-42,1.0e-42,1.0e-42
0.5242857142857142,1.0e31,230.53936951034504,9.521877149700874,38.0768988826387,0.00635354892943413,0.011844701356544644,0.07273847058926321,0.2705807437596109,5.76108497731776e-8,3.660432243495755e-8,5.674956689107844e-7,1.0e-42,1.0e-42,1.0e-42
0.525,1.0e31,258.37822223838754,10.246950765959598,39.293765408777,0.007161896227568805,0.012248548778901589,0.07307520159559816,0.28103418906567934,5.847256897170024e-8,3.6843891986793434e-8,5.689860859931905e-7,1.0e-42,1.0e-42,1.0e-42
0.5257142857142857,1.0e31,266.14917312877196,10.25029745071278,40.38564101261734,0.007206654447397045,0.012319637096809881,0.07377165952671892,0.3431996413502811,6.016991481030244e-8,3.686944970547455e-8,5.748973387538611e-7,1.0e-42,1.0e-42,1.0e-42
0.5264285714285715,1.0e31,294.93972089948875,10.25029745071278,41.26520325892025,0.007281964671989827,0.012412482015206543,0.07650956525706926,0.3750317523812692,6.078057419188695e-8,3.686944970547455e-8,5.788449596888294e-7,1.0e-42,1.0e-42,1.0e-42
0.5271428571428571,1.0e31,306.15355624261497,10.25031952041442,42.114237022650705,0.007362123918214877,0.012982273396924643,0.07675604632771359,0.38249348952801343,6.089089667337426e-8,3.8847928477219615e-8,5.806761638974721e-7,1.0e-42,1.0e-42,1.0e-42
0.5278571428571428,1.0e31,311.0717723661586,10.737994142187102,43.762035398113035,0.007750041825043287,0.013251653948124564,0.07686322289253532,0.39887342811189463,6.205592719951314e-8,3.9317687251484556e-8,5.806761638974721e-7,1.0e-42,1.0e-42,1.0e-42
0.5285714285714286,1.0e31,321.3627234139019,10.895964528419096,46.21708604314645,0.007797598796291125,0.013962637383177304,0.08054746316030419,0.39887342811189463,6.420897240608734e-8,3.937340854646503e-8,5.94425796048436e-7,1.0e-42,1.0e-42,1.0e-42
0.5292857142857142,1.0e31,359.3376520776544,11.026205149551682,46.60203371524214,0.00823897107659788,0.014283381366645746,0.08054746316030419,0.4203320006071895,6.420897240608734e-8,4.032615865700393e-8,5.94801758071254e-7,1.0e-42,1.0e-42,1.0e-42
0.53,1.0e31,375.87364898327206,11.445523142259598,46.825181149483285,0.00828858801336632,0.014557604891179105,0.08067377572046433,0.4267608331390278,6.469331248406931e-8,4.0652020681741024e-8,5.969089933404153e-7,1.0e-42,1.0e-42,1.0e-42
0.5307142857142857,1.0e31,382.34117662006076,11.591905591052644,48.539027620363264,0.008668349616770026,0.014629932764751228,0.0841967272132633,0.4270769083085218,6.563116179820478e-8,4.209140263738707e-8,6.154632300059379e-7,1.0e-42,1.0e-42,1.0e-42
0.5314285714285715,1.0e31,387.94716135061486,11.775444783125478,48.89335537677895,0.008816505685801753,0.015485128343969994,0.08862828588944342,0.4583504176464656,6.618143557432637e-8,4.296401123873401e-8,6.171123861482983e-7,1.0e-42,1.0e-42,1.0e-42
0.5321428571428571,1.0e31,394.3070648932916,11.8587225851004,49.40246829676192,0.009243825477258116,0.018892332574859134,0.08927680262439476,0.5369358948891707,6.695444677413164e-8,4.492165118682893e-8,6.171123861482983e-7,1.0e-42,1.0e-42,1.0e-42
0.5328571428571428,1.0e31,394.46419355880704,11.916375287812984,50.714494374836555,0.009653795505581125,0.01892254464123202,0.09075566160820371,0.5687163451581443,6.77858088016202e-8,4.518053513372128e-8,6.244283125196921e-7,1.0e-42,1.0e-42,1.0e-42
0.5335714285714286,1.0e31,399.17074542105416,12.288205727444508,50.91948701371907,0.01011970643491251,0.019318570727697913,0.09146459142408508,0.5805161496457941,6.885065731842577e-8,4.5693310098990706e-8,6.373466056372036e-7,1.0e-42,1.0e-42,1.0e-42
0.5342857142857143,1.0e31,404.3364935298322,12.505952552982471,50.91948701371907,0.010349363249868923,0.019318570727697913,0.10236392225509153,0.5934725679088748,6.885065731842577e-8,4.727956848081337e-8,6.499372793731264e-7,1.0e-42,1.0e-42,1.0e-42
0.535,1.0e31,407.6463344118635,14.45683229480096,50.97309908131278,0.010499670520082029,0.019318570804955196,0.10352776979444875,0.6183132401667,6.920875967588681e-8,4.7574051946714054e-8,6.942144875796239e-7,1.0e-42,1.0e-42,1.0e-42
0.5357142857142857,1.0e31,417.30564338383925,14.985212919741919,52.66877632905477,0.010709226167216148,0.019332662285742805,0.10997149705071226,0.6325019882116741,7.009162932238507e-8,4.770108889546509e-8,7.049954828906895e-7,1.0e-42,1.0e-42,1.0e-42
0.5364285714285715,1.0e31,447.4310812199811,15.491933384829668,52.66877632905477,0.011282902980524107,0.019536017789651916,0.11615045668227053,0.7350687342647093,7.036669366039389e-8,4.794790858288239e-8,7.336440559091417e-7,1.0e-42,1.0e-42,1.0e-42
0.5371428571428571,1.0e31,451.4011519701739,15.491933384829668,52.861973186280636,0.011778536124342126,0.02016583404441413,0.12447007731559755,0.7992419656942612,7.044699376613187e-8,5.028819869683869e-8,7.408899071418581e-7,1.0e-42,1.0e-42,1.0e-42
0.5378571428571428,1.0e31,457.2646596189339,16.09347693943108,52.87014503235531,0.011837147855554168,0.020309876295045104,0.13054572953567115,0.918673101697943,7.229996408788906e-8,5.0957197303044186e-8,7.873841262516168e-7,1.0e-42,1.0e-42,1.0e-42
0.5385714285714286,1.0e31,533.4461197009493,16.754155882743074,52.87721626560914,0.012157129050194651,0.020309876295045104,0.145465842013464,0.918940701626381,7.381880103214835e-8,5.160376212744758e-8,8.156021479541573e-7,1.0e-42,1.0e-42,1.0e-42
0.5392857142857143,1.0e31,536.7867360507337,17.121055800107406,53.822538796499224,0.012559873510799801,0.020309876613784215,0.1476730860218752,0.9689391481192718,7.49940614839934e-8,5.3498729819414496e-8,8.294576825498597e-7,1.0e-42,1.0e-42,1.0e-42
0.54,1.0e31,536.7867360507337,17.88854968312482,53.85651171296778,0.01259609668156452,0.020309876613784215,0.15063011624609662,1.0000157379759713,7.642620189832431e-8,5.380118411030206e-8,8.294576825498597e-7,1.0e-42,1.0e-42,1.0e-42
0.5407142857142857,1.0e31,575.2458756981692,18.70369801674529,56.756090140256774,0.012762270111325014,0.020309877276067718,0.1568812525198202,1.1389664740044703,7.678312643342405e-8,5.5576551389708445e-8,8.530956030106671e-7,1.0e-42,1.0e-42,1.0e-42
0.5414285714285715,1.0e31,595.9732190316713,20.024984394500787,58.224607402022,0.012982273396924643,0.020309877276067718,0.15780729647052902,1.2572352949076961,7.753289845639969e-8,5.589299509551049e-8,8.597750815586109e-7,1.0e-42,1.0e-42,1.0e-42
0.5421428571428571,1.0e31,620.5433103337751,21.167760001948643,60.91799188543914,0.013251653948124564,0.020309890803504985,0.16465584463795233,1.4111145153261455,8.330597407701399e-8,5.81793919673905e-8,9.1478846350784e-7,1.0e-42,1.0e-42,1.0e-42
0.5428571428571428,1.0e31,644.7195163229627,21.824211138655333,64.46636163381358,0.013298468481396963,0.020309890803504985,0.17149314603183768,1.4142135623730951,8.364696500536331e-8,5.8698447563340226e-8,9.174692816602635e-7,1.0e-42,1.0e-42,1.0e-42
0.5435714285714286,1.0e31,653.2039225797325,22.26164521861195,66.62918527244682,0.013962637383177304,0.02218529279812983,0.18005431263059232,1.4142135623730951,8.473789883920323e-8,6.05502856828282e-8,9.214709206495044e-7,1.0e-42,1.0e-42,1.0e-42
0.5442857142857143,1.0e31,653.2039225797325,22.5127492757675,67.96624168639133,0.013984391891493746,0.02580831620807775,0.181640625,1.4142135623730951,8.618644555938719e-8,6.0912981219038e-8,9.369935485619104e-7,1.0e-42,1.0e-42,1.0e-42
0.545,1.0e31,703.9140572541509,22.861785800763688,68.65391547983963,0.014817410541412416,0.02747797378800857,0.181640625,1.5811551799918662,8.824779863407106e-8,6.236804238098876e-8,9.37091713876108e-7,1.0e-42,1.0e-42,1.0e-42
0.5457142857142857,1.0e31,743.5867219093235,23.000745144067643,68.73586504959358,0.01833192971217517,0.03581745165401119,0.1868195988112645,1.6151416234165599,8.831091049453272e-8,6.318393978339313e-8,9.4942246033951e-7,1.0e-42,1.0e-42,1.0e-42
0.5464285714285714,1.0e31,743.6136093429168,23.164115378632264,69.22007096405316,0.01840186473892732,0.036062702515566744,0.1889286730860686,1.6151416234165599,9.716965827299438e-8,6.5284322771184e-8,9.542751074783247e-7,1.0e-42,1.0e-42,1.0e-42
0.5471428571428572,1.0e31,753.795802015672,24.352439723194884,70.37540796851283,0.019621981637726816,0.03711632336264791,0.19179764198456983,1.815316411243357,9.831266234537457e-8,6.758498697647781e-8,9.657826472557412e-7,1.0e-42,1.0e-42,1.0e-42
0.5478571428571428,1.0e31,817.0069743187776,26.363123972612456,76.9285382676676,0.022400279092974647,0.04042984833525208,0.19220065527842867,1.9201527447815498,1.0890392776399323e-7,6.894600907962574e-8,9.686504874252495e-7,1.0e-42,1.0e-42,1.0e-42
0.5485714285714286,1.0e31,896.8032114126264,26.419689627245813,77.9743547584717,0.029090648058081005,0.041331318269264165,0.20271703321783807,1.9556604502396433,1.0991309466704871e-7,7.00473310482293e-8,9.794956176124963e-7,1.0e-42,1.0e-42,1.0e-42
0.5492857142857143,1.0e31,1056.6932876111905,26.981475126464083,78.66103569474974,0.03139407859878984,0.043113579580900896,0.20296072154637484,2.3897882613256516,1.1066108399646873e-7,7.222874707275154e-8,1.0160875996302333e-6,1.0e-42,1.0e-42,1.0e-42
0.55,1.0e31,1182.4414751267825,27.202968698592468,81.24259966298469,0.03331474662245504,0.04601115841570237,0.20482387274268715,2.449489742783178,1.1380184229206257e-7,7.458365423419635e-8,1.028253768700797e-6,1.0e-42,1.0e-42,1.0e-42
0.5507142857142857,1.0e31,1605.990912983886,27.422618401604176,82.93841561631635,0.03331474662245504,0.04764736905756026,0.20716748898412968,2.6336050272645024,1.1564432113601831e-7,7.824353799925167e-8,1.0409420005487066e-6,1.0e-42,1.0e-42,1.0e-42
0.5514285714285714,1.0e31,1771.2064310999558,28.337254630609507,86.60254037844386,0.03331480025186407,0.0547999762274193,0.21717493703953317,5.68349364387831,1.1821015389661093e-7,7.864031601523209e-8,1.0528420004115142e-6,1.0e-42,1.0e-42,1.0e-42
0.5521428571428572,1.0e31,1932.9525300429466,28.982889166502602,86.60254037844386,0.03380195098336791,0.05598617093002157,0.2197072352611006,7.8136544145416735,1.328264249219796e-7,8.239166119779063e-8,1.0915226527786954e-6,1.0e-42,1.0e-42,1.0e-42
0.5528571428571428,1.0e31,2279.7806912069414,29.969915019065375,87.40709353364863,0.03469841167068791,0.057224576010713964,0.22211919125469495,8.136009461306347,1.3360405531243128e-7,8.426083390148477e-8,1.161655350090792e-6,1.0e-42,1.0e-42,1.0e-42
0.5535714285714286,1.0e31,2392.2372373993344,30.66282166671123,94.22789746216398,0.03548121671003603,0.060855951208091875,0.22884693368759726,8.196059670762473,1.3360405531243128e-7,8.426083390148477e-8,1.2072870816661788e-6,1.0e-42,1.0e-42,1.0e-42
0.5542857142857143,1.0e31,2694.547860890922,33.789575295333194,95.24704719832526,0.03633320696980834,0.06196158079985339,0.23532631290104147,9.899494936611665,1.4827622247751364e-7,8.578621393651514e-8,1.2363163826200144e-6,1.0e-42,1.0e-42,1.0e-42
0.555,1.0e31,3283.484832334115,33.80772379811461,98.5400067429686,0.03679741083552905,0.06303019203614194,0.2653916714175663,9.98316599877329,1.5320615149926088e-7,8.636459065891777e-8,1.3117895233738106e-6,1.0e-42,1.0e-42,1.0e-42
0.5557142857142857,1.0e31,3400.792598190631,34.4518770010181,102.59771676450457,0.03722341038947143,0.06389172109543824,0.27404111555772426,10.608850083315621,1.565899768289252e-7,8.662040564470684e-8,1.3195012345844564e-6,1.0e-42,1.0e-42,1.0e-42
0.5564285714285714,1.0e31,3531.671558908174,34.4518770010181,102.81721256676823,0.04024344267122811,0.06389172109544666,0.27404111555772426,13.18496180456464,1.587799709370478e-7,8.830460260013084e-8,1.3422736821459324e-6,1.0e-42,1.0e-42,1.0e-42
0.5571428571428572,1.0e31,3615.776682484519,35.331937393808445,108.2774214691133,0.04042909864167,0.06389172109544666,0.2740411156877723,13.820274961085254,1.6438072638493863e-7,9.333343783818323e-8,1.3976252489900111e-6,1.0e-42,1.0e-42,1.0e-42
0.5578571428571428,1.0e31,3818.397176826947,35.41186241925155,109.15241147743778,0.04631802961971981,0.06490460466338215,0.2740411156877723,16.673332000533065,1.6452113622379527e-7,9.947274817298712e-8,1.40455520577893e-6,1.0e-42,1.0e-42,1.0e-42
0.5585714285714286,1.0e31,4119.116410105449,36.514906783698585,110.5244886587643,0.048009004359597734,0.06760048309453635,0.2740411159478684,18.43868064787687,1.7022305276706116e-7,1.04876994979397e-7,1.4197509859168413e-6,1.0e-42,1.0e-42,1.0e-42
0.5592857142857143,1.0e31,4434.028419786235,36.51490678369859,115.40513415879786,0.05123119458610264,0.06906684169032488,0.2740411159478684,19.44222209522358,1.832319748068501e-7,1.1114567348752037e-7,1.4360961897226755e-6,1.0e-42,1.0e-42,1.0e-42
0.56,1.0e31,4700.86289951111,36.51490678369859,115.5342908202231,0.05167668455250265,0.06906730571255197,0.2740411214632981,19.77371993328519,1.8343011051103496e-7,1.1412586901087306e-7,1.5670496420920402e-6,1.0e-42,1.0e-42,1.0e-42
0.5607142857142857,1.0e31,5378.007483178452,36.6333181680284,116.79471711351495,0.05244406405405265,0.07230889751723894,0.2740411214632981,26.176980685183505,1.8415130878994576e-7,1.1564432113601831e-7,1.5940943018099813e-6,1.0e-42,1.0e-42,1.0e-42
0.5614285714285714,1.0e31,6167.79592254924,37.036444217289315,130.30006726763392,0.05244406405405265,0.07997632086776468,0.28273131700058396,35.89861038549794,1.9070245136219857e-7,1.244274953848074e-7,1.6288955773260242e-6,1.0e-42,1.0e-42,1.0e-42
0.5621428571428572,1.0e31,11196.233812847973,43.23449705999129,136.2953611417131,0.052444084986159496,0.09410131501173509,0.28514250228120036,38.973823750550544,1.9686428161306426e-7,1.244274953848074e-7,1.6383305108738415e-6,1.0e-42,1.0e-42,1.0e-42
0.5628571428571428,1.0e31,15443.376024592926,43.243486573583425,144.88617992030197,0.052444084986159496,0.09497367319481964,0.297147284456166,41.763179419014946,2.0192869809281186e-7,1.2442749711782878e-7,1.7238299112309104e-6,1.0e-42,1.0e-42,1.0e-42
0.5635714285714286,1.0e31,19739.089442018343,43.257387808326996,145.34642937220715,0.05244408543313923,0.09673912329697595,0.30276811177046087,85.15280382935138,2.0397218406277396e-7,1.2442749711782878e-7,1.7300784718467065e-6,1.0e-42,1.0e-42,1.0e-42
0.5642857142857143,1.0e31,32839.89660822072,43.81780460041329,145.40475381481892,0.05244408543313923,0.09737284922554688,0.30276811177046087,88.61762198135492,2.0472737974599754e-7,1.2442750558521862e-7,1.7870205878928587e-6,1.0e-42,1.0e-42,1.0e-42
0.565,1.0e31,33522.34212238336,48.41309360390968,155.6361022149424,0.05244408633495018,0.1004970014711471,0.30276905097079093,227.99635847421666,2.0642574480552163e-7,1.2442750558521862e-7,2.0196003403811962e-6,1.0e-42,1.0e-42,1.0e-42
0.5657142857142857,1.0e31,92400.3273548749,48.726963788030176,155.6361022149424,0.05244408633495018,0.1004970014711471,0.3125762846343642,410.5913032209928,2.0707611934982008e-7,1.307929062797136e-7,2.0521243835631497e-6,1.0e-42,1.0e-42,1.0e-42
0.5664285714285714,1.0e31,1.0e31,50.635955604688654,155.6361841894945,0.06106077683078323,0.10049854031335187,0.32879295669431274,563.4258824882784,2.2389022731142548e-7,1.307929062797136e-7,2.1826198566132113e-6,1.0e-42,1.0e-42,1.0e-42
0.5671428571428572,1.0e31,1.0e31,50.69441804135783,161.45710575877413,0.06490269934356224,0.11228020681454338,0.33680110856701695,1.0e29,2.3744901040116341e-7,1.3918723139877867e-7,2.215587902441832e-6,1.0e-42,1.0e-42,1.0e-42
0.5678571428571428,1.0e31,1.0e31,51.38093031466052,162.78467815207574,0.0699076960511843,0.11693786294787242,0.3424799217448532,1.0e29,2.443448772800917e-7,1.4818192208284287e-7,2.315278569112143e-6,1.0e-42,1.0e-42,1.0e-42
0.5685714285714286,1.0e31,1.0e31,54.605265757604826,165.60566012597204,0.07260639322886962,0.11754720791500091,0.3507637317005075,1.0e29,2.821524608956191e-7,1.4989078694321242e-7,2.3680373559093353e-6,1.0e-42,1.0e-42,1.0e-42
0.5692857142857143,1.0e31,1.0e31,54.79655970716615,172.99329674134745,0.07262419750407369,0.13048337646770508,0.35143631612750753,1.0e29,2.994076832597758e-7,1.524366229674768e-7,2.410979052181452e-6,1.0e-42,1.0e-42,1.0e-42
0.57,1.0e31,1.0e31,55.51106301611477,186.96791168540125,0.07505093484809038,0.13373893535044523,0.3634212431875843,1.0e29,3.023280973521465e-7,1.5320615149926088e-7,2.4408502267816063e-6,1.0e-42,1.0e-42,1.0e-42
0.5707142857142857,1.0e31,1.0e31,56.35895414234264,212.0071199827288,0.07700650162933848,0.13448879102931477,0.36368482676277375,1.0e29,3.1083306726864644e-7,1.587799709370478e-7,2.4596635989614364e-6,1.0e-42,1.0e-42,1.0e-42
0.5714285714285714,1.0e31,1.0e31,57.58006016979368,215.27656630483494,0.084976027698596,0.13753622569676305,0.39335098830436316,1.0e29,3.140902669603561e-7,1.614944266202093e-7,2.519010454643828e-6,1.0e-42,1.0e-42,1.0e-42
0.5721428571428572,1.0e31,1.0e31,57.73766046995082,241.5315392739698,0.08604768615979465,0.14283502898019476,0.39723593100025995,1.0e29,3.288716165949822e-7,1.6283919415090388e-7,2.6415982555815702e-6,1.0e-42,1.0e-42,1.0e-42
0.5728571428571428,1.0e31,1.0e31,60.918062239768496,254.02617995779454,0.09027055287591083,0.14519010098143786,0.3984054880469432,1.0e29,3.3392244815062543e-7,1.6438072638493863e-7,2.664925901793007e-6,1.0e-42,1.0e-42,1.0e-42
0.5735714285714286,1.0e31,1.0e31,61.71249386283622,256.20139603616815,0.10007909267296201,0.1488620071967636,0.3995870365823784,1.0e29,3.6425071158814234e-7,1.770043822626117e-7,2.6939210180636985e-6,1.0e-42,1.0e-42,1.0e-42
0.5742857142857143,1.0e31,1.0e31,62.63204383325481,265.5183609470351,0.10031923332861335,0.15177463803333036,0.4049662829756204,1.0e29,3.743702990217089e-7,1.8414303700506257e-7,2.741589606611015e-6,1.0e-42,1.0e-42,1.0e-42
0.575,1.0e31,1.0e31,67.08105157065988,265.739830780191,0.10032403748640448,0.1540431730426272,0.41034647330296936,1.0e29,4.476401903000998e-7,1.8432106207338716e-7,2.741589606611015e-6,1.0e-42,1.0e-42,1.0e-42
0.5757142857142857,1.0e31,1.0e31,68.30995823811259,278.78735506991256,0.10159598687202785,0.16129753126087804,0.4103515402757167,1.0e29,5.081283639304744e-7,1.8744924064433317e-7,2.7424145496332333e-6,1.0e-42,1.0e-42,1.0e-42
0.5764285714285714,1.0e31,1.0e31,69.21008134657839,278.78735508805283,0.10514959787054083,0.16154444751109853,0.42005025007287194,1.0e29,5.10264619412482e-7,1.9070245136219857e-7,2.7424145496332333e-6,1.0e-42,1.0e-42,1.0e-42
0.5771428571428572,1.0e31,1.0e31,69.39909449109358,288.8876598283062,0.10514959787054597,0.16300115030265655,0.4336977634252027,1.0e29,5.189027743499944e-7,2.0351179266604656e-7,2.7424145532221407e-6,1.0e-42,1.0e-42,1.0e-42
0.5778571428571428,1.0e31,1.0e31,70.0803364428425,296.8405073273376,0.10514959787054597,0.16825030495369192,0.4374737475765907,1.0e29,5.28962700670105e-7,2.0397218406277396e-7,2.7424145532221407e-6,1.0e-42,1.0e-42,1.0e-42
0.5785714285714286,1.0e31,1.0e31,72.11352300366417,313.0623872571988,0.10564771773598955,0.17120121627652596,0.45634951071028695,1.0e29,5.614292139425054e-7,2.0707611934982008e-7,2.742414560399956e-6,1.0e-42,1.0e-42,1.0e-42
0.5792857142857143,1.0e31,1.0e31,72.8834686331544,398.54395491589133,0.10952714851329545,0.17123344157661408,0.4667360040451543,1.0e29,6.014152231016395e-7,2.0952915281207475e-7,2.742414560399956e-6,1.0e-42,1.0e-42,1.0e-42
0.58,1.0e31,1.0e31,78.7773886432994,403.1476156446916,0.11460921828851499,0.17171135569125798,0.4759926960480142,1.0e29,6.176470689982694e-7,2.1646821954664447e-7,2.7799650524218215e-6,1.0e-42,1.0e-42,1.0e-42
0.5807142857142857,1.0e31,1.0e31,82.915619758885,411.03281473762183,0.1147539111746665,0.1732211596701353,0.47624264108624065,1.0e29,6.425236109370075e-7,2.1813149967412556e-7,2.9432558940891034e-6,1.0e-42,1.0e-42,1.0e-42
0.5814285714285714,1.0e31,1.0e31,84.22977422413399,416.61493012132917,0.12182827880505659,0.17617365424567952,0.5033655877449547,1.0e29,6.425236109370075e-7,2.2389022731142548e-7,2.958176059718136e-6,1.0e-42,1.0e-42,1.0e-42
0.5821428571428572,1.0e31,1.0e31,87.74037218303387,449.453940712472,0.12499066317973948,0.17747285017387932,0.5213583941928157,1.0e29,6.458483988032605e-7,2.4347600961205815e-7,2.9666271886448365e-6,1.0e-42,1.0e-42,1.0e-42
0.5828571428571429,1.0e31,1.0e31,90.5339960771149,460.2510184670969,0.13525920291521543,0.1803448748330394,0.5265777641211088,1.0e29,6.466601115009517e-7,2.467113875569334e-7,2.985046311548854e-6,1.0e-42,1.0e-42,1.0e-42
0.5835714285714285,1.0e31,1.0e31,91.0280310826974,533.2541257449393,0.137798264564428,0.18893542655349543,0.535219363987769,1.0e29,6.466601115009517e-7,2.842506104537022e-7,3.0206710438025373e-6,1.0e-42,1.0e-42,1.0e-42
0.5842857142857143,1.0e31,1.0e31,92.84476933939905,586.9241859047896,0.14368001232370978,0.19725893229251468,0.5873173064290973,1.0e29,6.466601228952157e-7,2.875684514455852e-7,3.0288930309876402e-6,1.0e-42,1.0e-42,1.0e-42
0.585,1.0e31,1.0e31,93.6771346996763,594.2545260158154,0.14461718697114528,0.20011073658886067,0.5891889542107674,1.0e29,6.466601228952157e-7,2.875684514455852e-7,3.1537144425195984e-6,1.0e-42,1.0e-42,1.0e-42
0.5857142857142857,1.0e31,1.0e31,95.24704719832526,616.4219174569812,0.14465761210679054,0.20011544519663163,0.5910095901936662,1.0e29,6.466601457577796e-7,2.8756861271962905e-7,3.288129467045316e-6,1.0e-42,1.0e-42,1.0e-42
0.5864285714285714,1.0e31,1.0e31,99.21189444819608,673.799475007384,0.15806851912471656,0.20986745458328682,0.6211587099376868,1.0e29,6.466601457577796e-7,2.980959790023954e-7,3.495823869703641e-6,1.0e-42,1.0e-42,1.0e-42
0.5871428571428572,1.0e31,1.0e31,99.65350036497969,674.2462458182471,0.16995068718440012,0.21528875521313134,0.6332579450745182,1.0e29,6.494339510560516e-7,3.05225803132328e-7,3.5202784524375202e-6,1.0e-42,1.0e-42,1.0e-42
0.5878571428571429,1.0e31,1.0e31,101.93320805073377,696.7517491904846,0.18115067773090704,0.22943970861298224,0.6394039212943861,1.0e29,6.570693444957632e-7,3.2860983244832554e-7,3.614103297260625e-6,1.0e-42,1.0e-42,1.0e-42
0.5885714285714285,1.0e31,1.0e31,102.25319616669286,709.8408272281893,0.1854952430530614,0.23999009326916274,0.6500050393163284,1.0e29,6.570693444957632e-7,3.34963456619905e-7,3.7076585497887964e-6,1.0e-42,1.0e-42,1.0e-42
0.5892857142857143,1.0e31,1.0e31,102.70345661174214,714.4630534568466,0.1854952430530614,0.24241857276716403,0.7474760681787701,1.0e29,6.570717499708407e-7,3.421470082911507e-7,4.04955552744224e-6,1.0e-42,1.0e-42,1.0e-42
0.59,1.0e31,1.0e31,102.73264456213371,725.5500626030683,0.1854967178099646,0.252868684765183,0.7474760681787701,1.0e29,7.196040115481146e-7,3.743702990217089e-7,4.42593938656481e-6,1.0e-42,1.0e-42,1.0e-42
0.5907142857142857,1.0e31,1.0e31,103.56154948612631,742.771461016007,0.20267046499879965,0.2541425742764765,0.7475584912920362,1.0e29,7.593896913942325e-7,3.844005581541636e-7,4.504475690811388e-6,1.0e-42,1.0e-42,1.0e-42
0.5914285714285714,1.0e31,1.0e31,105.20456263869927,742.7985258466794,0.22015011101051532,0.25763115229122735,0.7520276294044174,1.0e29,7.819524397517982e-7,4.163051973038982e-7,4.750550611730064e-6,1.0e-42,1.0e-42,1.0e-42
0.5921428571428572,1.0e31,1.0e31,108.13379269937997,750.4465337384137,0.22432963634015518,0.2647786405415887,0.7528858859170362,1.0e29,7.925975576713779e-7,4.372121483631727e-7,4.750550611730064e-6,1.0e-42,1.0e-42,1.0e-42
0.5928571428571429,1.0e31,1.0e31,108.3865953687441,755.6287618353092,0.22510173481254792,0.270529806382103,0.766622525763802,1.0e29,7.959648309100783e-7,4.763183582043364e-7,4.7505611853430475e-6,1.0e-42,1.0e-42,1.0e-42
0.5935714285714285,1.0e31,1.0e31,108.99343903962516,759.3020963923605,0.22734477116183743,0.2763306892043177,0.766622525763802,1.0e29,8.659506677819176e-7,4.836803178233332e-7,4.769535597604573e-6,1.0e-42,1.0e-42,1.0e-42
0.5942857142857143,1.0e31,1.0e31,109.65466257058429,836.6325358244203,0.23888155256949706,0.28340963433811744,0.7666225257638037,1.0e29,8.667408169292616e-7,5.073565127772634e-7,4.919828363931516e-6,1.0e-42,1.0e-42,1.0e-42
0.595,1.0e31,1.0e31,111.63467132004085,919.8315063097155,0.2433796357822355,0.3023211315831451,0.8429503261455997,1.0e29,9.232988821406134e-7,5.08019723473056e-7,5.1094493678563535e-6,1.0e-42,1.0e-42,1.0e-42
0.5957142857142858,1.0e31,1.0e31,112.76123062427803,919.8315063097155,0.24377487317600083,0.3428316333784524,0.8636031952352415,1.0e29,9.90336604695165e-7,5.11877518457252e-7,5.193611383869091e-6,1.0e-42,1.0e-42,1.0e-42
0.5964285714285714,1.0e31,1.0e31,113.08875250103678,1059.123704559716,0.2573079451314276,0.35589269110273225,0.8788411549254092,1.0e29,9.975173533195715e-7,5.277590461703563e-7,5.339758678273165e-6,1.0e-42,1.0e-42,1.0e-42
0.5971428571428572,1.0e31,1.0e31,113.31372379372236,1104.5136515162983,0.26053115510064806,0.3559817800724215,0.958968606574163,1.0e29,1.0288236494348793e-6,5.465309446884072e-7,5.439682449169107e-6,1.0e-42,1.0e-42,1.0e-42
0.5978571428571429,1.0e31,1.0e31,115.11802639030952,1258.5168370781703,0.2620126498131854,0.36086283134129743,0.9620745694286914,1.0e29,1.063785056058441e-6,5.48921676757832e-7,5.599392587448962e-6,1.0e-42,1.0e-42,1.0e-42
0.5985714285714285,1.0e31,1.0e31,115.4871749093512,1287.865664751036,0.26350147764859827,0.3641338981430244,0.9658181129359936,1.0e29,1.0955018070491857e-6,5.502731767240874e-7,5.698919929132445e-6,1.0e-42,1.0e-42,1.0e-42
0.5992857142857143,1.0e31,1.0e31,115.7583870022315,1290.6627038791821,0.27204311543156234,0.3758626552289634,1.0131377985360144,1.0e29,1.1847580454481124e-6,6.223457341036926e-7,6.09721430269502e-6,1.0e-42,1.0e-42,1.0e-42
0.6,1.0e31,1.0e31,120.61637626423708,1337.8292239354569,0.2726577071712401,0.3804822928972257,1.0376423241961525,1.0e29,1.189156074901361e-6,7.039490333724002e-7,6.198950351436021e-6,1.0e-42,1.0e-42,1.0e-42
0.6007142857142858,1.0e31,1.0e31,120.89029139801488,1412.9231110656046,0.2790360467479603,0.3881777716728219,1.045486885237948,1.0e29,1.2221267234725198e-6,7.196040115481146e-7,6.537505274549126e-6,1.0e-42,1.0e-42,1.0e-42
0.6014285714285714,1.0e31,1.0e31,122.1493372873796,1457.558575152299,0.2996967798389434,0.39644905787530876,1.069693700257557,1.0e29,1.3516522681920545e-6,7.270411607738026e-7,6.872066128020961e-6,1.0e-42,1.0e-42,1.0e-42
0.6021428571428571,1.0e31,1.0e31,122.74666546429619,1517.9101578588352,0.3012964653938249,0.39644905787530876,1.0948969738444012,1.0e29,1.3613248136054444e-6,7.762618187624207e-7,6.988121747069659e-6,1.0e-42,1.0e-42,1.0e-42
0.6028571428571429,1.0e31,1.0e31,125.67673864087145,1833.597011341369,0.3083955851079426,0.4198812847310611,1.1051173793854503,1.0e29,1.3637034561207818e-6,7.829691028339519e-7,7.224027176246896e-6,1.0e-42,1.0e-42,1.0e-42
0.6035714285714285,1.0e31,1.0e31,129.80658461197444,1863.9694377532544,0.32399384155224414,0.420128490523813,1.1126427165515456,1.0e29,1.3774193270814431e-6,8.541947127854839e-7,7.2265289112248895e-6,1.0e-42,1.0e-42,1.0e-42
0.6042857142857143,1.0e31,1.0e31,130.1251795609904,2075.791514516445,0.34181018069636565,0.42702203837394054,1.1148123162711292,1.0e29,1.4036666553096577e-6,8.541947127854839e-7,7.518663194855265e-6,1.0e-42,1.0e-42,1.0e-42
0.605,1.0e31,1.0e31,132.49708382319238,2195.484080269334,0.34283094781458634,0.44764297005284004,1.1378254044207463,1.0e29,1.4928500797933124e-6,8.541947216791104e-7,7.672862567775087e-6,1.0e-42,1.0e-42,1.0e-42
0.6057142857142858,1.0e31,1.0e31,135.31075345293144,2310.6327072023814,0.3524714827388118,0.5001835702492452,1.1463922787862237,1.0e29,1.518742419479891e-6,8.574160735500517e-7,7.762290443183652e-6,1.0e-42,1.0e-42,1.0e-42
0.6064285714285714,1.0e31,1.0e31,137.39109677395643,2477.9487327424677,0.3615688322964574,0.5279084245278847,1.1480633986514113,1.0e29,1.5485597775412396e-6,8.721767681540853e-7,7.770377591347324e-6,1.0e-42,1.0e-42,1.0e-42
0.6071428571428571,1.0e31,1.0e31,138.51986262682453,2563.8918058914664,0.3665414333621729,0.5561244088642909,1.1569337008333525,1.0e29,1.654180883269499e-6,8.992920316592521e-7,7.886597912038249e-6,1.0e-42,1.0e-42,1.0e-42
0.6078571428571429,1.0e31,1.0e31,145.28763909866393,2639.1541646828023,0.3924915523437094,0.5805161496457941,1.1657485935723182,1.0e29,1.6716069339734772e-6,9.232988821406134e-7,7.955297761858494e-6,1.0e-42,1.0e-42,1.0e-42
0.6085714285714285,1.0e31,1.0e31,148.86417243454304,2639.1541646828023,0.42002422720261484,0.5930074171019187,1.2012014198754886,1.0e29,1.707632968080421e-6,9.563105830061315e-7,8.628385528139138e-6,1.0e-42,1.0e-42,1.0e-42
0.6092857142857143,1.0e31,1.0e31,149.41930618302098,2747.412042426949,0.4370048994050758,0.6451357787619373,1.2013616005449304,1.0e29,1.7945928601305586e-6,9.60403684678703e-7,8.936916322169838e-6,1.0e-42,1.0e-42,1.0e-42
0.61,1.0e31,1.0e31,150.16874496889034,2858.764744679206,0.44954960100472285,0.7808865560866143,1.219016605981361,1.0e29,1.874477356460142e-6,9.87511977599426e-7,8.960266317426076e-6,1.0e-42,1.0e-42,1.0e-42
0.6107142857142858,1.0e31,1.0e31,156.49622208594317,3136.055127859576,0.4562007451127327,0.7950627634620218,1.2225381843182903,1.0e29,1.907206166186874e-6,9.96380445711095e-7,8.96177680267359e-6,1.0e-42,1.0e-42,1.0e-42
0.6114285714285714,1.0e31,1.0e31,159.00241655794636,4491.922305650444,0.4616185985614932,0.9168930112434228,1.2411071638154072,1.0e29,2.0386647896891834e-6,9.975173513987542e-7,9.055059857701964e-6,1.0e-42,1.0e-42,1.0e-42
0.6121428571428571,1.0e31,1.0e31,160.28768815849145,4592.774075456912,0.46556333024182367,0.9189371869175235,1.296228235509976,1.0e29,2.042919314203516e-6,1.1033462305569503e-6,9.055059876895455e-6,1.0e-42,1.0e-42,1.0e-42
0.6128571428571429,1.0e31,1.0e31,160.449474140997,4778.921670825189,0.4948037073569248,0.9286352947543522,1.3144710907237043,1.0e29,2.042919314203516e-6,1.1405107077013186e-6,9.055059876895455e-6,1.0e-42,1.0e-42,1.0e-42
0.6135714285714285,1.0e31,1.0e31,163.73760133963978,5625.460270214245,0.4948037073569248,0.9682147805981528,1.3484547304755534,1.0e29,2.0429193190022644e-6,1.1836192215526616e-6,9.341170052807858e-6,1.0e-42,1.0e-42,1.0e-42
0.6142857142857143,1.0e31,1.0e31,165.65773936843397,6452.716459285383,0.4964273457910689,1.0,1.3635360327835389,1.0e29,2.104374303984049e-6,1.2223708556105534e-6,9.662749407224165e-6,1.0e-42,1.0e-42,1.0e-42
0.615,1.0e31,1.0e31,165.65773936843397,6474.260134700233,0.4970839548437369,1.0000060797473262,1.3654180591886884,1.0e29,2.145844022406091e-6,1.3865303792446203e-6,9.842159205795296e-6,1.0e-42,1.0e-42,1.0e-42
0.6157142857142858,1.0e31,1.0e31,165.65786525387952,6628.57277491885,0.5004945941275881,1.0678409309938859,1.3912564016025444,1.0e29,2.411934189601394e-6,1.4867965351470995e-6,9.91658256097347e-6,1.0e-42,1.0e-42,1.0e-42
0.6164285714285714,1.0e31,1.0e31,169.49314486490962,6673.073749472659,0.5005903634732004,1.1122416446975045,1.391764237848335,1.0e29,2.417797576338564e-6,1.49879170107908e-6,1.0254374319052795e-5,1.0e-42,1.0e-42,1.0e-42
0.6171428571428571,1.0e31,1.0e31,186.93632062483204,7705.827268761331,0.5106977543013316,1.128944257578145,1.4057248840823946,1.0e29,2.443251539538886e-6,1.5271665253111268e-6,1.066123864932799e-5,1.0e-42,1.0e-42,1.0e-42
0.6178571428571429,1.0e31,1.0e31,187.3791729176435,7985.546475178794,0.5114555391071184,1.1717521478721922,1.4949372129547445,1.0e29,2.8262821296389646e-6,1.5271665253111268e-6,1.0964362723129895e-5,1.0e-42,1.0e-42,1.0e-42
0.6185714285714285,1.0e31,1.0e31,190.62004091910168,8587.48203323004,0.5132813370763344,1.1820380668495984,1.5049109535639973,1.0e29,2.8262821296389646e-6,1.5272032179384938e-6,1.1457881727020563e-5,1.0e-42,1.0e-42,1.0e-42
0.6192857142857143,1.0e31,1.0e31,191.11816813627033,9432.258584241634,0.513851122807837,1.1990914840907059,1.5827061943006133,1.0e29,2.826309413873103e-6,1.5917142111039e-6,1.1457881727020563e-5,1.0e-42,1.0e-42,1.0e-42
0.62,1.0e31,1.0e31,194.252935453615,10484.89044115664,0.5186773457844436,1.2133354448892986,1.5957700684317877,1.0e29,2.970345091401085e-6,1.6541808832641409e-6,1.1458894392858055e-5,1.0e-42,1.0e-42,1.0e-42
0.6207142857142857,1.0e31,1.0e31,194.4839324982915,11324.770285124008,0.52043752793121,1.4142136800707659,1.6056302625703884,1.0e29,3.0749525928062066e-6,1.7017049425105441e-6,1.1528861893069502e-5,1.0e-42,1.0e-42,1.0e-42
0.6214285714285714,1.0e31,1.0e31,202.70655399184804,11738.17805092921,0.5338611820811284,1.4221328633896364,1.6166496420420164,1.0e29,3.307326163259574e-6,1.724486438431123e-6,1.1695313708779574e-5,1.0e-42,1.0e-42,1.0e-42
0.6221428571428571,1.0e31,1.0e31,204.36216400219521,14224.875430034528,0.5375564232225859,1.715124180357041,1.6332067948556002,1.0e29,3.4127140639211283e-6,1.7548268485279619e-6,1.1811055403132866e-5,1.0e-42,1.0e-42,1.0e-42
0.6228571428571429,1.0e31,1.0e31,208.88752954640447,14289.505891975214,0.543140272987878,1.7320509467672938,1.6409321110838222,1.0e29,3.496968163329605e-6,1.792454130519866e-6,1.2489369559907438e-5,1.0e-42,1.0e-42,1.0e-42
0.6235714285714286,1.0e31,1.0e31,209.408821674939,14427.975748734081,0.5441616392891078,1.8344310133253547,1.6473336067567266,1.0e29,3.5536715545949893e-6,1.8102426804009145e-6,1.3081771461307971e-5,1.0e-42,1.0e-42,1.0e-42
0.6242857142857143,1.0e31,1.0e31,214.36873974455946,14836.350741486345,0.5445570470503898,1.9292001777200218,1.6503443305981722,1.0e29,3.804272144567518e-6,1.810672091010159e-6,1.3369254102711064e-5,1.0e-42,1.0e-42,1.0e-42
0.625,1.0e31,1.0e31,215.27656630483494,15670.382734225015,0.5536751480152308,1.9867134895628693,1.7253317640051538,1.0e29,3.922008046561446e-6,1.8334597249462426e-6,1.338717173108836e-5,1.0e-42,1.0e-42,1.0e-42
0.6257142857142857,1.0e31,1.0e31,218.2203816150902,17889.24822344416,0.5586034076385175,2.0586282945374714,1.7346900697112735,1.0e29,4.013197152482205e-6,1.8745784988420513e-6,1.3387974660304727e-5,1.0e-42,1.0e-42,1.0e-42
0.6264285714285714,1.0e31,1.0e31,218.58686378566333,20530.610630065083,0.5906374909221306,2.1374143264567675,1.762713350906014,1.0e29,4.294725581241038e-6,1.8996670981178785e-6,1.434583577876278e-5,1.0e-42,1.0e-42,1.0e-42
0.6271428571428571,1.0e31,1.0e31,222.66420963260762,20530.610630065083,0.5922206324047448,2.2974825078002494,1.7970207402938918,1.0e29,4.295370292997589e-6,1.9906361256832817e-6,1.4527126300210535e-5,1.0e-42,1.0e-42,1.0e-42
0.6278571428571429,1.0e31,1.0e31,222.66420963260762,23530.132764296723,0.6012374026575847,2.3490364374925345,1.8151187977651135,1.0e29,4.594371980998671e-6,2.018959589345215e-6,1.4552257213138498e-5,1.0e-42,1.0e-42,1.0e-42
0.6285714285714286,1.0e31,1.0e31,224.16524652744803,26572.64999957668,0.6032189923388256,2.4065921663382777,1.8513051544500654,1.0e29,4.597650211194721e-6,2.028574226912592e-6,1.4981805292147886e-5,1.0e-42,1.0e-42,1.0e-42
0.6292857142857143,1.0e31,1.0e31,224.2966785309136,26691.659383764243,0.6098204327047595,2.4694655790159126,1.9588709185317097,1.0e29,4.62354444864934e-6,2.0759698021421826e-6,1.5671952345331843e-5,1.0e-42,1.0e-42,1.0e-42
0.63,1.0e31,1.0e31,224.56482406780373,26825.033047249453,0.6169149257900737,2.6388784433835184,1.9703739836423437,1.0e29,4.725517755604651e-6,2.1051279395314448e-6,1.5761791687499293e-5,1.0e-42,1.0e-42,1.0e-42
0.6307142857142857,1.0e31,1.0e31,227.40675662785392,27469.358669006033,0.6194251809470802,2.717549666273657,1.9868078990144942,1.0e29,4.765477017888056e-6,2.116838793237237e-6,1.6005496560813383e-5,1.0e-42,1.0e-42,1.0e-42
0.6314285714285715,1.0e31,1.0e31,229.4916810364816,34463.115623369245,0.645123219904112,2.8470838024684766,2.0038956051581156,1.0e29,4.804253930965682e-6,2.1180253620533713e-6,1.6389351120307165e-5,1.0e-42,1.0e-42,1.0e-42
0.6321428571428571,1.0e31,1.0e31,235.71934520452035,35134.13572296891,0.6634846987134054,3.329241961605911,2.0822365711423507,1.0e29,5.10540283403818e-6,2.1344225296484255e-6,1.6771901184697486e-5,1.0e-42,1.0e-42,1.0e-42
0.6328571428571429,1.0e31,1.0e31,247.98524811823754,36663.988219709776,0.7020542851506079,3.4641016151377544,2.16238331912984,1.0e29,5.2897617655992265e-6,2.1744113892725536e-6,1.6893716688457264e-5,1.0e-42,1.0e-42,1.0e-42
0.6335714285714286,1.0e31,1.0e31,254.3269490242824,64005.42601240776,0.7113590601619423,3.465295033254568,2.2248680597867487,1.0e29,5.597699835856985e-6,2.2811736387474123e-6,1.709232578049535e-5,1.0e-42,1.0e-42,1.0e-42
0.6342857142857142,1.0e31,1.0e31,266.1815184122396,74621.7120280686,0.7202774915149195,3.6434334097613372,2.2306250366035134,1.0e29,5.679560728082139e-6,2.284608519100156e-6,1.7115785821903792e-5,1.0e-42,1.0e-42,1.0e-42
0.635,1.0e31,1.0e31,275.78858022892234,75608.50494412339,0.7204746406629745,3.7416573867739413,2.322055776743499,1.0e29,5.705525986111282e-6,2.3001429487566822e-6,1.740834827059271e-5,1.0e-42,1.0e-42,1.0e-42
0.6357142857142857,1.0e31,1.0e31,281.79684029456394,81120.82530831311,0.7276778687507439,3.7416573867739413,2.370437757440259,1.0e29,5.871227317145583e-6,2.313773351460134e-6,1.836184608495569e-5,1.0e-42,1.0e-42,1.0e-42
0.6364285714285715,1.0e31,1.0e31,281.8274521645569,86911.36746056344,0.7484712787113882,3.7416573867739413,2.4801756601632587,1.0e29,5.960853636574553e-6,2.324410033961475e-6,1.866061836731103e-5,1.0e-42,1.0e-42,1.0e-42
0.6371428571428571,1.0e31,1.0e31,281.8274524415167,109809.04107479239,0.7992419656942612,4.78543042115082,2.502282047403587,1.0e29,6.282841379063755e-6,2.3354793179107503e-6,1.891614487134756e-5,1.0e-42,1.0e-42,1.0e-42
0.6378571428571429,1.0e31,1.0e31,285.99300690751164,121311.27064609701,0.8000200663476854,5.291502622129181,2.5721930182779396,1.0e29,6.312606239337778e-6,2.41370380095588e-6,1.9376535253076168e-5,1.0e-42,1.0e-42,1.0e-42
0.6385714285714286,1.0e31,1.0e31,296.0412783604735,121311.27065906217,0.8598373851766952,5.291502622129181,2.60205533102465,1.0e29,6.442101331315827e-6,2.4177975763386066e-6,2.034067463999039e-5,1.0e-42,1.0e-42,1.0e-42
0.6392857142857142,1.0e31,1.0e31,323.2426760277137,141711.87681885887,0.8614907177960303,5.477225575051661,2.60205533102465,1.0e29,6.551658545430396e-6,2.487888256261004e-6,2.041798082605126e-5,1.0e-42,1.0e-42,1.0e-42
0.64,1.0e31,1.0e31,325.6705022318588,149245.8905296893,0.9180312075086188,5.566704282646558,2.664720731454193,1.0e29,6.7623620965115905e-6,2.489897977985952e-6,2.102046457130638e-5,1.0e-42,1.0e-42,1.0e-42
0.6407142857142857,1.0e31,1.0e31,334.90479244218346,188434.826067167,0.9206218878713888,6.719190473183978,2.809770676616292,1.0e29,6.762821051431885e-6,2.5206820508332036e-6,2.1109869158606338e-5,1.0e-42,1.0e-42,1.0e-42
0.6414285714285715,1.0e31,1.0e31,345.1700960917639,200147.05134886169,0.9783950505803227,7.254037038523417,2.9322261167925006,1.0e29,6.762821051431885e-6,2.61010033641414e-6,2.1349940046430673e-5,1.0e-42,1.0e-42,1.0e-42
0.6421428571428571,1.0e31,1.0e31,346.01734060592975,217519.8568499149,0.98190702525744,7.255597084053323,3.0889141730649774,1.0e29,6.84003205345366e-6,2.6619765216700746e-6,2.1428448621505994e-5,1.0e-42,1.0e-42,1.0e-42
0.6428571428571429,1.0e31,1.0e31,353.1726041028212,227306.31243386713,0.9948743597058602,7.65174252689616,3.1624067577084305,1.0e29,6.901607518816923e-6,2.7191458362833492e-6,2.1481284151516034e-5,1.0e-42,1.0e-42,1.0e-42
0.6435714285714286,1.0e31,1.0e31,361.1426311030034,253273.64735296537,0.9949981547551289,7.931343774552825,3.229432686637554,1.0e29,6.971702114112177e-6,2.7349713913367707e-6,2.1527850368075214e-5,1.0e-42,1.0e-42,1.0e-42
0.6442857142857142,1.0e31,1.0e31,368.32187010819763,266238.0408132279,1.02584173853104,7.931343774552825,3.3315786053703316,1.0e29,7.485891595357457e-6,2.969965653923808e-6,2.1598791619976454e-5,1.0e-42,1.0e-42,1.0e-42
0.645,1.0e31,1.0e31,393.58262156893466,266418.66405079345,1.035132436711096,7.948928461822311,3.441252225972279,1.0e29,7.596267821302453e-6,3.1767774013432833e-6,2.2245159862027178e-5,1.0e-42,1.0e-42,1.0e-42
0.6457142857142857,1.0e31,1.0e31,418.2157831075008,266702.4797110657,1.0554864620071314,8.034731307027915,3.617690204588309,1.0e29,7.637152992709396e-6,3.210830021870044e-6,2.233970809682769e-5,1.0e-42,1.0e-42,1.0e-42
0.6464285714285715,1.0e31,1.0e31,444.00722714368175,279986.8595773737,1.1323997532660837,9.041370261584573,3.6654376989828723,1.0e29,7.701771083999568e-6,3.3622307287501585e-6,2.256230052634184e-5,1.0e-42,1.0e-42,1.0e-42
0.6471428571428571,1.0e31,1.0e31,447.9874339200939,307553.81145961105,1.214770663452081,9.513150712624016,3.6964794061376463,1.0e29,7.94124451664402e-6,3.3852290180766516e-6,2.2609695602744652e-5,1.0e-42,1.0e-42,1.0e-42
0.6478571428571429,1.0e31,1.0e31,492.66777352192315,327020.57286667504,1.2668162554719686,9.77439316357074,3.7180020317688847,1.0e29,7.976256282383046e-6,3.386918737682287e-6,2.282135955210804e-5,1.0e-42,1.0e-42,1.0e-42
0.6485714285714286,1.0e31,1.0e31,523.9274758971894,357173.92311540735,1.3589558051476776,11.313708498984761,3.8878053304475673,1.0e29,8.312678649556429e-6,3.386918737682287e-6,2.3105704346448048e-5,1.0e-42,1.0e-42,1.0e-42
0.6492857142857142,1.0e31,1.0e31,523.9274758971894,360179.4004417267,1.436678551466361,11.484018744930749,4.019022098139177,1.0e29,8.351896017958551e-6,3.431209149350547e-6,2.3458324270683013e-5,1.0e-42,1.0e-42,1.0e-42
0.65,1.0e31,1.0e31,527.5855649782055,409030.5972998112,1.4592060120524017,12.478866134388428,4.045676837712124,1.0e29,8.415484767553527e-6,3.5641090781802363e-6,2.3501604662537262e-5,1.0e-42,1.0e-42,1.0e-42
0.6507142857142857,1.0e31,1.0e31,533.4461197009493,558407.939980169,1.4846258011805549,12.824598924018026,4.123105625617661,1.0e29,8.48045481738573e-6,3.5898180346138947e-6,2.3587638238082023e-5,1.0e-42,1.0e-42,1.0e-42
0.6514285714285715,1.0e31,1.0e31,600.3406547355484,670707.80849604,1.4883592909330303,12.88609672769012,4.475968823651917,1.0e29,8.487195482152606e-6,3.7376803445409204e-6,2.38994765608491e-5,1.0e-42,1.0e-42,1.0e-42
0.6521428571428571,1.0e31,1.0e31,605.9287218957128,729504.7646974922,1.6601447649601817,14.759180346112508,4.857058249484645,1.0e29,8.516118720518824e-6,3.7756897034630244e-6,2.4112889305010158e-5,1.0e-42,1.0e-42,1.0e-42
0.6528571428571428,1.0e31,1.0e31,613.0617586637219,877527.5489282374,1.7271776592689017,15.140001383971061,4.898979485566356,1.0e29,8.60876083497301e-6,3.852493774131163e-6,2.429351498831798e-5,1.0e-42,1.0e-42,1.0e-42
0.6535714285714286,1.0e31,1.0e31,619.8655370320243,877527.5489282374,1.8152421855699494,18.110770276274835,5.153331128354545,1.0e29,8.825504102691465e-6,3.879106617060379e-6,2.5237800762399744e-5,1.0e-42,1.0e-42,1.0e-42
0.6542857142857142,1.0e31,1.0e31,622.0120577609408,1.3534963255727738e6,1.9834623956740636,20.12436595987498,5.355408223805814,1.0e29,8.900551190212448e-6,3.907202218533628e-6,2.5614638084416744e-5,1.0e-42,1.0e-42,1.0e-42
0.655,1.0e31,1.0e31,627.6918033557552,2.4224927802012125e6,2.0,23.014369310471473,5.932328260245293,1.0e29,8.949414160619494e-6,3.947853975706182e-6,2.625211854571778e-5,1.0e-42,1.0e-42,1.0e-42
0.6557142857142857,1.0e31,1.0e31,691.6521595498984,2.767875883876819e6,2.100111807251082,25.20753182906199,5.9385032047226325,1.0e29,8.988750171349564e-6,3.988015108577346e-6,2.6687808540248965e-5,1.0e-42,1.0e-42,1.0e-42
0.6564285714285715,1.0e31,1.0e31,754.1221058253527,3.5109889946659915e6,2.368246130874204,25.29822436911901,5.969305312687615,1.0e29,9.038415836994257e-6,4.0248990184158625e-6,2.7214408100143635e-5,1.0e-42,1.0e-42,1.0e-42
0.6571428571428571,1.0e31,1.0e31,769.2896538520479,3.613445979366896e6,2.412974106396952,27.71827849249789,6.059483045013662,1.0e29,9.111869669443965e-6,4.028064195122408e-6,2.7290135041383804e-5,1.0e-42,1.0e-42,1.0e-42
0.6578571428571428,1.0e31,1.0e31,797.7969666525438,4.0458632654197603e6,2.4132460661680035,32.02535246955091,6.7664960758632295,1.0e29,9.14131742705938e-6,4.127956964761496e-6,2.7759806507519236e-5,1.0e-42,1.0e-42,1.0e-42
0.6585714285714286,1.0e31,1.0e31,822.9006286654316,9.567925206748022e6,2.7374662171804403,32.53298502105129,6.813533088138688,1.0e29,9.1651230855161e-6,4.158035867012686e-6,2.867358070153696e-5,1.0e-42,1.0e-42,1.0e-42
0.6592857142857143,1.0e31,1.0e31,835.7032966310471,2.2219145082284782e7,2.770568476377295,37.465017030373865,7.340108530317508,1.0e29,9.2712252380265e-6,4.164082674265585e-6,2.896042912989397e-5,1.0e-42,1.0e-42,1.0e-42
0.66,1.0e31,1.0e31,859.1301072577982,2.8343513942910817e7,2.847308924826065,39.42556219137702,7.483314773547883,1.0e29,9.41669941678724e-6,4.268359338794483e-6,2.896042912989397e-5,1.0e-42,1.0e-42,1.0e-42
0.6607142857142857,1.0e31,1.0e31,884.0254521222791,3.425646486540028e7,3.065622885157875,39.50425622308257,7.827627841915562,1.0e29,9.444304556274207e-6,4.513848993517413e-6,2.915502237239144e-5,1.0e-42,1.0e-42,1.0e-42
0.6614285714285715,1.0e31,1.0e31,924.3796844500639,4.202576856160595e7,3.156847955429585,41.040370237564034,7.929579639645961,1.0e29,9.663222593882886e-6,4.612769212852422e-6,2.9425306307218387e-5,1.0e-42,1.0e-42,1.0e-42
0.6621428571428571,1.0e31,1.0e31,927.6522025973293,4.232679261576672e7,3.3166247903554,43.37278122475932,8.03719722998974,1.0e29,9.715307344050844e-6,4.644510626567756e-6,2.969966712713777e-5,1.0e-42,1.0e-42,1.0e-42
0.6628571428571428,1.0e31,1.0e31,946.6778755204962,4.23268464064783e7,3.329241961605911,45.33812511104834,8.18546059011358,1.0e29,9.739285377155729e-6,4.765477017888056e-6,3.077838543721333e-5,1.0e-42,1.0e-42,1.0e-42
0.6635714285714286,1.0e31,1.0e31,967.8281676566705,5.147930663060814e7,3.501374728140751,55.569775957799216,8.438259148450522,1.0e29,9.959613094134576e-6,4.790415175390968e-6,3.0932430971837686e-5,1.0e-42,1.0e-42,1.0e-42
0.6642857142857143,1.0e31,1.0e31,990.9583534253253,9.776775136760718e7,3.512957321450256,57.79651714719131,9.51414754365673,1.0e29,1.0018405354789771e-5,4.90825909858994e-6,3.140988213319169e-5,1.0e-42,1.0e-42,1.0e-42
0.665,1.0e31,1.0e31,994.3852372194591,1.0e31,3.741667553151975,67.53896428470205,9.770666820968174,1.0e29,1.0175495049309905e-5,5.267180745116332e-6,3.177250175145125e-5,1.0e-42,1.0e-42,1.0e-42
0.6657142857142857,1.0e31,1.0e31,1042.88240764603,1.0e31,4.002905070071408,67.53896428470205,9.797958971132712,1.0e29,1.0371681109196888e-5,5.285878235065112e-6,3.19767703372977e-5,1.0e-42,1.0e-42,1.0e-42
0.6664285714285715,1.0e31,1.0e31,1134.9898677961844,1.0e31,4.59446801129464,73.11634564172364,9.890470813233842,1.0e29,1.0742744976304251e-5,5.295438903612742e-6,3.20523763823309e-5,1.0e-42,1.0e-42,1.0e-42
0.6671428571428571,1.0e31,1.0e31,1169.1770073862385,1.0e31,4.69041575982343,76.11730854476505,10.230755310553867,1.0e29,1.0920009432084934e-5,5.594588236999829e-6,3.3077672548764756e-5,1.0e-42,1.0e-42,1.0e-42
0.6678571428571428,1.0e31,1.0e31,1205.8945567011235,1.0e31,4.69041575982343,79.9405288278545,10.596975350551565,1.0e29,1.1711609504245418e-5,5.700823813003271e-6,3.3458476369406585e-5,1.0e-42,1.0e-42,1.0e-42
0.6685714285714286,1.0e31,1.0e31,1226.995393269533,1.0e31,4.843155893487031,86.91378579077838,10.97839868303609,1.0e29,1.3086029033934077e-5,5.735209057055916e-6,3.345847640843102e-5,1.0e-42,1.0e-42,1.0e-42
0.6692857142857143,1.0e31,1.0e31,1244.3737746226038,1.0e31,4.898979485566356,87.22283875706682,11.339431709746483,1.0e29,1.3157121814396389e-5,5.851260150293103e-6,3.429505998198484e-5,1.0e-42,1.0e-42,1.0e-42
0.67,1.0e31,1.0e31,1274.6705157658462,1.0e31,5.117568398806432,107.36661505564538,12.24744871391589,1.0e29,1.3379152415214884e-5,6.126355656706006e-6,3.442602067467483e-5,1.0e-42,1.0e-42,1.0e-42
0.6707142857142857,1.0e31,1.0e31,1300.7072552044417,1.0e31,5.1201218215606925,111.23110860871866,12.266468241874716,1.0e29,1.3880606575995567e-5,6.473852259196421e-6,3.475095552656972e-5,1.0e-42,1.0e-42,1.0e-42
0.6714285714285714,1.0e31,1.0e31,1307.5253298246553,1.0e31,5.1543207077613316,117.1754228226831,12.413463716462234,1.0e29,1.4116554031719877e-5,6.826591250956096e-6,3.475095552656972e-5,1.0e-42,1.0e-42,1.0e-42
0.6721428571428572,1.0e31,1.0e31,1312.4031392830482,1.0e31,5.170755396919782,126.18171552265245,12.68857754044952,1.0e29,1.4144089469150786e-5,6.941709388462007e-6,3.5158076197529424e-5,1.0e-42,1.0e-42,1.0e-42
0.6728571428571428,1.0e31,1.0e31,1325.3672396230122,1.0e31,5.399853709537782,138.63715173412584,13.390799747870417,1.0e29,1.4569285039560386e-5,6.977484146538864e-6,3.592720396667063e-5,1.0e-42,1.0e-42,1.0e-42
0.6735714285714286,1.0e31,1.0e31,1326.9554671246267,1.0e31,5.828329590482836,143.55867226804955,13.579864654123229,1.0e29,1.5114013629175365e-5,7.619621456521637e-6,3.5989741026324555e-5,1.0e-42,1.0e-42,1.0e-42
0.6742857142857143,1.0e31,1.0e31,1340.9306783039765,1.0e31,6.176813120033634,148.49242404917499,13.674794331177344,1.0e29,1.5265134409935713e-5,7.787949540645036e-6,3.5989741026324555e-5,1.0e-42,1.0e-42,1.0e-42
0.675,1.0e31,1.0e31,1454.9554095678657,1.0e31,6.5574386051386035,156.424384658826,13.921193375569507,1.0e29,1.604939975026494e-5,7.90063543920177e-6,3.600621606663993e-5,1.0e-42,1.0e-42,1.0e-42
0.6757142857142857,1.0e31,1.0e31,1461.583767225287,1.0e31,6.7154144387921155,159.00004573086764,14.142135623730951,1.0e29,1.6400734887543416e-5,8.432225785396549e-6,3.687033113295349e-5,1.0e-42,1.0e-42,1.0e-42
0.6764285714285714,1.0e31,1.0e31,1465.8028455098995,1.0e31,7.122710630752563,160.2347097359246,14.213946180068598,1.0e29,1.6463854189516643e-5,9.134742923791162e-6,3.691319928152716e-5,1.0e-42,1.0e-42,1.0e-42
0.6771428571428572,1.0e31,1.0e31,1500.8944000162037,1.0e31,7.280109889280518,166.51775040691706,14.284403217032375,1.0e29,1.6590886744022288e-5,9.17458686055043e-6,3.705378986878127e-5,1.0e-42,1.0e-42,1.0e-42
0.6778571428571428,1.0e31,1.0e31,1500.8944000162037,1.0e31,7.316464213878417,170.5386971471112,14.465100251644635,1.0e29,1.8566142051773656e-5,9.174586867919376e-6,3.7239747452472224e-5,1.0e-42,1.0e-42,1.0e-42
0.6785714285714286,1.0e31,1.0e31,1504.5155366429422,1.0e31,7.324103869748885,176.8459618694672,14.491376746189438,1.0e29,1.8758378040424905e-5,9.650759022665435e-6,3.7476585683656384e-5,1.0e-42,1.0e-42,1.0e-42
0.6792857142857143,1.0e31,1.0e31,1658.0042219487862,1.0e31,7.540493300270966,235.15101530718516,14.589012444904801,1.0e29,1.875837805875401e-5,1.1128802169286734e-5,4.002736195181354e-5,1.0e-42,1.0e-42,1.0e-42
0.68,1.0e31,1.0e31,1768.5342197658358,1.0e31,7.955405407565673,240.5857014135516,15.811388300841896,1.0e29,1.9132664621029475e-5,1.139134181874008e-5,4.008664725423068e-5,1.0e-42,1.0e-42,1.0e-42
0.6807142857142857,1.0e31,1.0e31,1973.1342035764308,1.0e31,8.06225784561562,269.60509399457806,15.811388300841896,1.0e29,1.9854696447134382e-5,1.1622774840766866e-5,4.352721011325365e-5,1.0e-42,1.0e-42,1.0e-42
0.6814285714285714,1.0e31,1.0e31,2075.8252984870196,1.0e31,8.375008294391884,291.6333314283537,16.039369114317406,1.0e29,1.9854696447134382e-5,1.2131689453096414e-5,4.6964995486965104e-5,1.0e-42,1.0e-42,1.0e-42
0.6821428571428572,1.0e31,1.0e31,2084.4961193538697,1.0e31,9.052278324110567,315.11210598193753,16.169261375602076,1.0e29,2.0006005083865205e-5,1.3201430845091997e-5,4.700830547517796e-5,1.0e-42,1.0e-42,1.0e-42
0.6828571428571428,1.0e31,1.0e31,2101.6071857925267,1.0e31,9.290908356509158,344.33123587615455,16.29461948006107,1.0e29,2.0116985713295047e-5,1.4146512307771954e-5,4.960294034553471e-5,1.0e-42,1.0e-42,1.0e-42
0.6835714285714286,1.0e31,1.0e31,2112.434709050199,1.0e31,9.454532256557643,436.3641245093458,17.9921607739623,1.0e29,2.189953988004431e-5,1.4912748778656572e-5,5.214035979530496e-5,1.0e-42,1.0e-42,1.0e-42
0.6842857142857143,1.0e31,1.0e31,2112.4642084712004,1.0e31,9.454532256557643,494.30254667405865,18.493244227773065,1.0e29,2.2563119842072908e-5,1.494950710417278e-5,5.254127249296929e-5,1.0e-42,1.0e-42,1.0e-42
0.685,1.0e31,1.0e31,2266.640607326783,1.0e31,9.513175101365473,570.9684754870448,19.12072435866372,1.0e29,2.265359185431395e-5,1.4990083322517321e-5,5.330972735219152e-5,1.0e-42,1.0e-42,1.0e-42
0.6857142857142857,1.0e31,1.0e31,2490.6646357869904,1.0e31,9.623920565675682,669.216994572277,19.77516386411213,1.0e29,2.3015796594619456e-5,1.5595571391728182e-5,5.6530242022896627e-5,1.0e-42,1.0e-42,1.0e-42
0.6864285714285714,1.0e31,1.0e31,2561.860208130946,1.0e31,10.14889156509222,672.6601840251459,22.44994432064365,1.0e29,2.6031641701798143e-5,1.667913376302398e-5,5.656288502315944e-5,1.0e-42,1.0e-42,1.0e-42
0.6871428571428572,1.0e31,1.0e31,2633.0727502359773,1.0e31,10.14889156509222,755.6583802077292,23.151676331283426,1.0e29,2.654950870825145e-5,1.673612726174362e-5,6.0985266310575344e-5,1.0e-42,1.0e-42,1.0e-42
0.6878571428571428,1.0e31,1.0e31,2858.871145573082,1.0e31,10.234914810668979,850.317179046923,24.509535769434937,1.0e29,2.7036543640220734e-5,1.673612726174362e-5,6.126325755977365e-5,1.0e-42,1.0e-42,1.0e-42
0.6885714285714286,1.0e31,1.0e31,3018.0111000458564,1.0e31,10.392304845413264,863.4369739260131,25.298266061208068,1.0e29,2.7163394127448543e-5,1.7615868105050443e-5,6.715758897529573e-5,1.0e-42,1.0e-42,1.0e-42
0.6892857142857143,1.0e31,1.0e31,3047.8962362978946,1.0e31,10.677078252031311,867.3843827282404,26.133751384243055,1.0e29,2.7244507157694535e-5,1.8444471489287813e-5,6.989931292852145e-5,1.0e-42,1.0e-42,1.0e-42
0.69,1.0e31,1.0e31,3047.8962362978946,1.0e31,11.153848360553962,869.0610758955528,27.676705006196094,1.0e29,2.834418209363671e-5,1.849715357052913e-5,7.53145845441315e-5,1.0e-42,1.0e-42,1.0e-42
0.6907142857142857,1.0e31,1.0e31,3147.4327533728406,1.0e31,11.350320915053132,1108.0909656439437,27.97148722580632,1.0e29,2.834418209363671e-5,1.9115416426982374e-5,7.727441940209532e-5,1.0e-42,1.0e-42,1.0e-42
0.6914285714285714,1.0e31,1.0e31,3148.4004740781443,1.0e31,12.303430405356794,1128.1587855290302,28.01797735806817,1.0e29,3.0310036661706697e-5,1.9192396686248877e-5,7.766624479181326e-5,1.0e-42,1.0e-42,1.0e-42
0.6921428571428572,1.0e31,1.0e31,3321.91149631056,1.0e31,12.491071652929806,1235.0870852261278,28.018198234688715,1.0e29,3.1035063039605244e-5,1.9192396686248877e-5,7.79602528344372e-5,1.0e-42,1.0e-42,1.0e-42
0.6928571428571428,1.0e31,1.0e31,3519.359157308697,1.0e31,12.708111618485873,1292.2756519724114,28.4907647337093,1.0e29,3.204992980135023e-5,1.9271822891855245e-5,7.917047960328103e-5,1.0e-42,1.0e-42,1.0e-42
0.6935714285714286,1.0e31,1.0e31,3632.8699185430332,1.0e31,13.05634759028668,1299.8461447417537,30.232053410604358,1.0e29,3.231784911576455e-5,1.951637666125528e-5,8.006157099913837e-5,1.0e-42,1.0e-42,1.0e-42
0.6942857142857143,1.0e31,1.0e31,3762.4034871342546,1.0e31,13.94642659006475,1397.1121805796015,32.08202810107146,1.0e29,3.26441247655676e-5,2.0414108242768997e-5,8.758288389477144e-5,1.0e-42,1.0e-42,1.0e-42
0.695,1.0e31,1.0e31,3777.4083181594233,1.0e31,14.161736738457199,1647.3928522775122,33.7665767345406,1.0e29,3.705507911779408e-5,2.0810983035777457e-5,8.943911027500421e-5,1.0e-42,1.0e-42,1.0e-42
0.6957142857142857,1.0e31,1.0e31,4159.040177453213,1.0e31,14.247806848775006,1665.576329430405,37.07003353167781,1.0e29,3.910027765425656e-5,2.082791901363454e-5,8.961824903953712e-5,1.0e-42,1.0e-42,1.0e-42
0.6964285714285714,1.0e31,1.0e31,4188.68953529851,1.0e31,15.002214100045629,1791.6839667628396,37.76819691429383,1.0e29,3.9274079768315126e-5,2.1906216847020842e-5,9.061436783048811e-5,1.0e-42,1.0e-42,1.0e-42
0.6971428571428572,1.0e31,1.0e31,4225.918275752757,1.0e31,15.04957438650644,1852.3834886418626,37.76819691429383,1.0e29,4.0372846788335014e-5,2.254367960000935e-5,9.509256754729881e-5,1.0e-42,1.0e-42,1.0e-42
0.6978571428571428,1.0e31,1.0e31,4599.082827926743,1.0e31,15.140002921122706,1852.3834886532363,39.89004249737765,1.0e29,4.0519023674771714e-5,2.3015796364979104e-5,9.515990188730614e-5,1.0e-42,1.0e-42,1.0e-42
0.6985714285714286,1.0e31,1.0e31,4674.221304146837,1.0e31,15.67840500660839,1935.481457204464,41.137289996601965,1.0e29,4.0677792209254045e-5,2.370345443496579e-5,0.00010513225389784884,1.0e-42,1.0e-42,1.0e-42
0.6992857142857143,1.0e31,1.0e31,4859.527468432093,1.0e31,16.25060306573186,1973.6935667104888,43.56740338043771,1.0e29,4.32434715030093e-5,2.4783768921221667e-5,0.00011257188183274913,1.0e-42,1.0e-42,1.0e-42
0.7,1.0e31,1.0e31,4947.753758070898,1.0e31,16.622009413893714,2036.3797887314183,46.141605497082566,1.0e29,4.9103961915912057e-5,2.6139176028689754e-5,0.00011346425473894437,1.0e-42,1.0e-42,1.0e-42
0.7007142857142857,1.0e31,1.0e31,4969.906889454746,1.0e31,18.4311325124577,2070.6729377999454,46.14160549721997,1.0e29,5.050425657406614e-5,2.6505394044546956e-5,0.00011765545740398347,1.0e-42,1.0e-42,1.0e-42
0.7014285714285714,1.0e31,1.0e31,5274.607136181465,1.0e31,18.67150909418682,2113.6024637373066,46.44420639254576,1.0e29,5.1418322584710295e-5,2.6942798587246577e-5,0.00012265527943764015,1.0e-42,1.0e-42,1.0e-42
0.7021428571428572,1.0e31,1.0e31,5274.60713619728,1.0e31,20.61415942707352,2611.793250091862,48.860178092758,1.0e29,5.18312386312493e-5,2.9442961597667792e-5,0.00012297252504084828,1.0e-42,1.0e-42,1.0e-42
0.7028571428571428,1.0e31,1.0e31,5530.519748436741,1.0e31,22.248926444722713,3144.3634470872494,54.708433992587985,1.0e29,5.4379862295879905e-5,3.205441993090269e-5,0.00013069299813425398,1.0e-42,1.0e-42,1.0e-42
0.7035714285714286,1.0e31,1.0e31,5794.5889038614305,1.0e31,25.298224414956696,3203.2417094529546,55.58014130823413,1.0e29,5.442985867271127e-5,3.4353221525436905e-5,0.00013324717158209618,1.0e-42,1.0e-42,1.0e-42
0.7042857142857143,1.0e31,1.0e31,6558.746924116936,1.0e31,25.66159913735626,3292.0018225997383,59.54548283884731,1.0e29,6.0370592829060676e-5,3.6355888889311515e-5,0.000133955182802631,1.0e-42,1.0e-42,1.0e-42
0.705,1.0e31,1.0e31,6658.229782632668,1.0e31,27.007895657261827,3292.0018225997383,62.52487843764387,1.0e29,6.061773631227614e-5,3.7263669752648326e-5,0.00014244294432839633,1.0e-42,1.0e-42,1.0e-42
0.7057142857142857,1.0e31,1.0e31,7420.841074487033,1.0e31,27.73255817438045,3314.079210963974,62.73172081684007,1.0e29,6.152809576437306e-5,3.758912463749383e-5,0.00015543754801453804,1.0e-42,1.0e-42,1.0e-42
0.7064285714285714,1.0e31,1.0e31,7557.442315214739,1.0e31,28.095396724006502,3929.8322195051837,67.27962838228024,1.0e29,6.185093226213934e-5,3.7671183448022404e-5,0.0001668804996602002,1.0e-42,1.0e-42,1.0e-42
0.7071428571428572,1.0e31,1.0e31,8130.9813107193395,1.0e31,32.04064919912933,4058.687645254405,68.74590896918885,1.0e29,6.731232491770771e-5,3.8230235574202904e-5,0.00017293390019035168,1.0e-42,1.0e-42,1.0e-42
0.7078571428571429,1.0e31,1.0e31,8160.319355623218,1.0e31,32.746830799733544,4286.520807905338,69.9935377755137,1.0e29,6.870834829374264e-5,4.2630836666919926e-5,0.00019969815433435625,1.0e-42,1.0e-42,1.0e-42
0.7085714285714285,1.0e31,1.0e31,8435.150009053752,1.0e31,34.336569426778794,4687.872095085983,70.4186813093067,1.0e29,7.196784815655864e-5,5.2937881259088305e-5,0.00020046335972150864,1.0e-42,1.0e-42,1.0e-42
0.7092857142857143,1.0e31,1.0e31,8700.741433099507,1.0e31,38.098474810760734,5112.2906554947485,72.85513851960405,1.0e29,7.471463597560435e-5,5.297956105583145e-5,0.00020365324519043966,1.0e-42,1.0e-42,1.0e-42
0.71,1.0e31,1.0e31,9070.384814344763,1.0e31,38.283699195230966,5259.514141059039,77.24810263412536,1.0e29,7.810231955196126e-5,5.372642929770208e-5,0.00021680576531669018,1.0e-42,1.0e-42,1.0e-42
0.7107142857142857,1.0e31,1.0e31,9745.199844025776,1.0e31,39.438870160035705,5700.050805721581,80.2225868764894,1.0e29,8.36190309861662e-5,5.3790859820563874e-5,0.0002273088269266688,1.0e-42,1.0e-42,1.0e-42
0.7114285714285714,1.0e31,1.0e31,10127.805010651124,1.0e31,39.50425622308257,8442.954862624443,86.31880608286495,1.0e29,0.00010669567921845423,5.5594384434956196e-5,0.00023167675637652716,1.0e-42,1.0e-42,1.0e-42
0.7121428571428572,1.0e31,1.0e31,10550.708095681448,1.0e31,46.01737400908883,8681.354329826654,90.09706657032744,1.0e29,0.00010862363386208819,6.355129241948158e-5,0.00023464129199433456,1.0e-42,1.0e-42,1.0e-42
0.7128571428571429,1.0e31,1.0e31,11671.57616755688,1.0e31,46.01737400912173,9457.028821752398,93.99517022541148,1.0e29,0.00011490487475613631,6.529301290188666e-5,0.00023743903663391063,1.0e-42,1.0e-42,1.0e-42
0.7135714285714285,1.0e31,1.0e31,11739.90253892153,1.0e31,46.49107428048085,9573.531275271953,95.16044382432298,1.0e29,0.00011929196813581227,8.90361753293999e-5,0.00024460054945769807,1.0e-42,1.0e-42,1.0e-42
0.7142857142857143,1.0e31,1.0e31,12436.802673367607,1.0e31,46.737020575019116,10245.190003294818,98.06079716759677,1.0e29,0.00012278759372408033,9.240311410121173e-5,0.0002495297093245331,1.0e-42,1.0e-42,1.0e-42
0.715,1.0e31,1.0e31,12797.157809451284,1.0e31,55.44769624360433,10245.20247730818,115.11016995400828,1.0e29,0.00012291860110073092,9.484064274217404e-5,0.00029370370335933467,1.0e-42,1.0e-42,1.0e-42
0.7157142857142857,1.0e31,1.0e31,12805.69573614825,1.0e31,59.467638956843444,12142.26774873095,122.48673397556162,1.0e29,0.0001333771438693584,0.00011736621025850713,0.0003170433765558462,1.0e-42,1.0e-42,1.0e-42
0.7164285714285714,1.0e31,1.0e31,13049.114653088267,1.0e31,64.7688196588451,12734.535139487281,133.79835574475496,1.0e29,0.00013642354779132203,0.0001326432499417652,0.0003184269110639932,1.0e-42,1.0e-42,1.0e-42
0.7171428571428572,1.0e31,1.0e31,15062.446979159793,1.0e31,68.91581502142981,16190.714408662298,146.0037655702582,1.0e29,0.00013894999999431454,0.00013478567976713622,0.0003619429582287748,1.0e-42,1.0e-42,1.0e-42
0.7178571428571429,1.0e31,1.0e31,15206.18666610411,1.0e31,68.91581502142981,16653.712446256955,146.40545562199654,1.0e29,0.00015323425302213954,0.0001365878874932433,0.000371986895705367,1.0e-42,1.0e-42,1.0e-42
0.7185714285714285,1.0e31,1.0e31,16571.30854799326,1.0e31,76.53103945458993,18249.24487538368,148.49242404917499,1.0e29,0.0001771238457987464,0.00015006387852718817,0.0003872919041363396,1.0e-42,1.0e-42,1.0e-42
0.7192857142857143,1.0e31,1.0e31,16897.018793645577,1.0e31,80.15033101190593,20978.483355766602,153.90259080782062,1.0e29,0.0001841389471302955,0.00015371410486168382,0.0004238857115443267,1.0e-42,1.0e-42,1.0e-42
0.72,1.0e31,1.0e31,17905.874538821052,1.0e31,87.15009077118509,33024.004322233704,158.34564317511268,1.0e29,0.00019450205870989658,0.0001600539470639634,0.0004453635632078356,1.0e-42,1.0e-42,1.0e-42
0.7207142857142858,1.0e31,1.0e31,18591.935095001314,1.0e31,87.81093952829151,33300.66480781485,159.0063826695135,1.0e29,0.00019959796058652068,0.00024229338230637222,0.0004843750595333297,1.0e-42,1.0e-42,1.0e-42
0.7214285714285714,1.0e31,1.0e31,20818.414507684814,1.0e31,88.77862692853331,36068.04049159115,159.60598408950875,1.0e29,0.0002038756950027859,0.00024874766752221216,0.0005069168734196769,1.0e-42,1.0e-42,1.0e-42
0.7221428571428572,1.0e31,1.0e31,20818.414507684814,1.0e31,108.86341732738137,37328.11453151774,173.13540572841384,1.0e29,0.0002529658957965497,0.00025287295436641284,0.0005169600874069223,1.0e-42,1.0e-42,1.0e-42
0.7228571428571429,1.0e31,1.0e31,23160.104262382312,1.0e31,112.7688857187437,58007.12735069809,173.88089559442696,1.0e29,0.00026178276489893993,0.00028776771673246,0.0005297238688741569,1.0e-42,1.0e-42,1.0e-42
0.7235714285714285,1.0e31,1.0e31,23748.32592698189,1.0e31,117.45766149913342,59239.0489073607,190.09986625897534,1.0e29,0.0002655267772297046,0.0003391336976119642,0.0006250050613817961,1.0e-42,1.0e-42,1.0e-42
0.7242857142857143,1.0e31,1.0e31,26572.649999576737,1.0e31,138.7274664779892,63654.716093969386,198.3333001583846,1.0e29,0.0002688772286998288,0.0003422161936675101,0.0006495751121649471,1.0e-42,1.0e-42,1.0e-42
0.725,1.0e31,1.0e31,26716.59033327127,1.0e31,143.72118203956828,63827.40301053035,198.3333001583846,1.0e29,0.00027861826210359583,0.00035156256018391453,0.0006567544450900479,1.0e-42,1.2733984409241905e-35,1.0e-42
0.7257142857142858,1.0e31,1.0e31,27094.198925168923,1.0e31,146.6441065233659,65166.76109995567,198.6878938232323,1.0e29,0.0002882662744944507,0.0003559330726210655,0.0007175171177693263,1.0e-42,1.7263653092061242e-34,1.0e-42
0.7264285714285714,1.0e31,1.0e31,27094.79650152824,1.0e31,148.49242404917499,66897.79847648212,215.8480268965693,1.0e29,0.00032934457060033713,0.00037737590275509344,0.0007401260600069753,1.0e-42,1.8253705155941728e-33,1.0e-42
0.7271428571428571,1.0e31,1.0e31,28406.401825749326,1.0e31,156.46500105483744,67354.03423793013,225.41038417639123,1.0e29,0.00034418794303890974,0.00040218266425354757,0.0007621752681572758,1.0e-42,3.794782393629037e-33,1.0e-42
0.7278571428571429,1.0e31,1.0e31,31074.937915969058,1.0e31,159.0022048502895,72985.94958213152,235.15101530718593,1.0e29,0.0003515625603795475,0.0004075581341836111,0.0007827210886227403,1.0e-42,4.357881996052624e-33,1.0e-42
0.7285714285714285,1.0e31,1.0e31,35167.43465196175,1.0e31,165.4830962338867,77075.24012288252,291.18363713307116,1.0e29,0.00036596799760125706,0.00041610178956037416,0.0007877509160899875,1.0e-42,2.889994486122615e-32,1.0e-42
0.7292857142857143,1.0e31,1.0e31,37272.579645191014,1.0e31,169.77805860158747,81800.32850764209,291.6333314283537,1.0e29,0.00038716209058225305,0.000450129818480297,0.0008126207161971634,1.0e-42,4.931762992141605e-32,1.0e-42
0.73,1.0e31,1.0e31,44209.486202984175,1.0e31,171.01444360118197,81800.58320359717,296.6366818665765,1.0e29,0.00038770874641493356,0.0004544283846970395,0.0009560573211233378,1.0e-42,1.4374406218961994e-31,1.0e-42
0.7307142857142858,1.0e31,1.0e31,50841.7809749537,1.0e31,173.1320079521957,82505.3211738547,328.3435198730219,1.0e29,0.0003889047436561756,0.0004843750086646699,0.0010051409101568267,1.0e-42,1.6387027059539723e-31,1.0e-42
0.7314285714285714,1.0e31,1.0e31,57802.81009120137,1.0e31,177.15062842623206,105429.16322224081,340.9359403829142,1.0e29,0.00042970535124612675,0.0005129240524218307,0.0010184871114655302,1.0e-42,8.541448712263143e-31,1.0e-42
0.7321428571428571,1.0e31,1.0e31,61489.89758755007,1.0e31,179.96727293847582,108175.05812358904,444.1932593427148,1.0e29,0.00045607123081409695,0.000526405878777055,0.0010188716889792018,1.0e-42,9.982671598096423e-31,1.0e-42
0.7328571428571429,1.0e31,1.0e31,64005.42601240776,1.0e31,215.84800727150773,118137.07063485666,487.7255655929102,1.0e29,0.00048354804894796193,0.0005793692386851471,0.0010268352114426935,1.0e-42,9.986084066786981e-31,1.0e-42
0.7335714285714285,1.0e31,1.0e31,65186.661642224164,1.0e31,235.15101530718553,184526.01486745258,540.4414368440853,1.0e29,0.00048437500874806466,0.0005928449574054049,0.00102688633450184,1.0e-42,9.986730532839432e-31,1.0e-42
0.7342857142857143,1.0e31,1.0e31,70444.44693534015,1.0e31,268.42584306347095,237772.40483523393,559.5323623664915,1.0e29,0.000570076245754099,0.0005928633871623814,0.0010674426528968395,1.0e-42,1.1693424457315363e-30,1.0e-42
0.735,1.0e31,1.0e31,70641.1017241943,1.0e31,287.3735253115338,237852.71532537788,581.6612623956782,1.0e29,0.0005795370088174289,0.0005938934794332183,0.0010750126940876751,1.0e-42,1.5578504342317877e-30,1.0e-42
0.7357142857142858,1.0e31,1.0e31,75121.23303034902,1.0e31,291.6333314283537,264089.55000371323,672.6602997147903,1.0e29,0.0005958212271773429,0.000599029357547834,0.0010823768428672418,1.0e-42,1.9523311342315753e-30,1.0e-42
0.7364285714285714,1.0e31,1.0e31,101327.74286834146,1.0e31,332.9252103188991,314231.03582780657,681.4909847284925,1.0e29,0.0005959159349195405,0.0007282693437539701,0.0012522617999678536,1.0e-42,1.9523311342315753e-30,1.0e-42
0.7371428571428571,1.0e31,1.0e31,102392.38360157901,1.0e31,345.93496498619504,355702.70160297945,698.8461919478419,1.0e29,0.0005975414813276391,0.0009457018917105259,0.0012888414209452585,1.0e-42,1.9523311342315753e-30,1.0e-42
0.7378571428571429,1.0e31,1.0e31,116452.12133031832,1.0e31,453.30643822200193,389681.6092804453,707.2023865693476,1.0e29,0.0005994127343430424,0.001028125799438251,0.0013414735523609267,1.0e-42,1.9523311342315753e-30,1.0e-42
0.7385714285714285,1.0e31,1.0e31,131020.24406605415,1.0e31,495.8644356129271,443067.38681219093,851.5827323824592,1.0e29,0.0006126160155373884,0.0010287563832381233,0.001405061570332603,1.0e-42,1.9523311342315753e-30,1.0e-42
0.7392857142857143,1.0e31,1.0e31,140982.10156810153,1.0e31,497.9983214470606,503251.9890001825,869.0737867608999,1.0e29,0.0006202257731661515,0.0010796139139920091,0.0014943933982570355,1.0e-42,1.9523311342315753e-30,1.0e-42
0.74,1.0e31,1.0e31,153599.8142869971,1.0e31,603.2909745719722,518120.3063269442,871.4553967724032,1.0e29,0.0007338433487382015,0.0010889396729386494,0.001494394599545372,1.0e-42,2.3665827353218775e-30,1.0e-42
0.7407142857142858,1.0e31,1.0e31,160413.12742344858,1.0e31,672.6601840251459,545258.4635575509,893.8333186610605,1.0e29,0.0007589193678687155,0.0012141291183532515,0.0015550574525618928,1.0e-42,2.517875456475367e-30,1.0e-42
0.7414285714285714,1.0e31,1.0e31,164202.62853322766,1.0e31,680.6089323208404,639135.9146782852,1082.8623453004104,1.0e29,0.0009647263804277508,0.0012346881798980614,0.0016954285892399612,1.0e-42,3.258734630450958e-30,1.0e-42
0.7421428571428571,1.0e31,1.0e31,170121.03136481837,1.0e31,707.2023476905919,665414.2918373343,1108.0914647233978,1.0e29,0.0010553211765502433,0.00125905951629615,0.0018247304283584103,1.0e-42,4.338737142693262e-30,1.0e-42
0.7428571428571429,1.0e31,1.0e31,174483.61026022027,1.0e31,850.327413345936,665835.5184734548,1128.3041841436755,1.0e29,0.0011062079312349738,0.0012590595291348465,0.0019040599672364112,1.0e-42,4.733362032591452e-30,1.0e-42
0.7435714285714285,1.0e31,1.0e31,186262.28658492485,1.0e31,867.3849311525655,748287.5121596629,1180.0347452511726,1.0e29,0.0011488424872341696,0.0013888012612734673,0.0019202881699280439,1.0e-42,6.1358978504420936e-30,1.0e-42
0.7442857142857143,1.0e31,1.0e31,188438.50745986187,1.0e31,868.0573732537816,825338.6245227575,1239.7451593280698,1.0e29,0.0012655421318876951,0.0014606217424386707,0.0020025612806149266,1.0e-42,6.1358978504420936e-30,1.0e-42
0.745,1.0e31,1.0e31,202081.28080600334,1.0e31,869.0610759027343,890016.0215835999,1292.2756519724114,1.0e29,0.0012655422436751932,0.0016699818380884364,0.0022048116079712494,1.0e-42,6.1358978504420936e-30,1.0e-42
0.7457142857142857,1.0e31,1.0e31,204540.63822080786,1.0e31,1034.696310988359,903742.1458818704,1299.8461447417537,1.0e29,0.001314019519199653,0.0020013142516217652,0.0024426583676612807,1.0e-42,6.1358978504420936e-30,1.0e-42
0.7464285714285714,1.0e31,1.0e31,207296.11573774638,1.0e31,1108.0910259987472,929496.5217969492,1414.344062158636,1.0e29,0.001525107947215466,0.002002269566872618,0.0026948215440780253,1.0e-42,6.1358978504420936e-30,1.0e-42
0.7471428571428571,1.0e31,1.0e31,213639.98339612051,1.0e31,1128.188648260513,1.0334048878515438e6,1645.8827250981215,1.0e29,0.0016744635223419106,0.0024373061140397314,0.002873766035528848,1.0e-42,6.1358978504420936e-30,1.0e-42
0.7478571428571429,1.0e31,1.0e31,240351.12410658132,1.0e31,1236.7678810966383,1.2718020808141355e6,1648.8664065983605,1.0e29,0.0016749728893149947,0.0029333563443607884,0.0029624499526334437,1.0e-42,6.1358978504420936e-30,1.0e-42
0.7485714285714286,1.0e31,1.0e31,242063.77996401495,1.0e31,1292.2756519724114,1.7940313191186523e6,1668.5767169829141,1.0e29,0.001833385611515771,0.003229574354171428,0.00398703363170301,1.0e-42,8.851715492800923e-30,1.0e-42
0.7492857142857143,1.0e31,1.0e31,252430.12130884855,1.0e31,1299.8461447417537,1.8061599546095252e6,1746.6969363935987,1.0e29,0.001954831406182483,0.003822158797400587,0.0040950291905509535,1.0e-42,1.3733591141344439e-29,1.0e-42
0.75,1.0e31,1.0e31,253245.1447470175,1.0e31,1410.6115447596599,2.436184373563558e6,1856.631488245319,1.0e29,0.002333041393258871,0.003982159625815833,0.004196466030109272,1.0e-42,1.5618649073852602e-29,1.0e-42
0.7507142857142857,1.0e31,1.0e31,292022.8620180181,1.0e31,1648.8659599383043,2.7145873414065577e6,1856.6314984828334,1.0e29,0.002694777608838872,0.004096197958733101,0.0043186732241475905,1.0e-42,1.7506670226935254e-29,1.0e-42
0.7514285714285714,1.0e31,1.0e31,347295.38948911335,1.0e31,1667.9719069006371,3.324305153260661e6,1862.8239692698355,1.0e29,0.003306404720807723,0.004111587036622776,0.005000859952794796,1.0e-42,2.1406509412884546e-29,1.0e-42
0.7521428571428571,1.0e31,1.0e31,357173.92311540735,1.0e31,1746.0637534982661,7.889364084877578e6,1965.2498258542605,1.0e29,0.0035277648659114104,0.0043639766172003935,0.005306803686414066,1.0e-42,5.478445691530053e-29,1.0e-42
0.7528571428571429,1.0e31,1.0e31,375916.1016128674,1.0e31,1832.4738806856215,8.027066876700294e6,1978.613873706541,1.0e29,0.003865026820819301,0.005000824685095627,0.00551803328862115,1.0e-42,5.478445691530053e-29,1.0e-42
0.7535714285714286,1.0e31,1.0e31,400646.79866574716,1.0e31,1854.9542934671872,8.378283753392949e6,2039.9644742064982,1.0e29,0.003985329692159045,0.006278823671975956,0.005851963217534229,1.0e-42,5.674179659401565e-29,1.0e-42
0.7542857142857143,1.0e31,1.0e31,416561.17061405064,1.0e31,1854.9542940749322,8.811908729872594e6,2072.3229623812854,1.0e29,0.004108811429935632,0.006334900785178032,0.0064577045990819445,1.0e-42,1.050403184662836e-28,1.0e-42
0.755,1.0e31,1.0e31,465359.26064323226,1.0e31,1893.7189457279287,9.389266276773114e6,2120.6896365801763,1.0e29,0.0041327752444808,0.006765823538479123,0.006692394235353923,1.0e-42,1.050403184662836e-28,1.0e-42
0.7557142857142857,1.0e31,1.0e31,465359.26080421725,1.0e31,1949.6779322419434,9.894063464335833e6,2170.4224653092847,1.0e29,0.004375742396978907,0.007145091636023217,0.0070676797715424075,1.0e-42,1.0676873367554386e-28,1.0e-42
0.7564285714285715,1.0e31,1.0e31,559561.7511817062,1.0e31,1974.813084963055,9.898079487600848e6,2843.025170476024,1.0e29,0.004384955066051756,0.007331906816933146,0.0074393432058346655,1.0e-42,1.0676873367554386e-28,1.0e-42
0.7571428571428571,1.0e31,1.0e31,630942.1337070293,1.0e31,2039.7971578754566,1.0729203085161032e7,3278.159433275784,1.0e29,0.004386517552475176,0.007741377037797446,0.0077414137545018125,1.0e-42,2.0194839173657902e-28,1.0e-42
0.7578571428571429,1.0e31,1.0e31,661069.273719482,1.0e31,2070.6765031105156,1.0816253207282456e7,3320.5829172692493,1.0e29,0.005000837141770926,0.008111348322840963,0.007768652667497372,1.0e-42,2.1060139302789603e-28,1.0e-42
0.7585714285714286,1.0e31,1.0e31,691679.3069726747,1.0e31,2120.1324298684203,1.2422261086901233e7,3442.1392077998885,1.0e29,0.006081675774870771,0.00883883478676823,0.008838835082292863,1.0e-42,2.8442346845167982e-28,1.0e-42
0.7592857142857142,1.0e31,1.0e31,711438.9762098606,1.0e31,2702.8027206526604,2.1554462009674624e7,3482.956049546789,1.0e29,0.006279007358137212,0.009058684744055353,0.008930400015060761,1.0e-42,3.261742223183205e-28,1.0e-42
0.76,1.0e31,1.0e31,832599.2837433,1.0e31,3277.198526508166,2.3110854338834506e7,3483.2622731447723,1.0e29,0.006687413020149811,0.010468755276540058,0.009267620718747085,1.0e-42,3.2716618438759147e-28,1.0e-42
0.7607142857142857,1.0e31,1.0e31,851556.5640428708,1.0e31,3294.0828682080264,2.3477824644731596e7,3483.375999066071,1.0e29,0.006765824987746688,0.010544474684017962,0.010641479582393152,1.0e-42,3.3244261590392977e-28,1.0e-42
0.7614285714285715,1.0e31,1.0e31,900346.5659475656,1.0e31,3317.4519981508156,2.3550484942030255e7,3483.3797279747846,1.0e29,0.007169053508945708,0.01061530001758567,0.010669636235973329,1.0e-42,4.0389678347315804e-28,1.0e-42
0.7621428571428571,1.0e31,1.0e31,940131.7028961392,1.0e31,3482.745826701131,3.2908305570220895e7,3483.388852697988,1.0e29,0.0077413887586353005,0.010872004234008806,0.010875640576554211,1.0e-42,4.038967834745656e-28,1.0e-42
0.7628571428571429,1.0e31,1.0e31,954834.5231158016,1.0e31,3483.0922714438566,3.54130469472182e7,3483.3944509722614,1.0e29,0.008198053433267223,0.01089026391361708,0.01172471623141926,1.0e-42,4.61117831979835e-28,1.0e-42
0.7635714285714286,1.0e31,1.0e31,954838.5344857111,1.0e31,3483.2410732214094,6.687314268796615e7,3483.396271305418,1.0e29,0.00883883478774394,0.01687515656778693,0.015696358503182854,1.0e-42,5.048709793414501e-28,1.0e-42
0.7642857142857142,1.0e31,1.0e31,1.0039728804933593e6,1.0e31,3483.2935286717748,8.350722882100311e7,3483.4020180812245,1.0e29,0.00924862824069895,0.01715984515265489,0.01687515764148596,1.0e-42,5.270252125903875e-28,1.0e-42
0.765,1.0e31,1.0e31,1.0197277941519597e6,1.0e31,3483.29353070177,8.350722882100311e7,3483.404705554651,1.0e29,0.010088133268434548,0.02161867693925179,0.01698620745954686,1.0e-42,5.711998412433213e-28,1.0e-42
0.7657142857142857,1.0e31,1.0e31,1.1774659093943136e6,1.0e31,3483.2935309279683,9.314672050677387e7,3483.4068312397244,1.0e29,0.01061560521227679,0.022665266531799528,0.01719877645876592,1.0e-42,8.077935669463161e-28,1.0e-42
0.7664285714285715,1.0e31,1.0e31,1.2084862377445474e6,1.0e31,3483.29353097235,9.583393492286433e7,3483.406946715538,1.0e29,0.010628472961266547,0.028821157797064668,0.021618839890669626,1.0e-42,9.326311596761001e-28,1.0e-42
0.7671428571428571,1.0e31,1.0e31,1.2539370289744874e6,1.0e31,3483.2935309775953,1.291584129285635e8,3483.4143206363833,1.0e29,0.010872664745977237,0.028916156659527716,0.02266527410973112,1.0e-42,1.5817398127364286e-27,1.0e-42
0.7678571428571429,1.0e31,1.0e31,1.3037758247919374e6,1.0e31,3483.293530978227,1.656344810284311e8,3483.417466365875,1.0e29,0.01089026548081556,0.029286711845888956,0.02286690258264984,1.0e-42,1.628160009922886e-27,1.0e-42
0.7685714285714286,1.0e31,1.0e31,1.6948953358989458e6,1.0e31,3483.29353097829,2.045122803888858e8,3483.4204644868987,1.0e29,0.014444486686346252,0.03172754064794866,0.027063300077010063,1.0e-42,2.1514850352690007e-27,1.0e-42
0.7692857142857142,1.0e31,1.0e31,1.6948953358989458e6,1.0e31,3483.293530978296,2.070996225947912e8,3483.42200892558,1.0e29,0.01687515656778693,0.03309689041049753,0.028821163384136213,1.0e-42,2.6330848822718255e-27,1.0e-42
0.77,1.0e31,1.0e31,1.912987735146941e6,1.0e31,3483.293530978297,2.264940629995094e8,3483.442521953,1.0e29,0.0171757492402497,0.033247057133675866,0.028916161698957134,1.0e-42,2.6330848822718255e-27,1.0e-42
0.7707142857142857,1.0e31,1.0e31,1.933907030070275e6,1.0e31,3483.293530978297,3.2401971827108943e8,3483.4512503476703,1.0e29,0.0210984462736256,0.03325702848482612,0.02929154891192365,1.0e-42,3.281272980444871e-27,1.0e-42
0.7714285714285715,1.0e31,1.0e31,1.9339076312342237e6,1.0e31,3483.293530978297,3.2401971827108943e8,3483.453001399458,1.0e29,0.02161867693925179,0.03325704252301683,0.033096893018664135,1.0e-42,4.197418499934932e-27,1.0e-42
0.7721428571428571,1.0e31,1.0e31,1.9339076463779625e6,1.0e31,3483.293530978297,3.788740835284435e8,3483.4547067611466,1.0e29,0.022665266787140696,0.03325704365871112,0.03325353499139394,1.0e-42,5.104801752893944e-27,1.0e-42
0.7728571428571429,1.0e31,1.0e31,1.9339078208913852e6,1.0e31,3483.293530978297,7.457612259331483e8,3483.4794031372503,1.0e29,0.028821157984096592,0.03325704618722264,0.033259472208236204,1.0e-42,5.140766780879485e-27,1.0e-42
0.7735714285714286,1.0e31,1.0e31,1.9339078208918748e6,1.0e31,3483.293530978297,1.4123074730698037e9,3483.4806701455473,1.0e29,0.028916157217320885,0.033257046556504674,0.033259472208238175,1.0e-42,6.462348535570529e-27,1.0e-42
0.7742857142857142,1.0e31,1.0e31,1.933907820893742e6,1.0e31,3483.293530978297,2.8534217930693994e9,3483.4832926219287,1.0e29,0.02928695320844808,0.033257053179175905,0.03325947220823982,1.0e-42,8.447622266975359e-27,1.0e-42
0.775,1.0e31,1.0e31,1.9339078208942062e6,1.0e31,3483.293530978297,2.8534217930693994e9,3483.500842479003,1.0e29,0.03309689106057136,0.033257053511013865,0.033259472208240506,1.0e-42,9.46575865824841e-27,1.0e-42
0.7757142857142857,1.0e31,1.0e31,1.9339078208942623e6,1.0e31,3483.293530978297,6.661088512244315e9,3483.5059126385217,1.0e29,0.033247207387065394,0.03325705962775181,0.0332594722082408,1.0e-42,1.0385467636686071e-26,1.0e-42
0.7764285714285715,1.0e31,1.0e31,1.9339078208942695e6,1.0e31,3483.293530978297,7.461732444679619e9,3483.506827586667,1.0e29,0.033257168965575755,0.033257070194847436,0.03325947220824088,1.0e-42,1.2924697071141057e-26,1.0e-42
0.7771428571428571,1.0e31,1.0e31,1.9339078208942704e6,1.0e31,3483.293530978297,9.006188118189207e9,3483.5068278128515,1.0e29,0.03325721227622846,0.033257087906665324,0.03325947220824088,1.0e-42,1.467553628816302e-26,1.0e-42
0.7778571428571428,1.0e31,1.0e31,1.9339078208942707e6,1.0e31,3483.293530978297,4.182731814004163e10,3483.5068278572317,1.0e29,0.033257245822326295,0.033257087915659525,0.033259472208240895,1.0e-42,1.8278281887571504e-26,1.0e-42
0.7785714285714286,1.0e31,1.0e31,1.9339078208942707e6,1.0e31,3483.293530978297,5.0049694995893936e10,3483.5068278624767,1.0e29,0.0332572458223263,0.033257089836609,0.0332594722082409,1.0e-42,1.8278281887571504e-26,1.0e-42
0.7792857142857142,1.0e31,1.0e31,1.9339078208942707e6,1.0e31,3483.293530978297,7.21162839975075e10,3483.5068278631074,1.0e29,0.03325724582232633,0.03325709318921411,0.03325947220824094,1.0e-42,1.8278443128494168e-26,1.0e-42
0.78,1.0e31,1.0e31,1.9339078208942707e6,1.0e31,3483.293530978297,7.21162839975075e10,3483.506827863172,1.0e29,0.03325724582232634,0.03325710552047301,0.033259472208240944,1.0e-42,1.8289434663467002e-26,1.0e-42
0.7807142857142857,1.0e31,1.0e31,1.9339078208942707e6,1.0e31,3483.293530978297,7.2328692689423e10,3483.506827863178,1.0e29,0.03325724582232634,0.03325710644081841,0.033259472208240944,1.0e-42,1.9387045606711586e-26,1.0e-42
0.7814285714285715,1.0e31,1.0e31,1.9339078208942707e6,1.0e31,3483.293530978297,1.1631797467874844e11,3483.5068278631784,1.0e29,0.03325724582232634,0.0332571073944816,0.033259472208240944,1.0e-42,1.9813665836842434e-26,1.0e-42
0.7821428571428571,1.0e31,1.0e31,1.9339078208942707e6,1.0e31,3483.293530978297,1.306861713556328e11,3483.506827863179,1.0e29,0.03325724582232634,0.03325711095617719,0.03325947220824095,1.0e-42,2.1598807040138451e-26,1.0e-42
0.7828571428571428,1.0e31,1.0e31,1.9339078208942707e6,1.0e31,3483.2935326333973,4.3531533631957355e11,3483.506827863179,1.0e29,0.033257245822326344,0.03325712709838794,0.033259472208248576,1.0e-42,2.5849394142282115e-26,1.0e-42
0.7835714285714286,1.0e31,1.0e31,1.9339078208942707e6,1.0e31,3483.293533287937,2.0446541609349075e12,3483.506827863179,1.0e29,0.033257245822326344,0.033257135061107876,0.033259472208413736,1.0e-42,2.5849394142282115e-26,1.0e-42
0.7842857142857143,1.0e31,1.0e31,1.9339078208942707e6,1.0e31,3483.2936096805365,2.255954503963308e12,3483.506827863179,1.0e29,0.033257245822326344,0.03325713740952797,0.03325947220983627,1.0e-42,2.745470539994579e-26,1.0e-42
0.785,1.0e31,1.0e31,1.9339078208942707e6,1.0e31,3483.2939525073134,4.897549607772883e13,3483.506827863179,1.0e29,0.033257245822326344,0.03325714116744163,0.033259472222067675,1.0e-42,2.779954772894511e-26,1.0e-42
0.7857142857142857,1.0e31,1.0e31,1.9339078208942707e6,1.0e31,3483.2943618350123,3.365794666771036e14,3483.506827863179,1.0e29,0.033257245822326344,0.033257141243996015,0.03325947231517223,1.0e-42,2.8284364763682066e-26,1.0e-42
0.7864285714285715,1.0e31,1.0e31,1.9339078208942707e6,1.0e31,3483.2943989328523,1.3462896086320736e16,3483.506827863179,1.0e29,0.03325724582232656,0.03325715114466282,0.03325947307317106,1.0e-42,2.8748795970599506e-26,1.0e-42
0.7871428571428571,1.0e31,1.0e31,1.9339078208942707e6,1.0e31,3483.2950395052158,3.0167471510005896e16,3483.506827863179,1.0e29,0.033257245822329716,0.033257155162169684,0.03325947936480919,1.0e-42,2.913075603274474e-26,1.0e-42
0.7878571428571428,1.0e31,1.0e31,1.9339078208942707e6,1.0e31,3483.295166703774,6.6647601793248264e16,3483.506827863179,1.0e29,0.0332572458223561,0.0332571551621697,0.03325951591841582,1.0e-42,2.975909215337347e-26,1.0e-42
0.7885714285714286,1.0e31,1.0e31,1.9339078208942707e6,1.0e31,3483.2973297740673,1.0e29,3483.506827863179,1.0e29,0.03325724582255937,0.03325715516216972,0.03325955732815543,1.0e-42,2.9966507554906315e-26,1.0e-42
0.7892857142857143,1.0e31,1.0e31,1.9339078208942707e6,1.0e31,3483.298224730968,1.0e29,3483.506827863179,1.0e29,0.03325724582398836,0.03325715516216973,0.033259745513686496,1.0e-42,3.014358783439977e-26,1.0e-42
0.79,1.0e31,1.0e31,1.9339078208942707e6,1.0e31,3483.29926392054,1.0e29,3483.506827863179,1.0e29,0.03325724583572065,0.03325715516216973,0.03325978875915989,1.0e-42,3.0189694582074925e-26,1.0e-42
0.7907142857142857,1.0e31,1.0e31,1.9339078208942707e6,1.0e31,3483.299894141364,1.0e29,3483.506827863179,1.0e29,0.033257245929057475,0.03325715516216973,0.033259798056285844,1.0e-42,3.0268015252193076e-26,1.0e-42
0.7914285714285715,1.0e31,1.0e31,1.933907820916466e6,1.0e31,3483.3017394855424,1.0e29,3483.506827863179,1.0e29,0.033257246687155385,0.03325715516216973,0.033259814044052094,1.0e-42,3.032119142082154e-26,1.0e-42
0.7921428571428571,1.0e31,1.0e31,1.9339078212604295e6,1.0e31,3483.3024219484832,1.0e29,3483.506827863179,1.0e29,0.03325724939768616,0.03325715516216973,0.033259920922644085,1.0e-42,3.04828372629582e-26,1.0e-42
0.7928571428571428,1.0e31,1.0e31,1.9339078220509284e6,1.0e31,3483.3040085563293,1.0e29,3483.506827863179,1.0e29,0.033257252978675385,0.03325715516216973,0.03325996516890008,1.0e-42,3.16589129043398e-26,1.0e-42
0.7935714285714286,1.0e31,1.0e31,1.933907822392445e6,1.0e31,3483.3042682746413,1.0e29,3483.506827863179,1.0e29,0.03325726485454513,0.03325715516216973,0.03326000553889386,1.0e-42,3.1711417278867114e-26,1.0e-42
0.7942857142857143,1.0e31,1.0e31,1.9339078249717483e6,1.0e31,3483.3044447971415,1.0e29,3483.506829516914,1.0e29,0.03325726545355165,0.03325715516216973,0.033260187424337645,1.0e-42,3.178700877043915e-26,1.0e-42
0.795,1.0e31,1.0e31,1.933907825149062e6,1.0e31,3483.3048482591057,1.0e29,3483.5068301726733,1.0e29,0.033257274961069005,0.03325715516216974,0.03326019727959408,1.0e-42,3.238171990217106e-26,1.0e-42
0.7957142857142857,1.0e31,1.0e31,1.9339078294376638e6,1.0e31,3483.306069340548,1.0e29,3483.5069065605835,1.0e29,0.03325728796476497,0.033257155162169955,0.03326023988288703,1.0e-42,3.3061420556329967e-26,1.0e-42
0.7964285714285714,1.0e31,1.0e31,1.9339078301854e6,1.0e31,3483.3080339321036,1.0e29,3483.5095340500584,1.0e29,0.033257338699182244,0.033257155162173105,0.033260245524061545,1.0e-42,3.3767408032413776e-26,1.0e-42
0.7971428571428572,1.0e31,1.0e31,1.9339078308703469e6,1.0e31,3483.309216533143,1.0e29,3483.510304486731,1.0e29,0.03325739053851216,0.03325715516219949,0.033260297307865117,1.0e-42,3.3978552846648566e-26,1.0e-42
0.7978571428571428,1.0e31,1.0e31,1.9339078358821739e6,1.0e31,3483.3097636963466,1.0e29,3483.6220168003665,1.0e29,0.03325746070260093,0.03325715516239263,0.033260303806787885,1.0e-42,3.4005847587566686e-26,1.0e-42
0.7985714285714286,1.0e31,1.0e31,1.9339078360888313e6,1.0e31,3483.310296088056,1.0e29,3483.7964224320904,1.0e29,0.03325746158140951,0.03325715516382312,0.03326034064795659,1.0e-42,3.7431185058673444e-26,1.0e-42
0.7992857142857143,1.0e31,1.0e31,1.9339078408791102e6,1.0e31,3483.320037974138,1.0e29,3484.6280760200134,1.0e29,0.033257475652405784,0.03325715517556408,0.03326043592143434,1.0e-42,3.8010314067658825e-26,1.0e-42
0.8,1.0e31,1.0e31,1.9339078410685344e6,1.0e31,3483.3222543590614,1.0e29,3929.835069079962,1.0e29,0.033257518869646834,0.03325715526889975,0.033260497575051264,1.0e-42,3.820574387555695e-26,1.0e-42
0.8007142857142857,1.0e31,1.0e31,1.9339078484475578e6,1.0e31,3483.3225230196003,1.0e29,4065.439584286674,1.0e29,0.033257545586161584,0.033257156027001133,0.03326066765179749,1.0e-42,3.8435618179082863e-26,1.0e-42
0.8014285714285714,1.0e31,1.0e31,1.9339078826909212e6,1.0e31,3483.3803399844974,1.0e29,4288.141570628611,1.0e29,0.033257548215004144,0.03325715909524277,0.03326107901722799,1.0e-42,3.85022963768838e-26,1.0e-42
0.8021428571428572,1.0e31,1.0e31,1.9339078911513514e6,1.0e31,3483.467251352846,1.0e29,4679.609506731818,1.0e29,0.03325755681960408,0.03325717171376282,0.03326123940564477,1.0e-42,3.850724613216922e-26,1.0e-42
0.8028571428571428,1.0e31,1.0e31,1.9339079040231535e6,1.0e31,3929.833648715401,1.0e29,4695.698988320559,1.0e29,0.033257567180558126,0.03325717237946928,0.033261289684877314,1.0e-42,3.8673752723079054e-26,1.0e-42
0.8035714285714286,1.0e31,1.0e31,1.9339079483838994e6,1.0e31,4061.4691500633367,1.0e29,5112.474399661003,1.0e29,0.03325756975124294,0.033257181086788046,0.033261722870947925,1.0e-42,3.8881920904428506e-26,1.0e-42
0.8042857142857143,1.0e31,1.0e31,1.9339081202180001e6,1.0e31,4288.141563588153,1.0e29,6051.004134786705,1.0e29,0.03325760680440513,0.03325719017392878,0.03326186301370884,1.0e-42,3.9673596671652394e-26,1.0e-42
0.805,1.0e31,1.0e31,1.9339081442555268e6,1.0e31,4679.2035425203585,1.0e29,6705.252642518401,1.0e29,0.033257612168796497,0.033257246684822155,0.03326198199182547,1.0e-42,3.97614594865618e-26,1.0e-42
0.8057142857142857,1.0e31,1.0e31,1.9339081463312553e6,1.0e31,4690.062421956886,1.0e29,6705.252642518401,1.0e29,0.03325762263676957,0.03325748433211914,0.033261997939574156,1.0e-42,3.992470786794855e-26,1.0e-42
0.8064285714285714,1.0e31,1.0e31,1.933908221889005e6,1.0e31,5112.292317885497,1.0e29,6926.971250146464,1.0e29,0.033257650602092605,0.0332577113291738,0.033262190522874706,1.0e-42,4.024009856121639e-26,1.0e-42
0.8071428571428572,1.0e31,1.0e31,1.9339086056207898e6,1.0e31,5941.434879522067,1.0e29,8488.811127473253,1.0e29,0.033257658598169634,0.03325785410408503,0.03326220407353528,1.0e-42,4.024772501545548e-26,1.0e-42
0.8078571428571428,1.0e31,1.0e31,1.9339087616588422e6,1.0e31,6343.984788758561,1.0e29,8808.585584530583,1.0e29,0.033257781418083256,0.033258254638014,0.03326265970529428,1.0e-42,4.0389678347315804e-26,1.0e-42
0.8085714285714286,1.0e31,1.0e31,1.933908980338121e6,1.0e31,6343.984788758561,1.0e29,8936.090790420765,1.0e29,0.033257795461715714,0.03397744382170403,0.033267851939434843,1.0e-42,4.215158894623432e-26,1.0e-42
0.8092857142857143,1.0e31,1.0e31,1.9339091377444852e6,1.0e31,6926.971183320553,1.0e29,9317.555430168595,1.0e29,0.033257869413133974,0.04015196191141949,0.03326928616808143,1.0e-42,4.2832900966423273e-26,1.0e-42
0.81,1.0e31,1.0e31,1.9339091663368715e6,1.0e31,8486.022319810014,1.0e29,9492.541062357212,1.0e29,0.03325790320733597,0.04021469427445853,0.03330138007798874,1.0e-42,4.3320819634116863e-26,1.0e-42
0.8107142857142857,1.0e31,1.0e31,1.9339123734752047e6,1.0e31,8801.028746686377,1.0e29,9698.191447532081,1.0e29,0.033257969962626206,0.04339714469204447,0.03398235706233897,1.0e-42,4.372062693806654e-26,1.0e-42
0.8114285714285714,1.0e31,1.0e31,1.9717307478913125e6,1.0e31,8930.337349525647,1.0e29,10269.30840301493,1.0e29,0.03325800473667072,0.04718732635017374,0.03863543544506369,1.0e-42,4.38017894947523e-26,1.0e-42
0.8121428571428572,1.0e31,1.0e31,2.0203163040260985e6,1.0e31,9317.555422070975,1.0e29,10269.42029634862,1.0e29,0.0332580309172492,0.04837220970649236,0.0403443597472221,1.0e-42,4.477246399930594e-26,1.0e-42
0.8128571428571428,1.0e31,1.0e31,2.0693719083936699e6,1.0e31,9490.692562446155,1.0e29,10529.636176050908,1.0e29,0.033258144392302874,0.05220307555909633,0.04317588460805925,1.0e-42,4.5685579443322974e-26,1.0e-42
0.8135714285714286,1.0e31,1.0e31,2.311774948048587e6,1.0e31,9661.890158566297,1.0e29,12145.107184664226,1.0e29,0.03325838941565692,0.07174810058557916,0.04383171408369321,1.0e-42,4.5714338460331074e-26,1.0e-42
0.8142857142857143,1.0e31,1.0e31,2.3349078798340205e6,1.0e31,9875.720473974037,1.0e29,12735.25293495731,1.0e29,0.033977597812299275,0.07465934928609594,0.04720451858678807,1.0e-42,4.6460724139401764e-26,1.0e-42
0.815,1.0e31,1.0e31,2.4170261359966015e6,1.0e31,10023.009128999134,1.0e29,16190.715082768083,1.0e29,0.03520994127776334,0.0791536469927077,0.05181793645053357,1.0e-42,4.667710150647748e-26,1.0e-42
0.8157142857142857,1.0e31,1.0e31,2.435489832148109e6,1.0e31,10258.173398069568,1.0e29,18269.32094165771,1.0e29,0.0402390705659457,0.07982693656348648,0.052204961512767,1.0e-42,4.678459195047397e-26,1.0e-42
0.8164285714285714,1.0e31,1.0e31,2.4677296144961263e6,1.0e31,10258.185770487442,1.0e29,18278.452841549548,1.0e29,0.04183487776425053,0.10745100027208661,0.05349756261540329,1.0e-42,4.6836847390954674e-26,1.0e-42
0.8171428571428572,1.0e31,1.0e31,2.687807856786833e6,1.0e31,12144.29995601252,1.0e29,18345.483236680284,1.0e29,0.0435375443784225,0.1235057387485105,0.07465934954059793,1.0e-42,4.717703745132372e-26,1.0e-42
0.8178571428571428,1.0e31,1.0e31,2.6947110826942096e6,1.0e31,12735.190546489088,1.0e29,18849.291121023274,1.0e29,0.04718748932099043,0.1442572895341213,0.07983264132185994,1.0e-42,4.7228003270010855e-26,1.0e-42
0.8185714285714286,1.0e31,1.0e31,3.1309538209898234e6,1.0e31,16190.714574796211,1.0e29,20545.744077361356,1.0e29,0.05032247189742647,0.1442580199395651,0.08440764007269443,1.0e-42,4.7531242068483276e-26,1.0e-42
0.8192857142857143,1.0e31,1.0e31,3.685946533368252e6,1.0e31,18249.24487538368,1.0e29,21146.707315575815,1.0e29,0.05220319310118639,0.1528179336610585,0.09460520441062727,1.0e-42,4.776842835605541e-26,1.0e-42
0.82,1.0e31,1.0e31,4.692586804897667e6,1.0e31,18257.680685350515,1.0e29,23990.211024576336,1.0e29,0.05349119447285924,0.1813724627614066,0.1074581319663492,1.0e-42,4.811772459847727e-26,1.0e-42
0.8207142857142857,1.0e31,1.0e31,4.703230744531237e6,1.0e31,18266.80584288554,1.0e29,25955.964363398783,1.0e29,0.0746593493016395,0.19167744461505648,0.12576425580663256,1.0e-42,4.8143412525406905e-26,1.0e-42
0.8214285714285714,1.0e31,1.0e31,4.761565785018765e6,1.0e31,18848.906159497354,1.0e29,31054.34329766044,1.0e29,0.07982720534621288,0.2547422980432804,0.14466584842573946,1.0e-42,4.854656798509285e-26,1.0e-42
0.8221428571428572,1.0e31,1.0e31,4.928996419290759e6,1.0e31,20545.48602019911,1.0e29,33024.03360463583,1.0e29,0.08298715669881239,0.2728873362220748,0.14467343434175522,1.0e-42,4.9511766768282895e-26,1.0e-42
0.8228571428571428,1.0e31,1.0e31,5.613965526836997e6,1.0e31,20978.554846585386,1.0e29,36005.451300297944,1.0e29,0.0945601005079495,0.3124379585106,0.15282003227134103,1.0e-42,5.015868742727357e-26,1.0e-42
0.8235714285714286,1.0e31,1.0e31,5.76192753040175e6,1.0e31,23990.211024499793,1.0e29,36722.54080458752,1.0e29,0.10745110545057697,0.34034492835866587,0.15968539438121046,1.0e-42,5.169879445001125e-26,1.0e-42
0.8242857142857143,1.0e31,1.0e31,8.017846984607957e6,1.0e31,25955.964362799703,1.0e29,39655.33376974101,1.0e29,0.12514320175409852,0.3410970853331202,0.18139793328720602,1.0e-42,5.178076482537308e-26,1.0e-42
0.825,1.0e31,1.0e31,8.372145254872014e6,1.0e31,31047.629215873174,1.0e29,39899.35074772849,1.0e29,0.1445156940909631,0.34846793972289675,0.19173202651996105,1.0e-42,5.192833026430352e-26,1.0e-42
0.8257142857142857,1.0e31,1.0e31,8.634195125033414e6,1.0e31,33024.00432223373,1.0e29,44967.17949196447,1.0e29,0.14452329832863575,0.35237152497737856,0.23654768621997294,1.0e-42,5.194590003194756e-26,1.0e-42
0.8264285714285714,1.0e31,1.0e31,9.585562833532585e6,1.0e31,36004.61719961409,1.0e29,48032.42532110823,1.0e29,0.1528179428161493,0.35783974018206177,0.2547422980432804,1.0e-42,5.244412553501959e-26,1.0e-42
0.8271428571428572,1.0e31,1.0e31,1.0861593405324547e7,1.0e31,36719.014319293805,1.0e29,48191.69357651539,1.0e29,0.15968538593399015,0.7032711869203745,0.28886596407660065,1.0e-42,5.248117441739396e-26,1.0e-42
0.8278571428571428,1.0e31,1.0e31,1.096584643749539e7,1.0e31,39654.47493601463,1.0e29,48504.988584361025,1.0e29,0.1813724627614066,0.8693085472797585,0.30673722353232163,1.0e-42,5.250037242842948e-26,1.0e-42
0.8285714285714286,1.0e31,1.0e31,1.0966055533697335e7,1.0e31,39893.9661672968,1.0e29,48767.803153170644,1.0e29,0.1917166961874993,0.8889136748967961,0.31116049913396804,1.0e-42,5.281959471817796e-26,1.0e-42
0.8292857142857143,1.0e31,1.0e31,1.1183405091949156e7,1.0e31,44960.83629019122,1.0e29,54043.44326558033,1.0e29,0.23635162584203695,1.0000000000000009,0.31709290005248414,1.0e-42,5.445463825608832e-26,1.0e-42
0.83,1.0e31,1.0e31,1.1865157825773275e7,1.0e31,47993.57485827065,1.0e29,55769.46685982781,1.0e29,0.2547422980432804,1.0096002211336865,0.347204442113014,1.0e-42,5.611690190185163e-26,1.0e-42
0.8307142857142857,1.0e31,1.0e31,1.3015778442596026e7,1.0e31,48191.47582584978,1.0e29,55771.6714545404,1.0e29,0.2888310006575293,1.1304006014416377,0.3736585096396295,1.0e-42,5.618139527734389e-26,1.0e-42
0.8314285714285714,1.0e31,1.0e31,1.35556559931512e7,1.0e31,48504.80771011906,1.0e29,56114.96545621086,1.0e29,0.3065781375500928,1.2080837319846922,0.5853398313474264,1.0e-42,5.7121891750336e-26,1.0e-42
0.8321428571428572,1.0e31,1.0e31,1.4285596122006295e7,1.0e31,48767.80315317064,1.0e29,60905.311496140144,1.0e29,0.311008582504636,1.38451210415838,0.6563577540374346,1.0e-42,5.780841506646488e-26,1.0e-42
0.8328571428571429,1.0e31,1.0e31,1.5169190283715246e7,1.0e31,54043.44326558033,1.0e29,61449.16602485808,1.0e29,0.3156663968870251,1.7968665069708472,0.7155718790297351,1.0e-42,5.85726248592524e-26,1.0e-42
0.8335714285714285,1.0e31,1.0e31,1.5772018335732281e7,1.0e31,55769.19071142736,1.0e29,70357.43609915122,1.0e29,0.3454996356213474,1.7993876823724595,0.7889797160853174,1.0e-42,5.922840266287794e-26,1.0e-42
0.8342857142857143,1.0e31,1.0e31,1.6057928369832696e7,1.0e31,55770.01234330292,1.0e29,93480.39978510744,1.0e29,0.3736435327624487,2.0141267436011505,0.8220240849219981,1.0e-42,6.034160564068785e-26,1.0e-42
0.835,1.0e31,1.0e31,1.6348765987034164e7,1.0e31,56114.96427818212,1.0e29,95486.43618934823,1.0e29,0.5853001859373071,2.6791726618644747,0.938384762804608,1.0e-42,6.047312085295832e-26,1.0e-42
0.8357142857142857,1.0e31,1.0e31,1.7022802603949662e7,1.0e31,60902.71593645332,1.0e29,112667.62149469441,1.0e29,0.6562738146134978,2.989665224168762,0.994029359050373,1.0e-42,6.083186884956704e-26,1.0e-42
0.8364285714285714,1.0e31,1.0e31,1.811887559999305e7,1.0e31,61449.166024613114,1.0e29,119041.8774955546,1.0e29,0.7155569376670614,3.0486011394412795,0.9987519353842702,1.0e-42,6.173180901531227e-26,1.0e-42
0.8371428571428572,1.0e31,1.0e31,1.831107793691653e7,1.0e31,70357.14899558613,1.0e29,119202.2303802599,1.0e29,0.7883995453403198,3.3728228697895304,0.9996411983028517,1.0e-42,6.206469170804052e-26,1.0e-42
0.8378571428571429,1.0e31,1.0e31,2.0464637800915744e7,1.0e31,93480.34146119299,1.0e29,120421.41495631948,1.0e29,0.8220213896681465,3.376420391727546,1.0856656081049294,1.0e-42,6.449361188576536e-26,1.0e-42
0.8385714285714285,1.0e31,1.0e31,2.5307543785196636e7,1.0e31,95485.7797358339,1.0e29,128566.5915842373,1.0e29,0.938384762804608,3.807909285884607,1.1277082930258087,1.0e-42,6.519543955969382e-26,1.0e-42
0.8392857142857143,1.0e31,1.0e31,3.0273786050953574e7,1.0e31,112667.38200189448,1.0e29,129921.69847121544,1.0e29,0.9940288169553912,4.564634832701554,1.4186898891168833,1.0e-42,6.676305047575271e-26,1.0e-42
0.84,1.0e31,1.0e31,3.0498086413072947e7,1.0e31,119034.81618647052,1.0e29,149509.64334381733,1.0e29,0.9987317764055275,5.528839482847398,1.5024798929806105,1.0e-42,6.766027257070473e-26,1.0e-42
0.8407142857142857,1.0e31,1.0e31,3.0532899951560214e7,1.0e31,119195.15623114617,1.0e29,151155.5215213633,1.0e29,0.9996371297135481,6.419929360497827,1.7232187331039426,1.0e-42,6.876035759479782e-26,1.0e-42
0.8414285714285714,1.0e31,1.0e31,3.1280084334372487e7,1.0e31,120419.9059792018,1.0e29,169664.34545890262,1.0e29,1.085665385754585,7.008676356206438,1.7240381861232958,1.0e-42,7.001225080704608e-26,1.0e-42
0.8421428571428572,1.0e31,1.0e31,3.132145239311549e7,1.0e31,128566.5915842373,1.0e29,188508.6562744746,1.0e29,1.1277074315686841,7.010748141905705,1.8947176767689426,1.0e-42,7.081624942465123e-26,1.0e-42
0.8428571428571429,1.0e31,1.0e31,4.063983851844806e7,1.0e31,129921.66867258646,1.0e29,195409.03076405282,1.0e29,1.418680358177249,8.059775698945298,2.0585118566989737,1.0e-42,7.172893695203869e-26,1.0e-42
0.8435714285714285,1.0e31,1.0e31,4.069337877586284e7,1.0e31,149509.258384368,1.0e29,228747.66718928042,1.0e29,1.5024778978003661,8.254447495835468,2.1412832309818968,1.0e-42,7.213127042483352e-26,1.0e-42
0.8442857142857143,1.0e31,1.0e31,4.587936394873404e7,1.0e31,151155.45787701407,1.0e29,240190.89188402268,1.0e29,1.723100214096301,8.453081726628016,2.1721955560460535,1.0e-42,7.262059674182631e-26,1.0e-42
0.845,1.0e31,1.0e31,4.797907303669538e7,1.0e31,169664.2532324665,1.0e29,250814.1986343759,1.0e29,1.7239195494904251,8.87670772836026,2.3469267148122275,1.0e-42,7.31525774144268e-26,1.0e-42
0.8457142857142858,1.0e31,1.0e31,4.937891017660125e7,1.0e31,188508.61095305535,1.0e29,253608.255757666,1.0e29,1.8946922123294196,10.172141647010893,2.3620323595278494,1.0e-42,7.557301382471459e-26,1.0e-42
0.8464285714285714,1.0e31,1.0e31,5.23250381217031e7,1.0e31,195401.09802753516,1.0e29,259610.6912132393,1.0e29,2.0585112796085587,11.248500002610417,2.639366688245266,1.0e-42,7.62813066163741e-26,1.0e-42
0.8471428571428572,1.0e31,1.0e31,5.651056843693292e7,1.0e31,228747.6207290299,1.0e29,295848.23701657524,1.0e29,2.141281293267707,12.512500714787022,3.1445586170649293,1.0e-42,7.771190264647394e-26,1.0e-42
0.8478571428571429,1.0e31,1.0e31,6.078118468350349e7,1.0e31,240190.70565881365,1.0e29,368259.01848648925,1.0e29,2.1721937830321827,14.079331650711893,3.4543584470676434,1.0e-42,7.902661433789054e-26,1.0e-42
0.8485714285714285,1.0e31,1.0e31,6.456806866706469e7,1.0e31,250813.98689384828,1.0e29,383345.50832780806,1.0e29,2.346926667762321,19.598527331532033,3.699405615006161,1.0e-42,7.925466076954358e-26,1.0e-42
0.8492857142857143,1.0e31,1.0e31,6.739126527649178e7,1.0e31,253607.20189409595,1.0e29,387424.3458084464,1.0e29,2.362028226086884,19.96913738069694,3.7977120198904277,1.0e-42,7.988739427425646e-26,1.0e-42
0.85,1.0e31,1.0e31,7.194070787458783e7,1.0e31,259608.21937379224,1.0e29,469530.96342559345,1.0e29,2.639362080449255,25.066465602345495,3.8073780708307337,1.0e-42,8.041837101257277e-26,1.0e-42
0.8507142857142858,1.0e31,1.0e31,7.483866976789987e7,1.0e31,295847.9661525675,1.0e29,517173.27361396997,1.0e29,3.1445583153151944,30.782062968423748,4.350113824460742,1.0e-42,8.05738789081814e-26,1.0e-42
0.8514285714285714,1.0e31,1.0e31,8.395627814144951e7,1.0e31,368258.9268778864,1.0e29,567977.0999084667,1.0e29,3.4543160300939895,31.74901573923178,5.142344929188666,1.0e-42,8.28075240977414e-26,1.0e-42
0.8521428571428571,1.0e31,1.0e31,8.63873944013615e7,1.0e31,383345.3756338727,1.0e29,574871.6370690621,1.0e29,3.699334169662847,32.87123469616013,6.314018514314256,1.0e-42,8.412369231846104e-26,1.0e-42
0.8528571428571429,1.0e31,1.0e31,1.1071260222000985e8,1.0e31,387424.2141690979,1.0e29,613149.8076439836,1.0e29,3.797695770160256,33.78724146260491,6.814538961030334,1.0e-42,8.720786026728799e-26,1.0e-42
0.8535714285714285,1.0e31,1.0e31,1.5481214228079906e8,1.0e31,469530.1208241067,1.0e29,768619.080153601,1.0e29,3.8073764903961673,37.15079208833129,6.832522942087651,1.0e-42,8.848961981999407e-26,1.0e-42
0.8542857142857143,1.0e31,1.0e31,1.54812168540592e8,1.0e31,517173.2605041813,1.0e29,768619.1862623192,1.0e29,4.350109129211574,39.07359095553728,7.982052064431995,1.0e-42,8.888166137446381e-26,1.0e-42
0.855,1.0e31,1.0e31,1.5489612895514387e8,1.0e31,567977.0999084665,1.0e29,801195.430595514,1.0e29,5.142341869824085,43.80108254768362,8.75068252134528,1.0e-42,9.199275713091466e-26,1.0e-42
0.8557142857142858,1.0e31,1.0e31,1.594360497974187e8,1.0e31,574871.5588945859,1.0e29,814797.2379369279,1.0e29,6.314017652537066,54.908723443155985,9.308891419484443,1.0e-42,9.199275713091466e-26,1.0e-42
0.8564285714285714,1.0e31,1.0e31,1.6774651107432392e8,1.0e31,613149.7756774434,1.0e29,1.0876038139471314e6,1.0e29,6.814530260719599,83.9395802238641,9.395718984481046,1.0e-42,9.40236608913231e-26,1.0e-42
0.8571428571428571,1.0e31,1.0e31,1.694048784330442e8,1.0e31,768619.0753603949,1.0e29,1.5063170580134902e6,1.0e29,6.832522199345294,100.88515687970134,9.694112226391647,1.0e-42,9.41262692185252e-26,1.0e-42
0.8578571428571429,1.0e31,1.0e31,1.7192767729421607e8,1.0e31,768619.1812613356,1.0e29,1.615339089027324e6,1.0e29,7.658394652602042,121.78207758785699,9.77218869923507,1.0e-42,9.509286450519442e-26,1.0e-42
0.8585714285714285,1.0e31,1.0e31,1.7375607817365167e8,1.0e31,801195.4281449739,1.0e29,1.7205119132730076e6,1.0e29,7.982049430025792,129.91658525953488,12.446137041955323,1.0e-42,1.0295169764200212e-25,1.0e-42
0.8592857142857143,1.0e31,1.0e31,1.9090368257690632e8,1.0e31,814797.2159576445,1.0e29,1.7611437611014037e6,1.0e29,8.75068232219633,137.63720427392676,12.646998060656635,1.0e-42,1.0444755571141677e-25,1.0e-42
0.86,1.0e31,1.0e31,2.1744969509714052e8,1.0e31,1.052564009603824e6,1.0e29,1.8111165978250736e6,1.0e29,9.308891407028856,151.41994974588675,13.19821325311237,1.0e-42,1.105231648302438e-25,1.0e-42
0.8607142857142858,1.0e31,1.0e31,2.6892979050058997e8,1.0e31,1.0876037959684902e6,1.0e29,1.8659652168940573e6,1.0e29,9.395718587157022,177.9465195085949,15.748493029974405,1.0e-42,1.1130374585028525e-25,1.0e-42
0.8614285714285714,1.0e31,1.0e31,3.0081528109602064e8,1.0e31,1.5063169958660542e6,1.0e29,2.097891127016356e6,1.0e29,9.694112083633058,183.14787233663517,17.751909263030033,1.0e-42,1.1467055678521083e-25,1.0e-42
0.8621428571428571,1.0e31,1.0e31,3.3297991023887795e8,1.0e31,1.6153390751800123e6,1.0e29,2.1237909553025193e6,1.0e29,9.77218808280081,210.42172159857526,18.030806764538255,1.0e-42,1.190425083194079e-25,1.0e-42
0.8628571428571429,1.0e31,1.0e31,3.61759238944829e8,1.0e31,1.7205115874330834e6,1.0e29,2.164079670582533e6,1.0e29,12.446136537567412,216.14913724059252,19.594938340731755,1.0e-42,1.190425083194079e-25,1.0e-42
0.8635714285714285,1.0e31,1.0e31,3.662083553122991e8,1.0e31,1.7611437609325359e6,1.0e29,2.1797605236619585e6,1.0e29,12.646997915589228,263.2229673144961,20.94124493004468,1.0e-42,1.2099071745289316e-25,1.0e-42
0.8642857142857143,1.0e31,1.0e31,3.8505817807855856e8,1.0e31,1.8111165178899777e6,1.0e29,2.366441388552452e6,1.0e29,15.748493027237386,270.76202138282116,24.100621371944303,1.0e-42,1.2754060243686356e-25,1.0e-42
0.865,1.0e31,1.0e31,4.1455797471423686e8,1.0e31,1.812699583818385e6,1.0e29,2.603037971405703e6,1.0e29,17.75190925735786,312.914491387325,26.758198389407116,1.0e-42,1.2867848026381796e-25,1.0e-42
0.8657142857142858,1.0e31,1.0e31,4.2620367671366763e8,1.0e31,1.8659652004910794e6,1.0e29,3.6216591359945894e6,1.0e29,18.030805042517798,430.1530442719732,27.186006466114513,1.0e-42,1.352711367921191e-25,1.0e-42
0.8664285714285714,1.0e31,1.0e31,4.373363475189357e8,1.0e31,2.097891127016356e6,1.0e29,3.833973453212267e6,1.0e29,19.594938031769264,491.05875564259327,32.67719161204349,1.0e-42,1.407358947803815e-25,1.0e-42
0.8671428571428571,1.0e31,1.0e31,5.120051578216496e8,1.0e31,2.1237909423685055e6,1.0e29,3.8388201527762283e6,1.0e29,20.941244673481293,508.1384679308315,36.6201799427816,1.0e-42,1.4221308342071032e-25,1.0e-42
0.8678571428571429,1.0e31,1.0e31,5.1337947766062254e8,1.0e31,2.164079670445116e6,1.0e29,4.528150658942605e6,1.0e29,21.91218134715261,512.2090426981781,48.077283070915584,1.0e-42,1.4737086164109746e-25,1.0e-42
0.8685714285714285,1.0e31,1.0e31,5.737635797329836e8,1.0e31,2.3664413375724987e6,1.0e29,4.528150658942605e6,1.0e29,24.100620591545574,588.2433273635202,73.36792632546943,1.0e-42,1.4904348000619424e-25,1.0e-42
0.8692857142857143,1.0e31,1.0e31,5.828575325092461e8,1.0e31,2.6030379712903504e6,1.0e29,5.047241141587098e6,1.0e29,26.758198389407116,697.0804239221204,76.0435591994714,1.0e-42,1.520723856472445e-25,1.0e-42
0.87,1.0e31,1.0e31,8.978818258439567e8,1.0e31,3.621659133131519e6,1.0e29,5.647749569476922e6,1.0e29,27.186006466114513,1148.719070482079,122.39751691765765,1.0e-42,1.5706963808421987e-25,1.0e-42
0.8707142857142857,1.0e31,1.0e31,1.093060161235091e9,1.0e31,3.8388201388351736e6,1.0e29,6.796810288674864e6,1.0e29,32.67718034769045,1148.719070482079,122.39751691765765,1.0e-42,1.5878964445718031e-25,1.0e-42
0.8714285714285714,1.0e31,1.0e31,1.107805137082963e9,1.0e31,4.528150584587624e6,1.0e29,8.444280958240945e6,1.0e29,36.62017925628428,1363.4876157573183,162.46053829752185,1.0e-42,1.6039152478826346e-25,1.0e-42
0.8721428571428571,1.0e31,1.0e31,1.167613089546054e9,1.0e31,4.528150584587624e6,1.0e29,9.421820800713232e6,1.0e29,48.077283008455154,1424.3100861323167,172.70744186517246,1.0e-42,1.6174044793721166e-25,1.0e-42
0.8728571428571429,1.0e31,1.0e31,1.3216803223221824e9,1.0e31,5.047240317247445e6,1.0e29,1.2489528763052803e7,1.0e29,73.36792600681144,1635.6971777440353,200.7686054952238,1.0e-42,1.6796746733448975e-25,1.0e-42
0.8735714285714286,1.0e31,1.0e31,1.70451870743635e9,1.0e31,5.12322190690735e6,1.0e29,1.286616017027128e7,1.0e29,76.04355880182732,1758.4659197014144,204.84217148015375,1.0e-42,1.8830289829648628e-25,1.0e-42
0.8742857142857143,1.0e31,1.0e31,1.70451870743635e9,1.0e31,6.7968102884893725e6,1.0e29,2.404780514591202e7,1.0e29,107.87389023389245,2405.5919587789967,215.47689397728632,1.0e-42,1.9478485087465059e-25,1.0e-42
0.875,1.0e31,1.0e31,1.9042825264939744e9,1.0e31,8.44428085530556e6,1.0e29,2.4931731715980083e7,1.0e29,122.39751624866398,4073.2730704337932,337.60253372394715,1.0e-42,1.9788438483918842e-25,1.0e-42
0.8757142857142857,1.0e31,1.0e31,1.9105657221250827e9,1.0e31,1.123262443035776e7,1.0e29,2.4931731715980083e7,1.0e29,122.39751624866398,4073.2730704337932,359.44818992021357,1.0e-42,2.0990677305947993e-25,1.0e-42
0.8764285714285714,1.0e31,1.0e31,2.6206841583270893e9,1.0e31,1.2489528739286e7,1.0e29,4.215562834224508e7,1.0e29,162.4605379329,5232.535971320575,369.88680125315665,1.0e-42,2.1519343279114267e-25,1.0e-42
0.8771428571428571,1.0e31,1.0e31,3.3041011964743805e9,1.0e31,1.2957422340624029e7,1.0e29,4.41950502409511e7,1.0e29,204.84217050175405,5377.861012559605,492.17814299933076,1.0e-42,2.1987301617324326e-25,1.0e-42
0.8778571428571429,1.0e31,1.0e31,3.38866439859004e9,1.0e31,2.1790633640319724e7,1.0e29,4.44817016452374e7,1.0e29,236.22229518371026,5377.861012559605,492.17814299933076,1.0e-42,2.2009640404010994e-25,1.0e-42
0.8785714285714286,1.0e31,1.0e31,3.7194348170217056e9,1.0e31,2.4047805145730272e7,1.0e29,4.44817016452374e7,1.0e29,248.96312016821875,6028.960063905825,650.065598063346,1.0e-42,2.486311965892682e-25,1.0e-42
0.8792857142857143,1.0e31,1.0e31,7.99621821770463e9,1.0e31,3.1411888390675627e7,1.0e29,6.003488353602773e7,1.0e29,337.6025337223012,9287.03268819564,685.4258568275392,1.0e-42,2.5724264398668824e-25,1.0e-42
0.88,1.0e31,1.0e31,7.99621821770463e9,1.0e31,3.689324599820791e7,1.0e29,6.357350398704109e7,1.0e29,339.37958401460475,12605.465507770235,685.4258568275392,1.0e-42,2.8059172045711364e-25,1.0e-42
0.8807142857142857,1.0e31,1.0e31,8.223122733878615e9,1.0e31,3.689324599820791e7,1.0e29,8.43946324917739e7,1.0e29,369.88680124844035,16421.936384910456,969.090783944291,1.0e-42,3.196995774536287e-25,1.0e-42
0.8814285714285715,1.0e31,1.0e31,8.234010882739815e9,1.0e31,4.215562833995147e7,1.0e29,9.853024657579708e7,1.0e29,383.57751874118054,31725.087174994598,1239.047241912928,1.0e-42,3.214087660965319e-25,1.0e-42
0.8821428571428571,1.0e31,1.0e31,8.939647615641289e9,1.0e31,4.41950502409511e7,1.0e29,1.8182610138630804e8,1.0e29,650.065598063346,31725.087174994598,1692.088327421401,1.0e-42,3.446221753684377e-25,1.0e-42
0.8828571428571429,1.0e31,1.0e31,8.939647615641289e9,1.0e31,5.950157446862106e7,1.0e29,1.8182610138630804e8,1.0e29,665.4276741445591,83921.13931110979,1856.5620939010585,1.0e-42,3.5020055138751183e-25,1.0e-42
0.8835714285714286,1.0e31,1.0e31,1.7384073533373352e10,1.0e31,6.0034883535858154e7,1.0e29,2.0725220084397787e8,1.0e29,947.4171860622632,130164.00816344014,1856.5620939010585,1.0e-42,3.937294066300283e-25,1.0e-42
0.8842857142857142,1.0e31,1.0e31,1.8811023099418545e10,1.0e31,6.6718952363346e7,1.0e29,5.0699552883998126e8,1.0e29,947.4171860622632,152052.44358592195,3171.3178326099996,1.0e-42,4.228814753600574e-25,1.0e-42
0.885,1.0e31,1.0e31,1.945896567244584e10,1.0e31,7.012614093423487e7,1.0e29,8.501590727643458e8,1.0e29,1084.650121332643,314701.46633617184,3862.410224756281,1.0e-42,4.253432021669771e-25,1.0e-42
0.8857142857142857,1.0e31,1.0e31,2.109985474037642e10,1.0e31,7.012614093423487e7,1.0e29,1.1640309334883602e9,1.0e29,1084.650121332643,407879.8788588878,8446.155074588129,1.0e-42,4.749871130453578e-25,1.0e-42
0.8864285714285715,1.0e31,1.0e31,2.6396156413293144e10,1.0e31,1.3503792417879686e8,1.0e29,1.722274715857235e9,1.0e29,1094.061081771838,1.0536238441459108e6,12322.497697081926,1.0e-42,4.880891680335559e-25,1.0e-42
0.8871428571428571,1.0e31,1.0e31,6.328143951406474e10,1.0e31,2.297654957695524e8,1.0e29,2.497343022835801e9,1.0e29,2757.066206618117,1.0536238441459108e6,14242.714728805584,1.0e-42,5.0956778260503015e-25,1.0e-42
0.8878571428571429,1.0e31,1.0e31,7.318033735793736e10,1.0e31,3.332977371820434e8,1.0e29,2.497343022835801e9,1.0e29,4053.247777369072,1.484584151282776e6,36620.21798114686,1.0e-42,5.320744042338531e-25,1.0e-42
0.8885714285714286,1.0e31,1.0e31,7.318033735793736e10,1.0e31,3.332977371820434e8,1.0e29,3.868122091135251e9,1.0e29,5900.164642491464,3.0547483870854685e6,36620.21798114686,1.0e-42,5.932703454246352e-25,1.0e-42
0.8892857142857142,1.0e31,1.0e31,1.8724280395788162e11,1.0e31,8.875445032124412e8,1.0e29,3.9970063951808257e9,1.0e29,5900.164642491464,3.135034983466433e6,38672.81590537239,1.0e-42,9.5367431640625e-7,1.0e-42
0.89,1.0e31,1.0e31,2.7874827134570026e11,1.0e31,1.177634304697128e9,1.0e29,5.685920886189863e9,1.0e29,13478.242150435659,8.326417793945377e6,41626.52769569189,1.0e-42,1.9073486328125e-6,1.0e-42
0.8907142857142857,1.0e31,1.0e31,3.304041315007283e11,1.0e31,1.2850848822718909e9,1.0e29,7.051138774863041e9,1.0e29,14484.843031650522,4.299460276078202e7,133752.14251288451,1.0e-42,1.9073486328125e-6,1.0e-42
0.8914285714285715,1.0e31,1.0e31,7.647831192388031e11,1.0e31,1.4072893764025512e9,1.0e29,3.552107907239515e10,1.0e29,18908.958156211636,5.920631604922488e7,617154.7849709176,1.0e-42,1.9073486328125e-6,1.0e-42
0.8921428571428571,1.0e31,1.0e31,7.795121174538364e11,1.0e31,1.8297706305128238e9,1.0e29,5.896880383963819e10,1.0e29,21022.02778819532,3.535757792043119e8,912775.5433708772,1.0e-42,1.9073486328125e-6,1.0e-42
0.8928571428571429,1.0e31,1.0e31,8.007702543313564e11,1.0e31,3.9523177315167775e9,1.0e29,2.075895148831993e11,1.0e29,23534.96792378143,3.6615703201826733e8,2.1012041291553825e6,1.0e-42,3.814697265625e-6,1.0e-42
0.8935714285714286,1.0e31,1.0e31,1.1520982957501035e12,1.0e31,4.0235396577344375e9,1.0e29,2.0839545288764825e11,1.0e29,67231.44202667898,2.515972538749651e9,2.759880755134989e6,1.0e-42,3.187327378667527e-5,1.0e-42
0.8942857142857142,1.0e31,1.0e31,1.2185488133139036e12,1.0e31,4.969726105350495e9,1.0e29,1.5600604764533032e12,1.0e29,67231.44202667898,2.4602695163260095e11,1.804884003560268e7,1.0e-42,3.303624739778285e-5,1.0e-42
0.895,1.0e31,1.0e31,1.8347678146274766e12,1.0e31,4.969726105350495e9,1.0e29,4.326991547990711e13,1.0e29,77443.62489519159,8.656992377276458e11,3.543945125065199e8,1.0e-42,4.678839329542572e-5,1.0e-42
0.8957142857142857,1.0e31,1.0e31,2.368462049926206e12,1.0e31,5.300331947467662e9,1.0e29,1.1228334223827712e14,1.0e29,93002.22192468711,8.968936143413838e11,5.474610536641692e8,1.0e-42,0.0002443454300628224,1.0e-42
0.8964285714285715,1.0e31,1.0e31,2.368462049926206e12,1.0e31,5.685920886189863e9,1.0e29,1.339791995419418e14,1.0e29,96030.22490862018,5.649111055918511e12,1.9004753265237029e9,1.0e-42,0.0004895350630542744,1.0e-42
0.8971428571428571,1.0e31,1.0e31,5.501370382086727e12,1.0e31,1.806318837428598e10,1.0e29,2.7950573068589562e14,1.0e29,182827.51491328247,1.8125390587613672e14,2.1564676575457006e9,1.0e-42,0.0006912500910948613,1.0e-42
0.8978571428571429,1.0e31,1.0e31,1.1848226933065307e13,1.0e31,8.019413606607877e10,1.0e29,2.0311598415777004e16,1.0e29,1.189490606189105e6,7.363867419408809e14,1.2394939932796234e10,1.0e-42,0.0007327508684201304,1.0e-42
0.8985714285714286,1.0e31,1.0e31,2.6543106259485215e13,1.0e31,8.465497642653667e10,1.0e29,2.676307442024219e16,1.0e29,1.217603157104974e6,3.1881049287950336e16,2.2972242804234628e11,1.0e-42,0.0010079349516320059,1.0e-42
0.8992857142857142,1.0e31,1.0e31,2.0321363699972972e14,1.0e31,3.9333104494310736e11,1.0e29,5.4457970301547315e17,1.0e29,6.848086521745053e6,3.1881049287950336e16,4.008175468544e12,1.0e-42,0.0010543549971620701,1.0e-42
0.9,1.0e31,1.0e31,2.0322128906796294e14,1.0e31,3.940314046802333e11,1.0e29,5.4457970301547315e17,1.0e29,7.712778971473372e6,3.1881049287950336e16,4.008175468544e12,1.0e-42,0.0011341064336320272,1.0e-42
0.9007142857142857,1.0e31,1.0e31,2.0322189575615316e14,1.0e31,3.945236934880193e11,1.0e29,5.4457970301547315e17,1.0e29,8.167787607668903e6,3.1881049287950336e16,4.008175468544e12,1.0e-42,0.0017462000696984589,1.0e-42
0.9014285714285715,1.0e31,1.0e31,9.304391306338921e14,1.0e31,3.083009037848463e12,1.0e29,5.4457970301547315e17,1.0e29,4.80150199576133e7,3.1881049287950336e16,4.008175468544e12,1.0e-42,0.0024046772603456153,1.0e-42
0.9021428571428571,1.0e31,1.0e31,3.6777722593898376e16,1.0e31,7.734338190290133e13,1.0e29,5.4457970301547315e17,1.0e29,1.4405288715091949e9,3.1881049287950336e16,4.008175468544e12,1.0e-42,0.003160255956222539,1.0e-42
0.9028571428571428,1.0e31,1.0e31,7.0018266101684984e16,1.0e31,1.5140455244079106e14,1.0e29,5.4457970301547315e17,1.0e29,2.1203208955623765e9,3.1881049287950336e16,4.008175468544e12,1.0e-42,71.55417530872052,1.0e-42
0.9035714285714286,1.0e31,1.0e31,8.780130986147206e16,1.0e31,2.975210153362061e14,1.0e29,5.4457970301547315e17,1.0e29,4.596361722460434e9,3.1881049287950336e16,4.008175468544e12,1.0e-42,247.3539973687978,1.0e-42
0.9042857142857142,1.0e31,1.0e31,1.5959981429698288e17,1.0e31,5.744776869569402e14,1.0e29,5.4457970301547315e17,1.0e29,1.2714754841853235e10,3.1881049287950336e16,4.008175468544e12,1.0e-42,849.0559463309824,1.0e-42
0.905,1.0e31,1.0e31,1.222880457252541e19,1.0e31,2.2898545095296348e16,1.0e29,5.4457970301547315e17,1.0e29,4.2669828521962805e11,3.1881049287950336e16,4.008175468544e12,1.0e-42,148815.0702045999,1.0e-42
0.9057142857142857,1.0e31,1.0e31,1.5477839346942468e19,1.0e31,1.1848509765719587e17,1.0e29,5.4457970301547315e17,1.0e29,1.7705282598733513e12,3.1881049287950336e16,4.008175468544e12,1.0e-42,259860.68095038927,1.0e-42
0.9064285714285715,1.0e31,1.0e31,1.8155325592629045e20,1.0e31,1.69750120762232e18,1.0e29,5.4457970301547315e17,1.0e29,4.008175468544e12,1.0e28,4.008175468544e12,1.0e-42,2.097152e6,1.0e-42
0.9071428571428571,1.0e31,1.0e31,1.8155325592629045e20,1.0e31,1.69750120762232e18,1.0e29,1.0e29,1.0e29,4.008175468544e12,1.0e28,1.0e28,1.0e-42,2.097152e6,1.0e-42
0.9078571428571428,1.0e31,1.0e31,1.8155325592629045e20,1.0e31,1.69750120762232e18,1.0e29,1.0e29,1.0e29,4.008175468544e12,1.0e28,1.0e28,1.0e-42,2.097152e6,1.0e-42
0.9085714285714286,1.0e31,1.0e31,1.8155325592629045e20,1.0e31,1.69750120762232e18,1.0e29,1.0e29,1.0e29,4.008175468544e12,1.0e28,1.0e28,1.0e-42,2.097152e6,1.0e-42
0.9092857142857143,1.0e31,1.0e31,1.8155325592629045e20,1.0e31,1.69750120762232e18,1.0e29,1.0e29,1.0e29,4.008175468544e12,1.0e28,1.0e28,1.0e-42,2.097152e6,1.0e-42
0.91,1.0e31,1.0e31,1.8155325592629045e20,1.0e31,1.69750120762232e18,1.0e29,1.0e29,1.0e29,4.008175468544e12,1.0e28,1.0e28,1.0e-42,2.097152e6,1.0e-42
0.9107142857142857,1.0e31,1.0e31,1.8155325592629045e20,1.0e31,1.69750120762232e18,1.0e29,1.0e29,1.0e29,4.008175468544e12,1.0e28,1.0e28,1.0e-42,2.097152e6,1.0e-42
0.9114285714285715,1.0e31,1.0e31,1.8155325592629045e20,1.0e31,1.69750120762232e18,1.0e29,1.0e29,1.0e29,4.008175468544e12,1.0e28,1.0e28,1.0e-42,2.097152e6,1.0e-42
0.9121428571428571,1.0e31,1.0e31,1.8155325592629045e20,1.0e31,1.69750120762232e18,1.0e29,1.0e29,1.0e29,4.008175468544e12,1.0e28,1.0e28,1.0e-42,2.097152e6,1.0e-42
0.9128571428571428,1.0e31,1.0e31,1.8155325592629045e20,1.0e31,1.69750120762232e18,1.0e29,1.0e29,1.0e29,4.008175468544e12,1.0e28,1.0e28,1.0e-42,2.097152e6,1.0e-42
0.9135714285714286,1.0e31,1.0e31,1.8155325592629045e20,1.0e31,1.69750120762232e18,1.0e29,1.0e29,1.0e29,4.008175468544e12,1.0e28,1.0e28,1.0e-42,2.097152e6,1.0e-42
0.9142857142857143,1.0e31,1.0e31,1.0e31,1.0e31,1.0e29,1.0e29,1.0e29,1.0e29,1.0e28,1.0e28,1.0e28,1.0e19,1.0e19,1.0e-42
0.915,1.0e31,1.0e31,1.0e31,1.0e31,1.0e29,1.0e29,1.0e29,1.0e29,1.0e28,1.0e28,1.0e28,1.0e19,1.0e19,1.0e-42
0.9157142857142857,1.0e31,1.0e31,1.0e31,1.0e31,1.0e29,1.0e29,1.0e29,1.0e29,1.0e28,1.0e28,1.0e28,1.0e19,1.0e19,1.0e-42
0.9164285714285715,1.0e31,1.0e31,1.0e31,1.0e31,1.0e29,1.0e29,1.0e29,1.0e29,1.0e28,1.0e28,1.0e28,1.0e19,1.0e19,1.0e-42
0.9171428571428571,1.0e31,1.0e31,1.0e31,1.0e31,1.0e29,1.0e29,1.0e29,1.0e29,1.0e28,1.0e28,1.0e28,1.0e19,1.0e19,1.0e-42
0.9178571428571428,1.0e31,1.0e31,1.0e31,1.0e31,1.0e29,1.0e29,1.0e29,1.0e29,1.0e28,1.0e28,1.0e28,1.0e19,1.0e19,1.0e-42
0.9185714285714286,1.0e31,1.0e31,1.0e31,1.0e31,1.0e29,1.0e29,1.0e29,1.0e29,1.0e28,1.0e28,1.0e28,1.0e19,1.0e19,1.0e-42
0.9192857142857143,1.0e31,1.0e31,1.0e31,1.0e31,1.0e29,1.0e29,1.0e29,1.0e29,1.0e28,1.0e28,1.0e28,1.0e19,1.0e19,1.0e-42
0.92,1.0e31,1.0e31,1.0e31,1.0e31,1.0e29,1.0e29,1.0e29,1.0e29,1.0e28,1.0e28,1.0e28,1.0e19,1.0e19,1.0e-42
0.9207142857142857,1.0e31,1.0e31,1.0e31,1.0e31,1.0e29,1.0e29,1.0e29,1.0e29,1.0e28,1.0e28,1.0e28,1.0e19,1.0e19,1.0e-42
0.9214285714285714,1.0e31,1.0e31,1.0e31,1.0e31,1.0e29,1.0e29,1.0e29,1.0e29,1.0e28,1.0e28,1.0e28,1.0e19,1.0e19,1.0e-42
0.9221428571428572,1.0e31,1.0e31,1.0e31,1.0e31,1.0e29,1.0e29,1.0e29,1.0e29,1.0e28,1.0e28,1.0e28,1.0e19,1.0e19,1.0e-42
0.9228571428571428,1.0e31,1.0e31,1.0e31,1.0e31,1.0e29,1.0e29,1.0e29,1.0e29,1.0e28,1.0e28,1.0e28,1.0e19,1.0e19,1.0e-42
0.9235714285714286,1.0e31,1.0e31,1.0e31,1.0e31,1.0e29,1.0e29,1.0e29,1.0e29,1.0e28,1.0e28,1.0e28,1.0e19,1.0e19,1.0e-42
0.9242857142857143,1.0e31,1.0e31,1.0e31,1.0e31,1.0e29,1.0e29,1.0e29,1.0e29,1.0e28,1.0e28,1.0e28,1.0e19,1.0e19,1.0e-42
0.925,1.0e31,1.0e31,1.0e31,1.0e31,1.0e29,1.0e29,1.0e29,1.0e29,1.0e28,1.0e28,1.0e28,1.0e19,1.0e19,1.0e-42
0.9257142857142857,1.0e31,1.0e31,1.0e31,1.0e31,1.0e29,1.0e29,1.0e29,1.0e29,1.0e28,1.0e28,1.0e28,1.0e19,1.0e19,1.0e-42
0.9264285714285714,1.0e31,1.0e31,1.0e31,1.0e31,1.0e29,1.0e29,1.0e29,1.0e29,1.0e28,1.0e28,1.0e28,1.0e19,1.0e19,1.0e-42
0.9271428571428572,1.0e31,1.0e31,1.0e31,1.0e31,1.0e29,1.0e29,1.0e29,1.0e29,1.0e28,1.0e28,1.0e28,1.0e19,1.0e19,1.0e-42
0.9278571428571428,1.0e31,1.0e31,1.0e31,1.0e31,1.0e29,1.0e29,1.0e29,1.0e29,1.0e28,1.0e28,1.0e28,1.0e19,1.0e19,1.0e-42
0.9285714285714286,1.0e31,1.0e31,1.0e31,1.0e31,1.0e29,1.0e29,1.0e29,1.0e29,1.0e28,1.0e28,1.0e28,1.0e19,1.0e19,1.0e-42
0.9292857142857143,1.0e31,1.0e31,1.0e31,1.0e31,1.0e29,1.0e29,1.0e29,1.0e29,1.0e28,1.0e28,1.0e28,1.0e19,1.0e19,1.0e-42
0.93,1.0e31,1.0e31,1.0e31,1.0e31,1.0e29,1.0e29,1.0e29,1.0e29,1.0e28,1.0e28,1.0e28,1.0e19,1.0e19,1.0e-42
0.9307142857142857,1.0e31,1.0e31,1.0e31,1.0e31,1.0e29,1.0e29,1.0e29,1.0e29,1.0e28,1.0e28,1.0e28,1.0e19,1.0e19,1.0e-42
0.9314285714285714,1.0e31,1.0e31,1.0e31,1.0e31,1.0e29,1.0e29,1.0e29,1.0e29,1.0e28,1.0e28,1.0e28,1.0e19,1.0e19,1.0e-42
0.9321428571428572,1.0e31,1.0e31,1.0e31,1.0e31,1.0e29,1.0e29,1.0e29,1.0e29,1.0e28,1.0e28,1.0e28,1.0e19,1.0e19,1.0e-42
0.9328571428571428,1.0e31,1.0e31,1.0e31,1.0e31,1.0e29,1.0e29,1.0e29,1.0e29,1.0e28,1.0e28,1.0e28,1.0e19,1.0e19,1.0e-42
0.9335714285714286,1.0e31,1.0e31,1.0e31,1.0e31,1.0e29,1.0e29,1.0e29,1.0e29,1.0e28,1.0e28,1.0e28,1.0e19,1.0e19,1.0e-42
0.9342857142857143,1.0e31,1.0e31,1.0e31,1.0e31,1.0e29,1.0e29,1.0e29,1.0e29,1.0e28,1.0e28,1.0e28,1.0e19,1.0e19,1.0e-42
0.935,1.0e31,1.0e31,1.0e31,1.0e31,1.0e29,1.0e29,1.0e29,1.0e29,1.0e28,1.0e28,1.0e28,1.0e19,1.0e19,1.0e-42
0.9357142857142857,1.0e31,1.0e31,1.0e31,1.0e31,1.0e29,1.0e29,1.0e29,1.0e29,1.0e28,1.0e28,1.0e28,1.0e19,1.0e19,1.0e-42
0.9364285714285714,1.0e31,1.0e31,1.0e31,1.0e31,1.0e29,1.0e29,1.0e29,1.0e29,1.0e28,1.0e28,1.0e28,1.0e19,1.0e19,1.0e-42
0.9371428571428572,1.0e31,1.0e31,1.0e31,1.0e31,1.0e29,1.0e29,1.0e29,1.0e29,1.0e28,1.0e28,1.0e28,1.0e19,1.0e19,1.0e-42
0.9378571428571428,1.0e31,1.0e31,1.0e31,1.0e31,1.0e29,1.0e29,1.0e29,1.0e29,1.0e28,1.0e28,1.0e28,1.0e19,1.0e19,1.0e-42
0.9385714285714286,1.0e31,1.0e31,1.0e31,1.0e31,1.0e29,1.0e29,1.0e29,1.0e29,1.0e28,1.0e28,1.0e28,1.0e19,1.0e19,1.0e-42
0.9392857142857143,1.0e31,1.0e31,1.0e31,1.0e31,1.0e29,1.0e29,1.0e29,1.0e29,1.0e28,1.0e28,1.0e28,1.0e19,1.0e19,1.0e-42
0.94,1.0e31,1.0e31,1.0e31,1.0e31,1.0e29,1.0e29,1.0e29,1.0e29,1.0e28,1.0e28,1.0e28,1.0e19,1.0e19,1.0e-42
0.9407142857142857,1.0e31,1.0e31,1.0e31,1.0e31,1.0e29,1.0e29,1.0e29,1.0e29,1.0e28,1.0e28,1.0e28,1.0e19,1.0e19,1.0e-42
0.9414285714285714,1.0e31,1.0e31,1.0e31,1.0e31,1.0e29,1.0e29,1.0e29,1.0e29,1.0e28,1.0e28,1.0e28,1.0e19,1.0e19,1.0e-42
0.9421428571428572,1.0e31,1.0e31,1.0e31,1.0e31,1.0e29,1.0e29,1.0e29,1.0e29,1.0e28,1.0e28,1.0e28,1.0e19,1.0e19,1.0e-42
0.9428571428571428,1.0e31,1.0e31,1.0e31,1.0e31,1.0e29,1.0e29,1.0e29,1.0e29,1.0e28,1.0e28,1.0e28,1.0e19,1.0e19,1.0e-42
0.9435714285714286,1.0e31,1.0e31,1.0e31,1.0e31,1.0e29,1.0e29,1.0e29,1.0e29,1.0e28,1.0e28,1.0e28,1.0e19,1.0e19,1.0e-42
0.9442857142857143,1.0e31,1.0e31,1.0e31,1.0e31,1.0e29,1.0e29,1.0e29,1.0e29,1.0e28,1.0e28,1.0e28,1.0e19,1.0e19,1.0e-42
0.945,1.0e31,1.0e31,1.0e31,1.0e31,1.0e29,1.0e29,1.0e29,1.0e29,1.0e28,1.0e28,1.0e28,1.0e19,1.0e19,1.0e-42
0.9457142857142857,1.0e31,1.0e31,1.0e31,1.0e31,1.0e29,1.0e29,1.0e29,1.0e29,1.0e28,1.0e28,1.0e28,1.0e19,1.0e19,1.0e-42
0.9464285714285714,1.0e31,1.0e31,1.0e31,1.0e31,1.0e29,1.0e29,1.0e29,1.0e29,1.0e28,1.0e28,1.0e28,1.0e19,1.0e19,1.0e-42
0.9471428571428572,1.0e31,1.0e31,1.0e31,1.0e31,1.0e29,1.0e29,1.0e29,1.0e29,1.0e28,1.0e28,1.0e28,1.0e19,1.0e19,1.0e-42
0.9478571428571428,1.0e31,1.0e31,1.0e31,1.0e31,1.0e29,1.0e29,1.0e29,1.0e29,1.0e28,1.0e28,1.0e28,1.0e19,1.0e19,1.0e-42
0.9485714285714286,1.0e31,1.0e31,1.0e31,1.0e31,1.0e29,1.0e29,1.0e29,1.0e29,1.0e28,1.0e28,1.0e28,1.0e19,1.0e19,1.0e-42
0.9492857142857143,1.0e31,1.0e31,1.0e31,1.0e31,1.0e29,1.0e29,1.0e29,1.0e29,1.0e28,1.0e28,1.0e28,1.0e19,1.0e19,1.0e-42
0.95,1.0e31,1.0e31,1.0e31,1.0e31,1.0e29,1.0e29,1.0e29,1.0e29,1.0e28,1.0e28,1.0e28,1.0e19,1.0e19,1.0e-42
0.9507142857142857,1.0e31,1.0e31,1.0e31,1.0e31,1.0e29,1.0e29,1.0e29,1.0e29,1.0e28,1.0e28,1.0e28,1.0e19,1.0e19,1.0e-42
0.9514285714285714,1.0e31,1.0e31,1.0e31,1.0e31,1.0e29,1.0e29,1.0e29,1.0e29,1.0e28,1.0e28,1.0e28,1.0e19,1.0e19,1.0e-42
0.9521428571428572,1.0e31,1.0e31,1.0e31,1.0e31,1.0e29,1.0e29,1.0e29,1.0e29,1.0e28,1.0e28,1.0e28,1.0e19,1.0e19,1.0e-42
0.9528571428571428,1.0e31,1.0e31,1.0e31,1.0e31,1.0e29,1.0e29,1.0e29,1.0e29,1.0e28,1.0e28,1.0e28,1.0e19,1.0e19,1.0e-42
0.9535714285714286,1.0e31,1.0e31,1.0e31,1.0e31,1.0e29,1.0e29,1.0e29,1.0e29,1.0e28,1.0e28,1.0e28,1.0e19,1.0e19,1.0e-42
0.9542857142857143,1.0e31,1.0e31,1.0e31,1.0e31,1.0e29,1.0e29,1.0e29,1.0e29,1.0e28,1.0e28,1.0e28,1.0e19,1.0e19,1.0e-42
0.955,1.0e31,1.0e31,1.0e31,1.0e31,1.0e29,1.0e29,1.0e29,1.0e29,1.0e28,1.0e28,1.0e28,1.0e19,1.0e19,1.0e-42
0.9557142857142857,1.0e31,1.0e31,1.0e31,1.0e31,1.0e29,1.0e29,1.0e29,1.0e29,1.0e28,1.0e28,1.0e28,1.0e19,1.0e19,1.0e-42
0.9564285714285714,1.0e31,1.0e31,1.0e31,1.0e31,1.0e29,1.0e29,1.0e29,1.0e29,1.0e28,1.0e28,1.0e28,1.0e19,1.0e19,1.0e-42
0.9571428571428572,1.0e31,1.0e31,1.0e31,1.0e31,1.0e29,1.0e29,1.0e29,1.0e29,1.0e28,1.0e28,1.0e28,1.0e19,1.0e19,1.0e-42
0.9578571428571429,1.0e31,1.0e31,1.0e31,1.0e31,1.0e29,1.0e29,1.0e29,1.0e29,1.0e28,1.0e28,1.0e28,1.0e19,1.0e19,1.0e-42
0.9585714285714285,1.0e31,1.0e31,1.0e31,1.0e31,1.0e29,1.0e29,1.0e29,1.0e29,1.0e28,1.0e28,1.0e28,1.0e19,1.0e19,1.0e-42
0.9592857142857143,1.0e31,1.0e31,1.0e31,1.0e31,1.0e29,1.0e29,1.0e29,1.0e29,1.0e28,1.0e28,1.0e28,1.0e19,1.0e19,1.0e-42
0.96,1.0e31,1.0e31,1.0e31,1.0e31,1.0e29,1.0e29,1.0e29,1.0e29,1.0e28,1.0e28,1.0e28,1.0e19,1.0e19,1.0e-42
0.9607142857142857,1.0e31,1.0e31,1.0e31,1.0e31,1.0e29,1.0e29,1.0e29,1.0e29,1.0e28,1.0e28,1.0e28,1.0e19,1.0e19,1.0e-42
0.9614285714285714,1.0e31,1.0e31,1.0e31,1.0e31,1.0e29,1.0e29,1.0e29,1.0e29,1.0e28,1.0e28,1.0e28,1.0e19,1.0e19,1.0e-42
0.9621428571428572,1.0e31,1.0e31,1.0e31,1.0e31,1.0e29,1.0e29,1.0e29,1.0e29,1.0e28,1.0e28,1.0e28,1.0e19,1.0e19,1.0e-42
0.9628571428571429,1.0e31,1.0e31,1.0e31,1.0e31,1.0e29,1.0e29,1.0e29,1.0e29,1.0e28,1.0e28,1.0e28,1.0e19,1.0e19,1.0e-42
0.9635714285714285,1.0e31,1.0e31,1.0e31,1.0e31,1.0e29,1.0e29,1.0e29,1.0e29,1.0e28,1.0e28,1.0e28,1.0e19,1.0e19,1.0e-42
0.9642857142857143,1.0e31,1.0e31,1.0e31,1.0e31,1.0e29,1.0e29,1.0e29,1.0e29,1.0e28,1.0e28,1.0e28,1.0e19,1.0e19,1.0e-42
0.965,1.0e31,1.0e31,1.0e31,1.0e31,1.0e29,1.0e29,1.0e29,1.0e29,1.0e28,1.0e28,1.0e28,1.0e19,1.0e19,1.0e-42
0.9657142857142857,1.0e31,1.0e31,1.0e31,1.0e31,1.0e29,1.0e29,1.0e29,1.0e29,1.0e28,1.0e28,1.0e28,1.0e19,1.0e19,1.0e-42
0.9664285714285714,1.0e31,1.0e31,1.0e31,1.0e31,1.0e29,1.0e29,1.0e29,1.0e29,1.0e28,1.0e28,1.0e28,1.0e19,1.0e19,1.0e-42
0.9671428571428572,1.0e31,1.0e31,1.0e31,1.0e31,1.0e29,1.0e29,1.0e29,1.0e29,1.0e28,1.0e28,1.0e28,1.0e19,1.0e19,1.0e-42
0.9678571428571429,1.0e31,1.0e31,1.0e31,1.0e31,1.0e29,1.0e29,1.0e29,1.0e29,1.0e28,1.0e28,1.0e28,1.0e19,1.0e19,1.0e-42
0.9685714285714285,1.0e31,1.0e31,1.0e31,1.0e31,1.0e29,1.0e29,1.0e29,1.0e29,1.0e28,1.0e28,1.0e28,1.0e19,1.0e19,1.0e-42
0.9692857142857143,1.0e31,1.0e31,1.0e31,1.0e31,1.0e29,1.0e29,1.0e29,1.0e29,1.0e28,1.0e28,1.0e28,1.0e19,1.0e19,1.0e-42
0.97,1.0e31,1.0e31,1.0e31,1.0e31,1.0e29,1.0e29,1.0e29,1.0e29,1.0e28,1.0e28,1.0e28,1.0e19,1.0e19,1.0e-42
0.9707142857142858,1.0e31,1.0e31,1.0e31,1.0e31,1.0e29,1.0e29,1.0e29,1.0e29,1.0e28,1.0e28,1.0e28,1.0e19,1.0e19,1.0e-42
0.9714285714285714,1.0e31,1.0e31,1.0e31,1.0e31,1.0e29,1.0e29,1.0e29,1.0e29,1.0e28,1.0e28,1.0e28,1.0e19,1.0e19,1.0e-42
0.9721428571428572,1.0e31,1.0e31,1.0e31,1.0e31,1.0e29,1.0e29,1.0e29,1.0e29,1.0e28,1.0e28,1.0e28,1.0e19,1.0e19,1.0e-42
0.9728571428571429,1.0e31,1.0e31,1.0e31,1.0e31,1.0e29,1.0e29,1.0e29,1.0e29,1.0e28,1.0e28,1.0e28,1.0e19,1.0e19,1.0e-42
0.9735714285714285,1.0e31,1.0e31,1.0e31,1.0e31,1.0e29,1.0e29,1.0e29,1.0e29,1.0e28,1.0e28,1.0e28,1.0e19,1.0e19,1.0e-42
0.9742857142857143,1.0e31,1.0e31,1.0e31,1.0e31,1.0e29,1.0e29,1.0e29,1.0e29,1.0e28,1.0e28,1.0e28,1.0e19,1.0e19,1.0e-42
0.975,1.0e31,1.0e31,1.0e31,1.0e31,1.0e29,1.0e29,1.0e29,1.0e29,1.0e28,1.0e28,1.0e28,1.0e19,1.0e19,1.0e-42
0.9757142857142858,1.0e31,1.0e31,1.0e31,1.0e31,1.0e29,1.0e29,1.0e29,1.0e29,1.0e28,1.0e28,1.0e28,1.0e19,1.0e19,1.0e-42
0.9764285714285714,1.0e31,1.0e31,1.0e31,1.0e31,1.0e29,1.0e29,1.0e29,1.0e29,1.0e28,1.0e28,1.0e28,1.0e19,1.0e19,1.0e-42
0.9771428571428571,1.0e31,1.0e31,1.0e31,1.0e31,1.0e29,1.0e29,1.0e29,1.0e29,1.0e28,1.0e28,1.0e28,1.0e19,1.0e19,1.0e-42
0.9778571428571429,1.0e31,1.0e31,1.0e31,1.0e31,1.0e29,1.0e29,1.0e29,1.0e29,1.0e28,1.0e28,1.0e28,1.0e19,1.0e19,1.0e-42
0.9785714285714285,1.0e31,1.0e31,1.0e31,1.0e31,1.0e29,1.0e29,1.0e29,1.0e29,1.0e28,1.0e28,1.0e28,1.0e19,1.0e19,1.0e-42
0.9792857142857143,1.0e31,1.0e31,1.0e31,1.0e31,1.0e29,1.0e29,1.0e29,1.0e29,1.0e28,1.0e28,1.0e28,1.0e19,1.0e19,1.0e-42
0.98,1.0e31,1.0e31,1.0e31,1.0e31,1.0e29,1.0e29,1.0e29,1.0e29,1.0e28,1.0e28,1.0e28,1.0e19,1.0e19,1.0e-42
0.9807142857142858,1.0e31,1.0e31,1.0e31,1.0e31,1.0e29,1.0e29,1.0e29,1.0e29,1.0e28,1.0e28,1.0e28,1.0e19,1.0e19,1.0e-42
0.9814285714285714,1.0e31,1.0e31,1.0e31,1.0e31,1.0e29,1.0e29,1.0e29,1.0e29,1.0e28,1.0e28,1.0e28,1.0e19,1.0e19,1.0e-42
0.9821428571428571,1.0e31,1.0e31,1.0e31,1.0e31,1.0e29,1.0e29,1.0e29,1.0e29,1.0e28,1.0e28,1.0e28,1.0e19,1.0e19,1.0e-42
0.9828571428571429,1.0e31,1.0e31,1.0e31,1.0e31,1.0e29,1.0e29,1.0e29,1.0e29,1.0e28,1.0e28,1.0e28,1.0e19,1.0e19,1.0e-42
0.9835714285714285,1.0e31,1.0e31,1.0e31,1.0e31,1.0e29,1.0e29,1.0e29,1.0e29,1.0e28,1.0e28,1.0e28,1.0e19,1.0e19,1.0e-42
0.9842857142857143,1.0e31,1.0e31,1.0e31,1.0e31,1.0e29,1.0e29,1.0e29,1.0e29,1.0e28,1.0e28,1.0e28,1.0e19,1.0e19,1.0e-42
0.985,1.0e31,1.0e31,1.0e31,1.0e31,1.0e29,1.0e29,1.0e29,1.0e29,1.0e28,1.0e28,1.0e28,1.0e19,1.0e19,1.0e-42
0.9857142857142858,1.0e31,1.0e31,1.0e31,1.0e31,1.0e29,1.0e29,1.0e29,1.0e29,1.0e28,1.0e28,1.0e28,1.0e19,1.0e19,1.0e-42
0.9864285714285714,1.0e31,1.0e31,1.0e31,1.0e31,1.0e29,1.0e29,1.0e29,1.0e29,1.0e28,1.0e28,1.0e28,1.0e19,1.0e19,1.0e-42
0.9871428571428571,1.0e31,1.0e31,1.0e31,1.0e31,1.0e29,1.0e29,1.0e29,1.0e29,1.0e28,1.0e28,1.0e28,1.0e19,1.0e19,1.0e-42
0.9878571428571429,1.0e31,1.0e31,1.0e31,1.0e31,1.0e29,1.0e29,1.0e29,1.0e29,1.0e28,1.0e28,1.0e28,1.0e19,1.0e19,1.0e-42
0.9885714285714285,1.0e31,1.0e31,1.0e31,1.0e31,1.0e29,1.0e29,1.0e29,1.0e29,1.0e28,1.0e28,1.0e28,1.0e19,1.0e19,1.0e-42
0.9892857142857143,1.0e31,1.0e31,1.0e31,1.0e31,1.0e29,1.0e29,1.0e29,1.0e29,1.0e28,1.0e28,1.0e28,1.0e19,1.0e19,1.0e-42
0.99,1.0e31,1.0e31,1.0e31,1.0e31,1.0e29,1.0e29,1.0e29,1.0e29,1.0e28,1.0e28,1.0e28,1.0e19,1.0e19,1.0e-42
0.9907142857142858,1.0e31,1.0e31,1.0e31,1.0e31,1.0e29,1.0e29,1.0e29,1.0e29,1.0e28,1.0e28,1.0e28,1.0e19,1.0e19,1.0e-42
0.9914285714285714,1.0e31,1.0e31,1.0e31,1.0e31,1.0e29,1.0e29,1.0e29,1.0e29,1.0e28,1.0e28,1.0e28,1.0e19,1.0e19,1.0e-42
0.9921428571428571,1.0e31,1.0e31,1.0e31,1.0e31,1.0e29,1.0e29,1.0e29,1.0e29,1.0e28,1.0e28,1.0e28,1.0e19,1.0e19,1.0e-42
0.9928571428571429,1.0e31,1.0e31,1.0e31,1.0e31,1.0e29,1.0e29,1.0e29,1.0e29,1.0e28,1.0e28,1.0e28,1.0e19,1.0e19,1.0e-42
0.9935714285714285,1.0e31,1.0e31,1.0e31,1.0e31,1.0e29,1.0e29,1.0e29,1.0e29,1.0e28,1.0e28,1.0e28,1.0e19,1.0e19,1.0e-42
0.9942857142857143,1.0e31,1.0e31,1.0e31,1.0e31,1.0e29,1.0e29,1.0e29,1.0e29,1.0e28,1.0e28,1.0e28,1.0e19,1.0e19,1.0e-42
0.995,1.0e31,1.0e31,1.0e31,1.0e31,1.0e29,1.0e29,1.0e29,1.0e29,1.0e28,1.0e28,1.0e28,1.0e19,1.0e19,1.0e-42
0.9957142857142857,1.0e31,1.0e31,1.0e31,1.0e31,1.0e29,1.0e29,1.0e29,1.0e29,1.0e28,1.0e28,1.0e28,1.0e19,1.0e19,1.0e19
0.9964285714285714,1.0e31,1.0e31,1.0e31,1.0e31,1.0e29,1.0e29,1.0e29,1.0e29,1.0e28,1.0e28,1.0e28,1.0e19,1.0e19,1.0e19
0.9971428571428571,1.0e31,1.0e31,1.0e31,1.0e31,1.0e29,1.0e29,1.0e29,1.0e29,1.0e28,1.0e28,1.0e28,1.0e19,1.0e19,1.0e19
0.9978571428571429,1.0e31,1.0e31,1.0e31,1.0e31,1.0e29,1.0e29,1.0e29,1.0e29,1.0e28,1.0e28,1.0e28,1.0e19,1.0e19,1.0e19
0.9985714285714286,1.0e31,1.0e31,1.0e31,1.0e31,1.0e29,1.0e29,1.0e29,1.0e29,1.0e28,1.0e28,1.0e28,1.0e19,1.0e19,1.0e19
0.9992857142857143,1.0e31,1.0e31,1.0e31,1.0e31,1.0e29,1.0e29,1.0e29,1.0e29,1.0e28,1.0e28,1.0e28,1.0e19,1.0e19,1.0e19
1.0,1.0e31,1.0e31,1.0e31,1.0e31,1.0e29,1.0e29,1.0e29,1.0e29,1.0e28,1.0e28,1.0e28,1.0e19,1.0e19,1.0e19


==> data/convert/logarithmic_relative_error.csv <==
matrix\type,Float8_4,Float8_5,LinearTakum8,Posit8,LinearTakum16,Posit16,BFloat16,Float16,LinearTakum32,Posit32,Float32,LinearTakum64,Posit64,Float64
AG-Monien/3elt,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
AG-Monien/3elt_dual,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
AG-Monien/L,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
AG-Monien/airfoil1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
AG-Monien/airfoil1_dual,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
AG-Monien/cage,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
AG-Monien/diag,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
AG-Monien/grid1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
AG-Monien/grid1_dual,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
AG-Monien/grid2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
AG-Monien/grid2_dual,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
AG-Monien/netz4504,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
AG-Monien/netz4504_dual,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
AG-Monien/stufe,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
AG-Monien/ukerbe1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
AG-Monien/ukerbe1_dual,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Alemdar/Alemdar,0.00000000000000000000000000000000000e+00,2.24518070763958266602151610215890769e+01,2.24518070763958266602151610215890769e+01,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Arenas/PGPgiantcompo,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Arenas/celegans_metabolic,1.48626168846748964495840616902763831e-01,5.09469543136339696853523960928173235e-01,8.83916903078605708756053443257920405e-01,2.84073048324212662511391318577981871e-01,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Arenas/email,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Arenas/jazz,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Averous/epb0,Inf,Inf,1.31116930115283317042965678503571167e+01,5.89739878554868503716843985190312205e+00,4.90333772441656789032538294866535722e-02,2.22976417164993026424940086444677595e-02,1.43058517033799504399417465570167431e-01,Inf,7.19052064722983910573725568403027791e-07,3.46184308849665546741460883190735705e-07,2.19243219090078832984258003502316225e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bai/bfwa398,Inf,3.62523938169304645722742278937790971e+00,3.65521749006046130396647160459189553e+00,3.41661853717285371101630686355908893e+00,4.35079489841776593107074362928403501e-02,1.92603977966728486638808885537616594e-02,1.13379321262685681438978356468864532e-01,1.72224229015305387826169826173594772e-02,1.59944553646914945185986485787201412e-07,1.26999209814957400241704813882210431e-07,1.49911928442589409276034076586063995e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bai/bfwa62,Inf,7.71180557189073989476788858566024132e-01,1.59268589469992151102201430481241439e+00,5.80818245764652819823676569726534652e-01,4.85354870165156882959623293378729418e-03,3.69848305677836616298407327452662374e-03,3.42751943717155928411774295743952176e-02,4.85668213014090806623222685878651984e-03,9.75542202800664172131543407030078062e-08,3.31739415912282445902796445700275027e-08,4.93083362561654759709758936059445412e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bai/bfwa782,Inf,Inf,1.11064186587725288537641338299094225e+01,Inf,1.74823502521949984055894955033860939e-02,9.24247691008678618909774935418417540e-03,1.93662534191339021526313901064204482e-01,Inf,7.00506211408009610193929962706790632e-07,2.90739331975199424930783192220973309e-07,2.30721688234890048200121316732686216e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bai/bfwb398,Inf,Inf,2.45594649848956935063635906650043745e+01,3.20273765341420976616296428583678210e+01,6.60452553449774763891395346271141055e-02,1.25075036491229184946336497156636288e-01,6.60452553449774763891395346271141055e-02,Inf,6.24901126982276364661620592442534601e-07,2.21471601367254098615394336581181256e-06,6.24901126982276364661620592442534601e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bai/bfwb62,Inf,Inf,5.07159711625766971196982223050746736e+00,6.49020057892596880843837232941272144e+00,2.32927406896711385109622561801638864e-02,2.35860740247397528095811454051386829e-02,2.40196480411900664612001028954545846e-02,Inf,5.27216266310980501750337317881432931e-07,4.89691174838207252246990816856014859e-07,5.43949527956390704765923870749079604e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bai/bfwb782,Inf,Inf,2.80917494309171122396712841320473173e+01,4.94215800701669482332086384200679268e+01,8.24705984610972119928975117785892158e-02,2.31421592350662477912812351118479311e-01,8.24705984610972119928975117785892158e-02,Inf,1.38441303158171984802914881628297938e-06,2.96975167326940373822146571932969787e-06,1.38441303158171984802914881628297938e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bai/bwm200,Inf,1.14923505956907059830681149685796006e+00,4.78184431047412639691083866355219255e+00,3.88037586905365959259195648156548703e+00,7.33745717524791797581101315189183618e-03,7.33745717524791797581101315189183618e-03,2.40632951787049935433223308607872089e-02,6.29923977275701092832285959113108457e-03,2.32661581424791367327172457726302843e-07,6.58990337124986792036650296496377526e-08,1.12630010631172989939422583740383900e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bai/bwm2000,Inf,Inf,2.04562022516303310835923372501037134e+01,5.66942331600019538618037546110543470e+00,1.78452101377223888591093684002245903e-02,1.78452101377223888591093684002245903e-02,7.46357186302132970583897510161421988e-02,1.67956979016109182129859858514604179e-02,5.28437509643211168361860672631189569e-07,5.28437509643211168361860672631189569e-07,1.22444576886580665307269756452849730e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bai/cdde1,2.29957309266821439788410369130117044e+00,3.02682864883439456005307283628554086e+00,2.29957309266821439788410369130117044e+00,2.29957309266821439788410369130117044e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,1.52521528291978005087656162260889383e-02,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bai/cdde2,9.54108129945932082599732255283382298e-01,3.71645890167932801726291377657233203e+00,9.54108129945932082599732255283382298e-01,9.54108129945932082599732255283382298e-01,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,1.52521528291978005087656162260889383e-02,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bai/cdde3,2.36854114247255904539287147148051280e+00,3.07955230585002496473435576781799178e+00,2.36854114247255904539287147148051280e+00,2.36854114247255904539287147148051280e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bai/cdde4,1.11007795162793982258362987306025445e+00,3.75952357392969092126993668692126766e+00,1.11007795162793982258362987306025445e+00,1.11007795162793982258362987306025445e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bai/cdde5,2.28876533341306943742438582788745220e+00,3.59460889821311600285127124597776024e+00,3.00791586821039948215345684572016690e+00,2.28876533341306943742438582788745220e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,4.83996975755274786726929916134750011e-02,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bai/cdde6,9.27756792774219662018414149034519831e-01,4.19184782996470212491266308065869316e+00,2.16098213443267243599991411891724381e+00,9.27756792774219662018414149034519831e-01,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,4.83996975755274786726929916134750011e-02,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bai/ck104,Inf,Inf,7.79386724535226829487002609430199334e+00,Inf,3.17094362901149837921019135726415939e-02,1.41416717377750900877801334533215605e-01,5.14489408016353996444213724839248629e-02,Inf,4.66924307139791189386796209180347674e-07,3.39206337658592683176903655260208164e-06,7.73264604612508301925356467126218373e-07,0.00000000000000000000000000000000000e+00,6.89408287121275355534062129214149460e-16,0.00000000000000000000000000000000000e+00
Bai/ck400,Inf,Inf,1.92985426292734594195654870879772290e+01,Inf,7.76579382460213534800239699839814983e-02,Inf,8.64079545270878737535516783139845624e-02,Inf,1.20658013650672092432489304681474190e-06,1.39041302947059856767979176463666392e-03,1.29584707092028543690995931399645302e-06,0.00000000000000000000000000000000000e+00,3.04651147713155467956713410230698496e-13,0.00000000000000000000000000000000000e+00
Bai/ck656,Inf,Inf,1.96686059499033523260732365693333362e+01,Inf,7.89365472717164309111730066857816514e-02,Inf,1.01329438643982794997954518431377846e-01,Inf,1.22483811781019549339039993854691778e-06,1.39041426969828448254353824503989134e-03,1.51126558908086348198848241199052437e-06,0.00000000000000000000000000000000000e+00,3.72574612002390125091947999354581037e-13,0.00000000000000000000000000000000000e+00
Bai/cryg10000,Inf,Inf,3.43279488395442406159921578198653490e+01,Inf,1.39843005061754304475198723492480848e-01,8.46100411273899260798656276341080076e-02,3.69282406730654681486032145660945592e-01,Inf,2.12996371152730860482789924295558295e-06,1.28705593597947792597487978395086351e-06,5.64089313733948499080388163051821907e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bai/cryg2500,Inf,Inf,1.59128965191622471029270634611966201e+01,8.44012002086273112830732872151639924e+00,6.17342616127681540468601124783375126e-02,3.33726840965162033663895068504124424e-02,1.84182669724590125167978524637197506e-01,Inf,9.53610001852024329582258794135736869e-07,5.20707162880665487859014662082902256e-07,2.78641911586385783819431130371799582e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bai/dw1024,Inf,Inf,1.34787897574754291686384296006261254e+01,5.26712683353679772229350447622052573e+00,5.55211058521797771523125596551207263e-02,2.25553146677120523975263127783389549e-02,1.50701897966872878211536982103965353e-01,Inf,6.89172869587526607801885571913503205e-07,3.00490053584251072997516414892844603e-07,2.37327798639955401538386257788387370e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bai/dw2048,Inf,Inf,1.34787897574754291686384296006261254e+01,5.26712683353679772229350447622052573e+00,5.55211058521797771523125596551207263e-02,2.25553146677120523975263127783389549e-02,1.50701897966872878211536982103965353e-01,Inf,6.89172869587526607801885571913503205e-07,3.00490053584251072997516414892844603e-07,2.37327798639955401538386257788387370e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bai/dw256A,Inf,2.16920276572735708946897684600177314e+00,6.30469590997523193967427225406604911e+00,1.85926831717097995873870763045608304e+00,1.65019076957515781274827009654547849e-02,5.77757403015952480436943116751204487e-03,6.79722586832267216238548360992743436e-02,8.69717875555345188181840496909297852e-03,3.12971055710932252954284954869469760e-07,1.21134485344174380279945384807264685e-07,1.02344916279933763405729918259825860e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bai/dw256B,Inf,3.60790433562022700308482644300181072e+00,8.53118444978176738481137662874034237e+00,5.19757437083483882352191583041214458e+00,3.68494849800166595767241682252352423e-02,1.19089236110124625754509497003247787e-02,6.80864303643457224540835364286545766e-02,9.17567043542932379074953552615270218e-03,5.32804066552713434063701802052090787e-07,2.89337413295445042809231739480121343e-07,1.11482079651732210962272199523213554e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bai/dw4096,Inf,9.18277252323181317943794513357890714e+00,1.84486159928044455996958697853897400e+01,5.84175459459223182353461732587311806e+00,7.48204860186272017992588307026078668e-02,2.11328595119084090037133091500340271e-02,2.90610923823106837673050297554528246e-01,3.23358594451768110107849534105505168e-02,6.78948799981744361751828899125588843e-07,4.11659283812754277347708192125188897e-07,3.95678680340958764611672607626277179e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bai/dw8192,Inf,9.18277252323181317943794513357890714e+00,1.84486159928044455996958697853897400e+01,5.84175459459223182353461732587311806e+00,7.48204860186272017992588307026078668e-02,2.11328595119084090037133091500340271e-02,2.90610923823106837673050297554528246e-01,3.23358594451768110107849534105505168e-02,6.78948799981744361751828899125588843e-07,4.11659283812754277347708192125188897e-07,3.95678680340958764611672607626277179e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bai/dwa512,Inf,2.16920276572735708946897684600177314e+00,6.30469590997523193967427225406604911e+00,1.85926831717097995873870763045608304e+00,1.65019076957515781274827009654547849e-02,5.77757403015952480436943116751204487e-03,6.79722586832267216238548360992743436e-02,8.69717875555345188181840496909297852e-03,3.12971055710932252954284954869469760e-07,1.21134485344174380279945384807264685e-07,1.02344916279933763405729918259825860e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bai/dwb512,Inf,3.60790433562022700308482644300181072e+00,8.53118444978176738481137662874034237e+00,5.19757437083483882352191583041214458e+00,3.68494849800166595767241682252352423e-02,1.19089236110124625754509497003247787e-02,6.80864303643457224540835364286545766e-02,9.17567043542932379074953552615270218e-03,5.32804066552713434063701802052090787e-07,2.89337413295445042809231739480121343e-07,1.11482079651732210962272199523213554e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bai/lop163,Inf,Inf,2.87084610942636475391693337084053954e+00,Inf,1.19855475397948335583058957560638875e-02,9.96627679305653684222967308016626321e-02,4.78612702960207886498141601303446108e-02,Inf,1.51299747358453887336006639779373375e-07,1.35881713982889134588690457599906579e-06,9.27809949211599158183569400511948950e-07,0.00000000000000000000000000000000000e+00,2.01948391736579046621431858420981283e-16,0.00000000000000000000000000000000000e+00
Bai/mhd3200b,Inf,Inf,4.38670964058514552911109298266072006e+01,Inf,1.69528059192521941542358382396133722e-01,Inf,2.26420642602545944670595442906576185e-01,Inf,2.57872678439646106053324801316146033e-06,2.93861970926390284099115051810416691e-04,3.38289033219583572464827136699045343e-06,0.00000000000000000000000000000000000e+00,5.42117272775995749963684318340554414e-14,0.00000000000000000000000000000000000e+00
Bai/mhd4800b,Inf,Inf,5.45298245996118627322786295827249508e+01,Inf,2.29284019250045067266624537759212277e-01,Inf,2.71801439554061556825034708197808182e-01,Inf,3.53885398192258533233889490735610163e-06,5.38381102183891126346113502673420940e-04,4.13786775341433317598709187331001689e-06,0.00000000000000000000000000000000000e+00,9.60039912937941044346338826281762888e-14,0.00000000000000000000000000000000000e+00
Bai/mhda416,Inf,Inf,3.04929615636876206963418370229233657e+01,Inf,1.24703367720146305662328600926240529e-01,Inf,1.54562494469578618699180582113306980e-01,Inf,1.85462676504070997166232829207833752e-06,1.38872382765433936995193416836429734e-03,2.32828815483154201342414490678314015e-06,0.00000000000000000000000000000000000e+00,2.79206925357020894838387119920426311e-13,0.00000000000000000000000000000000000e+00
Bai/mhdb416,Inf,Inf,1.19033200332165913479668553496072322e+01,Inf,4.99378692034890183920604671154487582e-02,Inf,7.62084406776504170880353773344397286e-02,Inf,7.13793396068694453739844814767125628e-07,4.57977392567378071374855812071173671e-05,1.17309587370110161826803726404916688e-06,0.00000000000000000000000000000000000e+00,3.14573815178919068513034776983010912e-14,0.00000000000000000000000000000000000e+00
Bai/odepa400,Inf,5.28335358100464958443549735597322193e-02,2.27985846997739316729196920770980067e-01,5.28335358100464958443549735597322193e-02,7.78128818468784977704027513639868261e-04,3.04804643643190529301409557657742402e-04,1.69063049788735831232466032800590825e-03,3.04804643643190529301409557657742402e-04,6.95553808187196288589743195189493947e-09,1.61309801404792742649253755612628228e-09,3.87143528546141654610567858803612562e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bai/odepb400,Inf,Inf,2.06367655174601526651825981087345632e+01,Inf,6.46953067632402485885221993550950461e-02,8.30189077772704692787427251814038662e+00,3.24519684994186582110938484599876076e-02,Inf,9.82804434751320022769252013501441332e-07,6.34526854441907937968744095316040710e-05,4.88426166484691206077140103258170730e-07,0.00000000000000000000000000000000000e+00,1.47289236357034466625363839755540155e-14,0.00000000000000000000000000000000000e+00
Bai/olm100,Inf,9.18611512495963634022453783240917673e-01,1.31162693001815302624943648246632901e+00,9.85789255384265218061111678121446389e-01,1.01438105643925387793936568737859744e-02,3.95228051690708769962801447421464240e-03,1.23862044510140189879865128173314383e-02,3.81692716037989855165456210474304291e-03,1.80523748486477423416848988012717749e-07,4.81122247236422242612841974210065381e-08,3.15705606672263954478272340011173974e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bai/olm1000,Inf,2.76614745174692810555079426895978702e+00,1.54106745696232012992275972571857499e+01,1.54106745696232012992275972571857499e+01,4.95818354307421369257314284138382096e-02,4.95818354307421369257314284138382096e-02,4.95818354307421369257314284138382096e-02,1.78022883966102469493265729963828372e-02,8.41010572490236626168752339084771689e-07,7.89219734845988216621846440480136001e-07,8.59041076169143668120233898674111050e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bai/olm2000,Inf,Inf,2.25491243944165705860713612198939102e+01,2.21079795156602090022632552480721047e+01,1.47288897847699950463318135636470390e-01,1.47288897847699950463318135636470390e-01,1.93065576414506756765229899989179073e-01,Inf,2.16870875648124215370387799748919491e-06,2.16870875648124215370387799748919491e-06,2.16870875648124215370387799748919491e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bai/olm500,Inf,1.84002261172453772470996258051674835e+00,1.10269107018060763919533135571337395e+01,1.10269107018060763919533135571337395e+01,1.26101101191438198023319609418012188e-02,1.26101101191438198023319609418012188e-02,9.20304341522321039430457104558323920e-02,7.53488090801893041617659623253366188e-03,5.34453634712860982158292126972040686e-07,5.19643554883881810710371019838685211e-07,1.23971226833573078499232090522816792e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bai/olm5000,Inf,Inf,5.60345701905961270747692379795305381e+01,5.44420739013284376606483137823710314e+01,2.20646056893320362359859575148258050e-01,3.10444517332820897384968320021940671e-01,2.20646056893320362359859575148258050e-01,Inf,1.92492078560111933408242093197968776e-06,5.14954773682579390170165070003770127e-06,1.92492078560111933408242093197968776e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bai/pde225,Inf,1.79721990039610472510416348984945326e+00,1.45420200308472453031803055726132282e+00,9.28240038062191627995490983231225107e-01,6.26457727729005952720088433912021799e-03,3.90174188065751212746825799207860014e-03,5.97968608112851587367408418543510197e-02,7.52000348986854304489351268136846868e-03,9.87428766050309354651042333268731728e-08,5.94184691645145969831788837471619334e-08,9.83815856949714219038559133833776867e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bai/pde2961,Inf,Inf,5.58885748492024028308970929256449319e+00,3.45590876057659368362133517424757040e+00,2.16879877281555338988792499900502529e-02,1.35066517504412802460659515691568949e-02,2.07440382371404611278198485834273691e-01,Inf,3.25320249305482160696803637273906152e-07,2.07444869112680648630792095035593690e-07,3.14604471013571731746258723828624820e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bai/pde900,Inf,3.45576407932747420667348468424621201e+00,2.69535300432177441848523780423492536e+00,1.89172653479342597063457527616418629e+00,1.24736443881347587836526714307185159e-02,7.91370892420825618849526401711402809e-03,1.19996018334291027274877770927253968e-01,1.52011409172124905497838363895652550e-02,1.90454621533526460359267423640006642e-07,1.20028591526754936113010043625106754e-07,1.85911594175111600516731030896008912e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bai/qh1484,Inf,Inf,2.79186641718353526641856220773088797e+01,Inf,1.12672171527426489308731681028960494e-01,4.18696004243800528858523442168820318e+00,1.38447019107199622837628369280514989e-01,Inf,1.43710214070373285644864226376365219e-06,7.28592402882357448184578778441167154e-05,1.64756836787316357793286651803661127e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bai/qh768,Inf,Inf,1.70906867738374189915728595122538111e+01,Inf,5.57548801401731759954895378837397906e-02,4.96602498438894779021275064026015076e-01,9.67041981044166265842374200167823537e-02,Inf,6.74221383611170711840826256327734924e-07,8.31217603690428238069851040582900712e-06,9.77986238179393681298496916844455382e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bai/qh882,Inf,Inf,1.89067459600346649626905460352267057e+01,Inf,6.23329609095420357423102520093824419e-02,7.10269483944895605097480420441954883e-01,1.00633451754263046605608111591086461e-01,Inf,7.72765739116683841398311734357269779e-07,1.16376861231759410600950803150910673e-05,1.06969820710695045890269133971766737e-06,0.00000000000000000000000000000000000e+00,8.07564332388368676397309017060519853e-16,0.00000000000000000000000000000000000e+00
Bai/rbsa480,3.32843061455429558006259565511386673e+00,7.63393575430523104137188094376057058e+00,1.39663252336721916640731141344562411e+01,7.30479559380818483226172519126196119e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bai/rbsb480,3.56278079477018674183467703392006233e+00,7.25304634600472503104002814471279878e+00,1.49772545089496851234168557548079314e+01,6.65134127878917006072641156205163250e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bai/rdb1250,1.57655821112491365628188697873465564e+00,6.07414555286313055271358651096266927e+00,9.04892644187555399712704682916126306e+00,4.26864644671449561040665361408177469e+00,2.40078033449724102941552122919460026e-02,1.81208868602292479262181796324440414e-02,7.45657071274383115781134533956547803e-02,2.40078033449724102941552122919460026e-02,1.43731157569470836264581942245883341e-07,1.43731157569470836264581942245883341e-07,1.02852166446498617307749346831237067e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bai/rdb1250l,1.34766274074989820623434147481275703e+00,6.25080729726733112732992193274942203e+00,6.25080729726733112732992193274942203e+00,2.09623688092933175871978160564630547e+00,2.41661387656939855476520952818859779e-02,8.67661979948821727351649438172873108e-03,7.13597825233221286531458169129549751e-02,2.41661387656939855476520952818859779e-02,1.16624252108326965820507127579914407e-07,1.16624252108326965820507127579914407e-07,1.11840119023013076413746209521929862e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bai/rdb200,9.11956520443712758925461339997092888e-01,1.39264746712539324363903854653951384e+00,2.39783202488801079537216440825255341e+00,9.11956520443712758925461339997092888e-01,8.22331078734469916053289178769873480e-03,2.40433952023785411427779928827093696e-03,3.27589438684776309236166134674439158e-02,7.26617117152592388179439155057589468e-03,7.13416176099561709626543026857333798e-08,6.40981999891074876979664929674963584e-08,6.45654184261979642754992942210688060e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bai/rdb200l,8.80602634143931133386375513642839956e-01,1.23829702263003663401845624539206062e+00,1.23352337287418444523280929751928354e+00,8.80602634143931133386375513642839956e-01,4.99286380838743405239948553052748390e-03,2.30690967873596440067611365923943374e-03,3.18655870945265282360452852395272950e-02,6.67349576701480144719784778226582140e-03,6.30659803665752493928835041175177819e-08,4.91069631177573833478052429696165356e-08,5.28070972086101504713380526734650237e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bai/rdb2048,3.05914146053293189171196858768837894e+00,8.50908462028850448469816357013396110e+00,1.04898908892533852451587761345614226e+01,3.05914146053293189171196858768837894e+00,5.58773474943367192336481109176459477e-02,1.27413074570623925551438413629066562e-02,2.81025746458557319105818969341179704e-01,1.38308992834826918796673954568872418e-02,8.58152529500353267798208440628409069e-07,1.60705329406300233171399177825241376e-07,1.60441242592390780104725106784625214e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bai/rdb2048_noL,2.97975333917512727768512313424389680e+00,8.88113037422410508414422862355614116e+00,8.88113037422410508414422862355614116e+00,8.44719166450147410344167309317636065e+00,7.33988246524535106975579769360080357e-02,1.24158533688993848206771295578774713e-02,3.00908365896087651353443941752916492e-01,1.24158533688993848206771295578774713e-02,1.11200964047787085428203500836587348e-06,2.44421769591933191086251875781553009e-07,1.90446410001754457404781836268324969e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bai/rdb3200l,4.08552279332100711228550075719642622e+00,6.39023271696365887788296936423525038e+00,1.12602697106903537919941306112256274e+01,4.81838701112610216566037923607276024e+00,4.02349358969500235196893039844331499e-02,1.87593127390974758454026840200689866e-02,1.61660293086985624408612137503460724e-01,2.73484993336008932983679664497737707e-02,4.46722434299858671318125098018579435e-07,2.61059783098474355441951871785237372e-07,2.10692389296751065356446307064438717e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bai/rdb450,1.03480551886189900999179626917099778e+00,2.05424108853659013250679318298026034e+00,2.63879815127692267135017193633919360e+00,1.60240070154787557121339987892292977e+00,2.16522398166307221573302719319078051e-02,6.55133957947271900484537638017796123e-03,4.20338834919578061000873442715555425e-02,1.81040982967622036783500559094217586e-02,3.61519176774049921842752826767296117e-07,1.54582911688729196462097732590549077e-07,2.11404997377410931809641111781185686e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bai/rdb450l,1.10211585715753632373090588954000534e+00,1.84929234411836522417338607067124788e+00,1.84929234411836522417338607067124788e+00,1.10211585715753632373090588954000534e+00,1.33047651136573337906799498734621928e-02,3.74316526216835498874115805016846039e-03,4.63253593063341847413964478292421569e-02,1.71998248132362192330466482888507933e-02,1.98777587207380469065364444796562348e-07,1.49105772314360329470479558616776866e-07,2.07439358177675305123863744430504877e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bai/rdb5000,5.80386030342534442368710286444036863e+00,9.02970916542154806617406616529054035e+00,2.22868878617072592571546031407336522e+01,7.94843789235619482479692228124538726e+00,4.37083797756217868776581015812165225e-02,3.21953637924684420587396538760150240e-02,4.43127718771296750660254924198203311e-01,3.53042232324787003273907616200381701e-02,8.02261883150225481519859652304319110e-07,5.20798533059253929990019508897857304e-07,4.40560516036192467681915038769744779e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bai/rdb800l,9.65153573469479230634759882081490471e-01,2.79039381456354885476283472712904403e+00,3.16265984834115483815196841549061074e+00,2.20204913909791159883092834913557254e+00,1.72017343023034874770579579342922324e-02,7.30470348734391539364322906251442532e-03,7.45814991637279683169220730316483368e-02,1.17667002994970046720385753827810087e-02,7.95986516438702466967057771727630723e-08,7.95986516438702466967057771727630723e-08,2.06273676378917479548810816384910897e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bai/rdb968,3.57638938556550366047863136027955048e+00,4.04285375504758009226419479801666786e+00,4.94253773692549224384847225486808594e+00,3.57638938556550366047863136027955048e+00,2.59417566337649249102703602044796071e-02,9.55909750574705956501262076653456425e-03,2.18898082177751144405271912790995497e-01,2.47942923989546388929278929829870545e-02,1.11184023613487378445611441771010086e-07,1.11184023613487378445611441771010086e-07,2.06281675477337109320347863897730335e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bai/rw136,7.19310137233795027745250264713617680e-01,1.23871292351483333478629725671869090e+00,1.22848367106824604652781873895944793e+00,7.45643410646151196560536792855183086e-01,4.66083385759649719183035006538499681e-03,2.94545929254060319683484726266286822e-03,4.59478776073556290202501038304906724e-02,4.69800148280436807633207710122288873e-03,7.00694234630454844894133661527114580e-08,3.65810107949457549557173229190718311e-08,7.04947586841726971037658626514059567e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bai/rw496,1.26788218097840799732230977909359566e+00,2.31285878915064235239276971596595587e+00,2.43112336574013837099099405405227590e+00,1.41561824697239314907263313767236137e+00,9.50958097138525974625654706136221758e-03,5.52085050967703210926947949770846783e-03,8.06010646067356126820411709547612545e-02,8.91626454855840054912386757599114289e-03,1.47029341222367170735433761052623515e-07,8.56609583645844163704956005623198014e-08,1.23052596693615877359256833736267005e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bai/rw5151,Inf,7.28388066076265063369838095166001785e+00,1.00616318146184451618516476616584769e+01,4.18426013592724876274555040484092697e+00,4.09333998617107241153864592027030728e-02,1.60112960695825294480358766695040453e-02,2.20217634975422933894348991399501736e-01,2.76673525004428770662915365507354118e-02,6.12210048597981837184688326993231005e-07,2.31064260450816037490609402842271332e-07,3.39523970172732786780372606606760402e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bai/tols1090,Inf,Inf,8.00372952955158391819786822000595232e+00,5.92618953001402692748328678885658015e+00,3.23933322247193508790757527216723976e-02,3.36942937732102572405453577274625132e-02,8.88411398214969658791655707790857416e-02,Inf,3.50138451021222218501556857491363893e-07,1.68888256722553982283499875758473486e-07,1.39882193691145842876243273661627444e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bai/tols2000,Inf,Inf,1.04237905732371658936704814255007681e+01,1.60561479646385621525142582570593509e+01,4.22916528441898119706376786854146421e-02,5.77735310168162643735065804614651425e-02,1.04745458538246295759256082710251274e-01,Inf,4.11592194436109234534874774044409008e-07,2.01960416444421317163276527092948719e-07,1.66372193334869633084496202858983759e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bai/tols340,Inf,Inf,5.33926460192026419116733874228482958e+00,3.56961865238113103704559057795143167e+00,2.18482428313313242914855191235201972e-02,1.34668219527379044379777831219978222e-02,7.31321862952432728290855779039464336e-02,Inf,2.91213808947602282487811814077956362e-07,1.36409826598139255653968354175176423e-07,1.14672406746582991413409529942662475e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bai/tols4000,Inf,Inf,1.42525168413111159672845545289111348e+01,Inf,5.83574046256887851359055073224376552e-02,1.16419167479236939565845291498575254e-01,1.33773619452844207366117467488480054e-01,Inf,5.22274122204127334617203905482056557e-07,1.62905153593281514213798069164208987e-06,2.12940118384257731647606034326575244e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bai/tols90,Inf,Inf,4.53508563285298394852108995822610483e+00,2.20357859886740129103992078308957171e+00,1.77593778783497950286603250904491857e-02,8.10223814848751512261590483905806026e-03,6.72474543826896931205154529527869616e-02,Inf,2.73973435960449505881841504790747105e-07,1.27486805348267031576322363137265319e-07,1.04329047039094132983211103202382796e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bai/tub100,Inf,Inf,1.53809150043674700754925510192991297e+00,Inf,1.12077237757578171292623461624278131e-02,Inf,2.53539009449497709997275814418823662e-02,Inf,1.55275394658678007590443577454362839e-07,6.34263286075563528050280148948957015e-05,4.62092113122325365507038263901843476e-07,0.00000000000000000000000000000000000e+00,1.36182857634346329119151932126218890e-14,0.00000000000000000000000000000000000e+00
Bai/tub1000,Inf,Inf,2.08223227568143638111419740725462905e+01,Inf,1.32115150589778644241207378921494304e-01,Inf,1.40250819100971744186586899126433519e-01,Inf,8.66299541983605281865168634178546253e-07,5.32879492290115537478719006449726756e-05,1.11362416586991885114627060733567232e-06,0.00000000000000000000000000000000000e+00,6.34981538239622359942815335241062096e-15,0.00000000000000000000000000000000000e+00
Barabasi/NotreDame_yeast,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bates/Chem97ZtZ,Inf,4.21741041993790140432892649933951042e+00,7.84013345306138472299664123820726371e+00,3.17607489356376260125357101233533085e+00,2.16227029611905597846437734291915022e-02,8.06755416444811018493877974452992347e-03,9.69873354748538599925872255915401900e-02,1.07308336299185148700028765614868227e-02,3.54999994401776398851851951366193097e-07,1.69816495614525334980570168703618756e-07,1.25375830632560674118875759184230927e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Boeing/bcsstk34,Inf,Inf,4.78880512641275872734108055999388963e+01,Inf,1.72966702458835776946868829693618079e-01,7.89603552972996193572843576659663461e+00,2.65383137514168304883296545277516942e-01,Inf,2.55821376026699881260958066574801247e-06,2.71882201873332613588664579452673349e-06,3.58537629831224696414329884999825860e-06,0.00000000000000000000000000000000000e+00,4.04291948433020327573173950788988884e-14,0.00000000000000000000000000000000000e+00
Boeing/bcsstm34,Inf,Inf,4.01230094711967090616204086501309644e+01,Inf,1.37145244374182384740560517541143079e-01,Inf,2.58154870093722608271388507863873231e-01,Inf,2.05654033883674572339460171650146675e-06,1.10836510048059604418588394585040158e-05,3.87366456964840217760433484111033214e-06,0.00000000000000000000000000000000000e+00,2.63037308220115423344537553539924292e-13,0.00000000000000000000000000000000000e+00
Boeing/bcsstm35,Inf,Inf,8.64918335586896894274185824474476826e+01,Inf,3.56510811380113619065303234859954966e-01,Inf,2.39320263328904002507143819251125051e-01,Inf,5.36922526791198639520221081875780465e-06,4.25387236202982408167215854345902478e-02,3.62751578114343256706584766090125504e-06,0.00000000000000000000000000000000000e+00,9.07990606718360688835246177961295631e-12,0.00000000000000000000000000000000000e+00
Boeing/bcsstm37,Inf,Inf,4.36854777068715975043365382344054478e+01,Inf,1.74449224054133863530983894586700476e-01,2.24999465198844635227197579573400589e-01,2.02924306889506979253500446965425403e-01,Inf,2.68298912827575447735700255595206270e-06,3.51618845543615723530060630392762665e-06,3.13150481142478973306715226019773785e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Boeing/bcsstm38,Inf,Inf,3.18741235768509022697064306822071839e+01,Inf,1.22091277514773149106748534698653583e-01,Inf,1.66739779304733377086858143071048216e-01,Inf,1.72969472615457372778078992013524405e-06,3.17212912945665959000537031926709923e-01,2.58773317389949923884223826949194532e-06,0.00000000000000000000000000000000000e+00,6.57216485019604825817389904429960956e-11,0.00000000000000000000000000000000000e+00
Boeing/bcsstm39,Inf,1.18206650230543227127285040620688096e+01,1.18067197709489178895348030737714931e+01,6.15957869264250365795963219810593049e+00,4.63394297352548821132900626065620432e-02,2.27175236006683486889674655117252208e-02,4.12827579384497325116122479192128807e-01,4.22472462605563809921531826303534635e-02,6.66997330434906733804794062641138643e-07,3.30576555324555942983240905254819175e-07,5.02768220420060822315895633093995110e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Boeing/msc00726,Inf,Inf,7.23199740243002641737687004965280439e+01,Inf,2.95257653916974788159882395782581330e-01,1.92208339244074764974004639411847741e+01,3.37473887977897645544462771696791603e-01,Inf,3.98268632686565602932816810095878930e-06,1.62436835696832982418665347457882716e-05,3.98861485638780173868086117830540442e-06,0.00000000000000000000000000000000000e+00,3.27750005302904725145317147146274103e-14,0.00000000000000000000000000000000000e+00
Boeing/msc01050,Inf,Inf,7.97814763502910326270281064266938334e+01,Inf,2.82825349194819402364948124759678788e-01,Inf,2.56363644337295504882174887675002127e-01,Inf,4.27687772220556100741229082624953721e-06,2.98791436545748986812186894560136246e+00,4.32074633079776444525761949888137385e-06,0.00000000000000000000000000000000000e+00,2.02477949122063802926258913191032199e-10,0.00000000000000000000000000000000000e+00
Boeing/msc01440,Inf,Inf,7.07736855223427145264179114816509727e+01,Inf,1.80879328219318841001680453432392960e-01,1.82012825533651271644992265462710015e+01,3.33397015552023490772630292835815462e-01,Inf,3.35347514724118563933610586063018788e-06,2.76835259870116342453665301781269594e-06,5.29206006664749655124447736187067125e-06,0.00000000000000000000000000000000000e+00,2.94210918721556604868469574712054800e-14,0.00000000000000000000000000000000000e+00
Boeing/nasa1824,Inf,Inf,6.61601400060601087703730315507585994e+01,Inf,1.95798955548529264873229725123789725e-01,1.37932688958089396362525428808919462e+00,3.20274940521895824121531017536892402e-01,Inf,2.98258580842131735105753661817648661e-06,1.15974433845473956805401738548072149e-05,4.55980147135957089409952035899409626e-06,0.00000000000000000000000000000000000e+00,4.51495991540199501984687293463663848e-15,0.00000000000000000000000000000000000e+00
Bomhof/circuit_1,Inf,Inf,6.61641111013402019069222587133760739e+01,Inf,3.37737678799418228990818050439367375e-01,6.07990061858119796750637155269572257e+00,3.44917851348976647306721631691730718e-01,Inf,4.71216824209772877515584294582983777e-06,1.28268751312153224070361975203692685e-04,5.05859003637326507745261093540122425e-06,0.00000000000000000000000000000000000e+00,2.14684074171441096622215806672151740e-14,0.00000000000000000000000000000000000e+00
Bomhof/circuit_2,Inf,Inf,3.70359264080769606931889381163460623e+01,Inf,1.45656428516376472771200150830442350e-01,3.95341641072497934223429952838603907e+00,2.03099510792384884838613910558605504e-01,Inf,2.23182756302107148047284293835416551e-06,2.84659684824329448119446483724469195e-05,3.03578717175665965739340686121104122e-06,0.00000000000000000000000000000000000e+00,6.68506396512423437259132450136596060e-15,0.00000000000000000000000000000000000e+00
Bomhof/circuit_3,Inf,Inf,6.56204524270025493513071632227369268e+01,Inf,2.72915079308516764429912432544430396e-01,Inf,3.26897798378173939636714784722973571e-01,Inf,3.96750057680848063172167168535672806e-06,5.57788514789168196525520569997437076e-02,4.79859781975901312021884642667459239e-06,0.00000000000000000000000000000000000e+00,1.29095755952695085811927802408079897e-11,0.00000000000000000000000000000000000e+00
Brethour/coater1,Inf,Inf,3.63836669038794086345161858447936090e+01,Inf,1.02947265474878621785327893585139549e-01,1.63270767286175014072885345417788093e+01,2.72768803406423057163334827038231676e-01,Inf,1.22334951629971922917632941341067247e-06,8.85867412774862303169926405578571299e-05,4.00326999703360073070364071457310495e-06,0.00000000000000000000000000000000000e+00,4.65853366427463397536250023186391818e-14,0.00000000000000000000000000000000000e+00
CPM/cz1268,Inf,Inf,2.65593174176893079572493769339195431e+01,Inf,7.49695802321983826105063823347743303e-02,Inf,1.47874716593462041667617068929783457e-01,Inf,1.19657322058030943217689254552995625e-06,3.79505366221469934828640131972363092e-03,2.27573779649489600187755754788567787e-06,0.00000000000000000000000000000000000e+00,8.57754124539848591961544603501169546e-13,0.00000000000000000000000000000000000e+00
CPM/cz148,Inf,Inf,1.74018491959323343279351005840873210e+01,Inf,4.25661076697656580018466571906514095e-02,Inf,5.28359605304157284890927147213283439e-02,Inf,5.71256362342147289031376458288397887e-07,6.01584586859599381506459177233227258e-02,7.64239261108646593265033632018662152e-07,0.00000000000000000000000000000000000e+00,1.36250952270162775946314096111680922e-11,0.00000000000000000000000000000000000e+00
CPM/cz2548,Inf,Inf,3.65189901742385519784259372117544461e+01,Inf,8.91126602411630780514664241419883572e-02,Inf,2.15290019183040166638140920187980732e-01,Inf,1.44969063791101402151224880451809052e-06,9.34938210699660840792296761026378400e-04,3.25294914045718193581012445543551341e-06,0.00000000000000000000000000000000000e+00,2.32914435591887233737901845273758103e-13,0.00000000000000000000000000000000000e+00
CPM/cz308,Inf,Inf,1.21558339833883985178158324220808563e+01,Inf,4.05231396464994105528652070129330446e-02,Inf,7.62148753628458957558495185023249551e-02,Inf,5.40782742991919401706975921630087224e-07,2.97080213841269921713206399478031490e-02,1.16572092143316273904107047528250866e-06,0.00000000000000000000000000000000000e+00,7.58380356002168588729754817390369621e-12,0.00000000000000000000000000000000000e+00
CPM/cz628,Inf,Inf,1.83645496218738711141657440936165463e+01,Inf,6.37946644157687088987646993851503373e-02,Inf,1.04503244549577939686085929399225689e-01,Inf,1.02601708619110547263016230057331145e-06,9.24840110865061358407239769755199140e-03,1.58884086881476214400293582540541818e-06,0.00000000000000000000000000000000000e+00,1.68073502613134541273254998753016191e-12,0.00000000000000000000000000000000000e+00
Cunningham/m3plates,Inf,4.15471542273087817120019304896630788e+00,8.52924620575520735721952395566812104e+00,3.04673321154518075775637159217374712e+00,3.34187800117135646285318285183984314e-02,1.22712594945806499269572546390507612e-02,1.33502203563239758646605034912947484e-01,1.64739067226673244094845086485486439e-02,5.08920208159636635959808491892033351e-07,1.82818537651246390874209710606235884e-07,2.04705191951326430644312830326970094e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
DIMACS10/chesapeake,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
DIMACS10/data,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
DIMACS10/delaunay_n10,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
DIMACS10/delaunay_n11,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
DIMACS10/delaunay_n12,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
DIMACS10/delaunay_n13,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
DIMACS10/uk,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
DRIVCAV/cavity01,Inf,Inf,3.57404903671286709460329534994501931e+01,Inf,7.52413455317880231159606629878710719e-02,Inf,1.74474907533902231872328022249914495e-01,Inf,8.63558670139594107488554190297902758e-07,9.31051293407202008555624152681423079e-05,2.64133797227888083340540118339130547e-06,0.00000000000000000000000000000000000e+00,3.90874890575322543681139307622139474e-14,0.00000000000000000000000000000000000e+00
DRIVCAV/cavity02,Inf,Inf,2.20818573562934763051348393678762554e+01,Inf,5.11213597576255304347609364659340396e-02,1.12941589282200914297055511707730805e+01,1.35553912133242995530765678633208629e-01,Inf,5.87134258056506968826695795993231328e-07,6.86804254476636881341709874446667860e-05,2.15543272963494575412493446049034979e-06,0.00000000000000000000000000000000000e+00,3.03776529107631736618304942794519930e-14,0.00000000000000000000000000000000000e+00
DRIVCAV/cavity03,Inf,Inf,2.32563765623091469574168631989877241e+01,Inf,5.50271592819634176651386453141628205e-02,Inf,1.54340919902374724320295567553552932e-01,Inf,6.19949104712830614372452585450884800e-07,7.55868070651620986604814749464495503e-05,2.42409078437546428861883542390500251e-06,0.00000000000000000000000000000000000e+00,3.21825189046134326953535727364332900e-14,0.00000000000000000000000000000000000e+00
DRIVCAV/cavity04,Inf,Inf,2.20371294691443673831213885065406934e+01,Inf,5.08121542967608254148609676034693092e-02,1.12941587958026176763850223597230531e+01,1.36594164449817955490796399359372367e-01,Inf,5.78913104811941048059471091333673309e-07,6.86804269640419316992483948458380081e-05,2.15815784037629799963572348863447454e-06,0.00000000000000000000000000000000000e+00,3.03776529107631736618304942794519930e-14,0.00000000000000000000000000000000000e+00
DRIVCAV/cavity05,Inf,Inf,7.16312487489526644300159579327600045e+01,Inf,1.74805397130372850282774835616224989e-01,Inf,3.73740571431607715146180143780358673e-01,Inf,1.92556285041329553699764508852274074e-06,2.08759278164337152013747978653698065e-04,5.59869174389586970020729646732357038e-06,0.00000000000000000000000000000000000e+00,7.90984236803106332892923668935860951e-14,0.00000000000000000000000000000000000e+00
DRIVCAV/cavity06,Inf,Inf,4.57064415131997000343493013407884272e+01,Inf,1.25828668197533568425382330235264128e-01,Inf,2.99581079246192544022383993004933841e-01,Inf,1.46175486263716523871518271967673498e-06,1.68095669802747321721977509082932170e-04,4.77561584670652209949710856030402259e-06,0.00000000000000000000000000000000000e+00,6.21990140817954522426634753760381736e-14,0.00000000000000000000000000000000000e+00
DRIVCAV/cavity07,Inf,Inf,4.64374497443681488470138950288085326e+01,Inf,1.26436801069887434082888814202725195e-01,Inf,3.18466778050076135731755877720688727e-01,Inf,1.46284872497455795156519920285451604e-06,1.81667018525605491205957400110314479e-04,5.02859712070838958108566074840082222e-06,0.00000000000000000000000000000000000e+00,6.42447515118949207627094513703634103e-14,0.00000000000000000000000000000000000e+00
DRIVCAV/cavity08,Inf,Inf,4.49808779746015267213623817733384357e+01,Inf,1.22851727098285506416404843902437287e-01,Inf,3.09749897505224411885036809552530785e-01,Inf,1.39800919444120726649441994177600106e-06,1.68095567807396059077896412621576439e-04,4.86152305140933959794009862099291597e-06,0.00000000000000000000000000000000000e+00,6.21990140817954522426634753760381736e-14,0.00000000000000000000000000000000000e+00
DRIVCAV/cavity09,Inf,Inf,4.60693102065441323188695123151024340e+01,Inf,1.24554491718772000756120591463912487e-01,Inf,3.25531433390664357653296685639611075e-01,Inf,1.42395011534749413949757392845802639e-06,1.81666974552049340966152148436777615e-04,5.11297493749515877333439200577820153e-06,0.00000000000000000000000000000000000e+00,6.42447515118949207627094513703634103e-14,0.00000000000000000000000000000000000e+00
FEMLAB/poisson2D,Inf,2.45363776788387027375039654241115804e+00,4.56412795224379729904767131334686704e+00,1.48666976738963951942397979235991850e+00,1.75533798630645438446262846022692687e-02,5.73048284237728993033287651030811338e-03,7.56280620102530157367809636496620420e-02,9.47349979508874347266883697583886630e-03,2.67060296197294125450550892081757765e-07,8.74621798691932929228142916647687803e-08,1.17093488776575331998961454498162767e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
FEMLAB/problem1,Inf,2.65649436905760189332130374449102411e+00,2.01391183538154863117009898519543223e+00,1.34414977985436771652563427662975070e+00,7.75997005608351638654970799649855200e-03,5.38490192754118442470047736008769549e-03,8.41095335271739534296016926846517826e-02,1.05531489376942304274920142091312418e-02,1.24861742879372326790775137742564949e-07,8.09127643396077007075341175677389491e-08,1.31246145939985843476873212856687769e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
FIDAP/ex1,Inf,Inf,2.49949935653069307023940690366410139e+01,Inf,8.82232827223293706351202483162963513e-02,Inf,9.73238825104704613976804743056861169e-02,Inf,1.40354268521764965216569610211924148e-06,8.41393215745868945961879341932160069e-04,1.59801751229733591526832161193247243e-06,0.00000000000000000000000000000000000e+00,1.80537658358733158700291261652101435e-13,0.00000000000000000000000000000000000e+00
FIDAP/ex2,Inf,Inf,6.73334170391717982689941426436308316e+01,Inf,2.62586460751987882781376273325153042e-01,Inf,2.55717061629279268136260003867172548e-01,Inf,4.28468234065696066844409529337373194e-06,7.14643479795145414022878258842160765e-05,4.23549886899976673491986059365558041e-06,0.00000000000000000000000000000000000e+00,7.50294970107283526351811121809051242e-14,0.00000000000000000000000000000000000e+00
FIDAP/ex21,Inf,Inf,4.51820574973937709745972951526903980e+01,Inf,1.79358450338260365507702176568342237e-01,Inf,2.26000682936537619075544153854558594e-01,Inf,2.88605625609578435794275662335308089e-06,1.26392897488520703824742210909826939e-03,3.50081689553882053399082215151757680e-06,0.00000000000000000000000000000000000e+00,2.90273297285437828179829013428155776e-13,0.00000000000000000000000000000000000e+00
FIDAP/ex22,Inf,Inf,3.44658936459137918474986256261918872e+01,Inf,7.95092745507045688573475211902530263e-02,1.61033764148440151202905985858035393e+01,2.47634977024898882282012595000815617e-01,Inf,1.02668660100149676132334543080682359e-06,1.00579553630774549044072929240275144e-05,3.66883701412613926616988366920574613e-06,0.00000000000000000000000000000000000e+00,4.65249602339646087640874797541114970e-14,0.00000000000000000000000000000000000e+00
FIDAP/ex23,Inf,Inf,6.64341434961108681741113554588967352e+01,Inf,1.78494731874002086300204881107414598e-01,Inf,3.39640006412393568620214122152857558e-01,Inf,2.29608409817711814576956101472342344e-06,5.16828828194056011764078483250221112e-06,5.15676509066597781689680940966544115e-06,0.00000000000000000000000000000000000e+00,6.05324582709268272219584595629255137e-14,0.00000000000000000000000000000000000e+00
FIDAP/ex24,Inf,Inf,3.44519983278692676494672605168155872e+01,Inf,9.72558304347409277901832026016440845e-02,Inf,3.62071199633884940186650596020174191e-01,Inf,1.43429199976457592507196280804508524e-06,5.84527823030122329355306347274172930e-05,5.48628483395028436836543291565715448e-06,0.00000000000000000000000000000000000e+00,2.75952128783684845630674503189948258e-14,0.00000000000000000000000000000000000e+00
FIDAP/ex25,Inf,Inf,6.34694180543025564750281699477480177e+01,Inf,2.32857248928340673872166179877740761e-01,Inf,2.56666245827514079399403166995921362e-01,Inf,3.84079919522624582668432405129019612e-06,2.66750660791534006586917572904498543e-03,3.83567470741405986932350520003149277e-06,0.00000000000000000000000000000000000e+00,5.68144203333772160388788770251507626e-13,0.00000000000000000000000000000000000e+00
FIDAP/ex27,Inf,Inf,1.47494400155545988705854325631429846e+02,Inf,5.88100544146962584687729824921630410e-01,Inf,3.21206714327007204340613001402484248e-01,Inf,9.12919172734600452239359202528458967e-06,3.42577012934788997608146357034097240e+00,4.82625433806073387362315454084572123e-06,0.00000000000000000000000000000000000e+00,4.16326488431315955354488961268603911e-10,0.00000000000000000000000000000000000e+00
FIDAP/ex29,Inf,Inf,3.01947550695938082578958000657101261e+01,1.46440893967832757255806344823802755e+01,1.19167330925171755793974520371569368e-01,5.78692234708722432822553798347992149e-02,2.54685652539437509826051736244628665e-01,Inf,1.81523147005284244590968672420814344e-06,8.72595695631775836634820399076829165e-07,3.90168063313107118304040531274163648e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
FIDAP/ex32,2.08670557807980181431143618945601566e+00,6.58086803887113968339278377924154406e+00,7.58309020984341095205805654558671824e+00,3.17959240907039934049382923040677661e+00,2.39396922789838918059916581665392150e-02,1.28891355230927042588279948245762461e-02,1.63969359927504260330688172724590843e-01,1.91841856041087345385265615415731510e-02,4.02847320201565207490170924721576113e-07,2.19148132797348920526457547089208210e-07,2.28006610437445823088819004783373900e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
FIDAP/ex33,Inf,Inf,6.05205960528077614945625692489299057e+01,Inf,2.15931392661132677608420965197069933e-01,1.24028833985011322151272830763215676e+00,2.34175668938760733201200745270230307e-01,Inf,3.19006085752119760767223631883404295e-06,2.08789372666744313788061158073584210e-05,3.44415189081695735045455027631370757e-06,0.00000000000000000000000000000000000e+00,2.10865016964798889462690056473891870e-15,0.00000000000000000000000000000000000e+00
FIDAP/ex4,Inf,Inf,3.02483156054657316467241263048913228e+01,Inf,9.49560859301872871249693211480411676e-02,Inf,2.92294909576579847912203702842981324e-01,Inf,1.41631764994018068821305546575387885e-06,8.50981387567346447471076381280507727e-07,4.43650487130477473196262154667641078e-06,0.00000000000000000000000000000000000e+00,2.96926764427414100548916095666629955e-14,0.00000000000000000000000000000000000e+00
FIDAP/ex5,Inf,Inf,7.85144387987432334862059625254352599e+00,5.04601345040407229574502497094659269e+00,3.33722563343187351299022257384735002e-02,3.77497905418125341255142304541758630e-02,3.39980793674720969821818294213559685e-02,Inf,3.68479213755939108955523655622748069e-07,3.68479213755939108955523655622748069e-07,4.03386334472050745048275514776097225e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
FIDAP/ex6,Inf,Inf,6.07737306795697549409340204359495157e+01,Inf,1.15575382241162147986667835906818550e-01,Inf,3.47199832829243535870022256915546845e-01,Inf,1.15969157773350214495665464907758249e-06,3.96679359728170355394430585080307321e-05,5.11386878913651453377277223069965379e-06,0.00000000000000000000000000000000000e+00,7.27788235472743639341593739000081578e-14,0.00000000000000000000000000000000000e+00
Fluorem/DK01R,Inf,Inf,3.98287050277085035055187577220725061e+01,Inf,1.64585233931416462869369373008475266e-01,Inf,1.79296631906989215049261576252755541e-01,Inf,2.51633497622800224483878455074372995e-06,6.64018333841399311417149395518260823e-04,2.75326813617367902701353473809063559e-06,0.00000000000000000000000000000000000e+00,1.35898306269703027994422169320513810e-13,0.00000000000000000000000000000000000e+00
GHS_indef/laser,2.38356231484082684640862076785226397e+00,4.99913246728286732985147682398348771e+00,4.30751364104378517319592126013530599e+00,2.38356231484082684640862076785226397e+00,1.63792291401485609080491610516839785e-02,9.45483248570873249649023343565848306e-03,1.51140745273741041843891476990870478e-01,1.89134765384930689142566852716785646e-02,3.50069879297523036244670873468958823e-07,6.15554143144285403335674614825453276e-08,2.19297254408142619528774989876168060e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
GHS_indef/qpband,4.22671148303749103323000646760323067e+00,6.12355072767253148944262637908945294e+00,6.12355072767253148944262637908945294e+00,4.22671148303749103323000646760323067e+00,2.37289292967541459373658675548659806e-02,1.68366603259921509078726917659471599e-02,2.69071783007555784943381491657331415e-01,2.37289292967541459373658675548659806e-02,3.62065178302720988408072919267452192e-07,2.56927098514014254887734357036155563e-07,4.11083346424365916182381046339072383e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
GHS_indef/tuma2,Inf,7.45021407453038833855957537926190345e+00,1.77671156491648933240733774076740505e+01,8.77329567681119843335869307408550477e+00,7.32088727134836830345592800838419749e-02,3.48311851647421267116378485205481295e-02,2.38778911087628368802663259333060942e-01,2.88081568460931755329239945859854194e-02,1.07639989826439937997922607380877129e-06,5.38135577285344627006886730548817514e-07,3.53186693535371588319355642928072891e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gleich/minnesota,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gleich/wb-cs-stanford,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Goodwin/Goodwin_010,Inf,Inf,4.20868971849980739565010988671591813e+01,Inf,1.51990561451646881675636216616182006e-01,Inf,3.13216789196178353523220490666102060e-01,Inf,2.74208379705708533300040969498361025e-06,1.46958213382556141839598323598738990e-03,4.74341446589954221436155782382097580e-06,0.00000000000000000000000000000000000e+00,3.22369102129615205072082181256685096e-13,0.00000000000000000000000000000000000e+00
Grund/b1_ss,Inf,1.51537070049864006641924894533841175e-01,2.01443492757257432485051066832389315e-01,1.37980588086928617025685348714086235e-01,4.55302884599912140841619329360367124e-04,3.89109984084805947950745191866069529e-04,5.26449132923644810878792832569209060e-03,4.55302884599912140841619329360367124e-04,1.04989011742613159145918985282554130e-08,5.51542381221263953874473560380319668e-09,5.02788982463827409962227750828677529e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Grund/b2_ss,Inf,Inf,5.72133143039879371593307157941013015e+00,5.36290977393531855331527158127245436e+00,2.42861562953765242908417757226602061e-02,1.95025120471844960314516006288461141e-02,8.00471399341905276655404318093085452e-02,Inf,2.94666404084686880677464765682856486e-07,1.69373830736692661347400703244289209e-07,8.93398055065169224198248251537407779e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Grund/b_dyn,Inf,Inf,1.63396658736983389027328461802086532e+01,Inf,6.11499064318338506127379679125071001e-02,1.90400037705543786606729321786507399e-01,8.49777463538330447291257841026512605e-02,Inf,9.60388905195657361569882011911814782e-07,1.92258632388963620534129149246979551e-06,1.31102086608992294002253336058516367e-06,0.00000000000000000000000000000000000e+00,4.58732479857892395535202095840584814e-16,0.00000000000000000000000000000000000e+00
Grund/bayer05,Inf,Inf,1.36297072343438358637278186088341885e+02,Inf,5.09433492567219857735344512180939048e-01,Inf,Inf,Inf,8.08863894796884131345993508997373582e-06,Inf,Inf,0.00000000000000000000000000000000000e+00,2.99186717475365581308774229429621503e-07,0.00000000000000000000000000000000000e+00
Grund/bayer06,Inf,Inf,1.49422927819292026411013226274005326e+02,Inf,6.19468226932932444667619417971690784e-01,Inf,Inf,Inf,9.61122222686492411258342323662086404e-06,Inf,Inf,0.00000000000000000000000000000000000e+00,7.08999946727985971764027898871630091e-04,0.00000000000000000000000000000000000e+00
Grund/bayer07,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Grund/bayer08,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Grund/bayer09,Inf,Inf,2.86602399557937604128285726570371338e+01,Inf,1.19100217836353116283247131044582446e-01,Inf,Inf,Inf,1.85366805457434753490206599094306237e-06,Inf,Inf,0.00000000000000000000000000000000000e+00,1.14224367787444555113703005130559517e-07,0.00000000000000000000000000000000000e+00
Grund/d_dyn,Inf,Inf,3.82933387873956199299524329803874930e+00,Inf,1.75972062631133801092181223392821232e-02,Inf,2.12318733659061916624381221481550092e-02,Inf,1.72352383974313636444828840160995394e-07,2.18804269245871860399213012863627303e-04,4.14345951436345470627201121588002566e-07,0.00000000000000000000000000000000000e+00,6.18333429662822589785298319147161804e-14,0.00000000000000000000000000000000000e+00
Grund/d_dyn1,Inf,Inf,2.49746826820132184905642701782926751e+00,Inf,1.04841338322749436497968282308248526e-02,Inf,1.58700330962948762212176290209266117e-02,Inf,1.13833699706701679138370927813298927e-07,6.21399917873014852224244671017317063e-05,2.06158898249973847288612701186012499e-07,0.00000000000000000000000000000000000e+00,2.16855499977195087484695609457676936e-14,0.00000000000000000000000000000000000e+00
Grund/d_ss,Inf,Inf,1.64272304521232432226093678214224491e+00,7.97922374928891844946161725662631355e-01,4.34732101645514484950697458477725736e-03,3.55221834875371000921984015999109631e-03,1.03502939370427036922813955228877006e-02,Inf,8.66654539402084638147860326434248827e-08,4.99151596003963320378597024905740917e-08,1.81852487283535872597667320736966631e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Grund/meg4,Inf,Inf,5.35223469712242439615123856279140408e+01,5.47343140828264521013887496427011618e+01,2.01884975285981307959140033497311929e-01,1.98743343432653900114957351942954658e-01,2.28032309884090301116840946830370780e-01,Inf,3.24459494093768486544400619793286020e-06,3.14089151757334149419104492708503909e-06,3.74866560465828555143261982972350326e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Grund/poli,Inf,2.69695800703979423146603261138801324e+00,2.97746359106225659180442871000921746e+00,1.24649748040962131055418374848075566e+00,1.13744879928941809564297909617746443e-02,5.57377476399509903417301485956997799e-03,7.56197926979488612659916317255813314e-02,1.12633343035943203163245836709921693e-02,1.78550489264365780353322946479505837e-07,8.99570838043298746617340882735515167e-08,1.17283593736701780226073516389835069e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Grund/poli3,Inf,4.67810787806088471040961244955591795e+00,6.82891077618133577671529628608055161e+00,3.62732708419797291211396967884727873e+00,2.80126864208070034783303908221125683e-02,1.60923594308263198185263944078955170e-02,1.61532800901127422965097454793848333e-01,2.07536076576020997436761075086409701e-02,4.19245846669960080738495761435356479e-07,2.30361080950522101933108497829000234e-07,2.35620111161753737416376146688643050e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Grund/poli_large,Inf,3.94194587768371037302067432834597179e+00,5.26351875847104448998314606722625220e+00,2.79432095717365769175115009231502779e+00,2.14997387927321452680962619326913048e-02,1.19489310360763122761558737749949434e-02,1.35121332984180762444699693502770105e-01,1.74416330433964921215697097522607700e-02,3.10859060404601435556771891099862652e-07,1.77343319163175591195300724170907914e-07,1.94302998706846350724131053929894771e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G10,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G11,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G12,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G13,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G14,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G15,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G16,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G17,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G18,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G19,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G20,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G21,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G22,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G23,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G24,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G25,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G26,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G27,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G28,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G29,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G30,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G31,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G32,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G33,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G34,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G35,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G36,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G37,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G38,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G39,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G40,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G41,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G42,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G43,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G44,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G45,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G46,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G47,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G48,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G49,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G5,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G50,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G51,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G52,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G53,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G54,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G55,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G56,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G57,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G6,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G60,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G61,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G62,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G65,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G66,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G67,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G7,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G8,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G9,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/1138_bus,Inf,3.33715010770991857658829083641382129e+00,7.85336660624964314033365462409228638e+00,4.16525971645859596114153286203460418e+00,3.37594925071448889498105666154195595e-02,2.16068361690390257591964093926678125e-02,1.05961528500677791031556847692516939e-01,1.29811334412938731885672030400114789e-02,4.47406892897079708965088195697164106e-07,2.22271270401866122691731898223340393e-07,1.56029685940235194249162255167936804e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/494_bus,Inf,2.11511578163513175601451329149874997e+00,4.81162621665335747032548725226550342e+00,2.31892906214345650383009506543567309e+00,1.98598938562390264156823321431276725e-02,1.12466776037636601724153249527501075e-02,6.75295515360772299108564374972559681e-02,8.49997794211248202551421466017054408e-03,2.69718301100534646362206460544112456e-07,1.22723027749052247919685219422109634e-07,1.05148957952881599896784034771844290e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/662_bus,Inf,2.58689498576895908972215471942740519e+00,5.59650520503669554903030493033726859e+00,2.34822119020207816100498753440895137e+00,2.30969945251300636073404822980030779e-02,9.46292492084705193606688645961711871e-03,7.94603239149918449756201056830537321e-02,9.83624049920499839907742639577823009e-03,3.17445069910748223618721040674738982e-07,1.43320410256893262215358299391258923e-07,1.27549126643193490727502159902856291e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/685_bus,Inf,3.01513838611543917333371553103101662e+00,7.06907274335683122099330740595443144e+00,3.04297943375125576068915200530197569e+00,2.91313752336870596418806009460254131e-02,1.23631942071772769974265500627257957e-02,9.01601731047099587646528602530120334e-02,1.16514653370999331394112085623693872e-02,4.22656795568735786719403537745636142e-07,1.82529336373869938235100454298594491e-07,1.43301696138408845903977105828289053e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/abb313,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/arc130,Inf,Inf,2.62851633833820846757222227593503337e+01,Inf,9.85541711245024091359992234268430882e-02,Inf,5.28904303002354418078664303232489947e-02,Inf,1.05253946802369364978362146867935052e-06,5.87720798722833180757008834026275862e-02,3.60627596739863891301077614453086675e-07,0.00000000000000000000000000000000000e+00,3.07768310433594042439071867084796476e-15,0.00000000000000000000000000000000000e+00
HB/ash219,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/ash292,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/ash331,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/ash608,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/ash85,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/ash958,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcspwr01,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcspwr02,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcspwr03,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcspwr04,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcspwr05,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcspwr06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcspwr07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcspwr08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcspwr09,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcspwr10,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcsstk01,Inf,Inf,6.64419788218590268014059323183242667e+00,Inf,3.43769927834583802058377513600684457e-02,8.28848622133983719873029588583051596e-02,3.38533934935124324339231857214309637e-02,Inf,3.90552716017735546070383564721182419e-07,1.48763140423407754879397537292070417e-06,3.80939738380823221143323809661643509e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcsstk02,Inf,Inf,9.52039219801782838750340601702319487e+00,Inf,3.44152079367035909296570357437321455e-02,1.83813803750007506455731242682559325e+00,1.09472755826462664284264076688814853e-01,Inf,5.32408138537540544973835551894201218e-07,3.13260740618935322800914143941954346e-05,1.60893305404808772669061241198846265e-06,0.00000000000000000000000000000000000e+00,4.30515520416476274307350435512359413e-15,0.00000000000000000000000000000000000e+00
HB/bcsstk03,Inf,Inf,1.21612107892166076284448597011723765e+01,Inf,4.84350106255399160326829080390739783e-02,3.11217359745600246085340681405252813e-01,4.22729034547394116850788354829547767e-02,Inf,7.89549977826007737712032638831781213e-07,5.19822159046985712385988492201504610e-06,6.06882419819675297710288043653776408e-07,0.00000000000000000000000000000000000e+00,2.90800792126191018084098109524769502e-16,0.00000000000000000000000000000000000e+00
HB/bcsstk04,Inf,Inf,1.89899832530389991061530936447961386e+01,Inf,6.22964044627866146949275632859996881e-02,Inf,1.01699158323387102254495442838591480e-01,Inf,9.17645602672511136285252479500738855e-07,8.25018034972047684285817925462736196e-07,1.45395209186420943541528723373127567e-06,0.00000000000000000000000000000000000e+00,4.22843567720125437906353226079254885e-14,0.00000000000000000000000000000000000e+00
HB/bcsstk05,Inf,Inf,1.60345613441442323060503663135692518e+01,Inf,7.37375884751764934818477649119783630e-02,8.12952404086778635639709093167791609e-02,8.42934637465870184311918803306886805e-02,Inf,1.05599017969505648571329794702055637e-06,1.12288280075288366447634946388924442e-06,1.29406143562252024088944133346399516e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcsstk06,Inf,Inf,4.23452289483137127704641277896407346e+01,Inf,1.84050036318656686462494383375885857e-01,Inf,1.53990379571745502315050615190322550e-01,Inf,2.47889595346443846889818142107339633e-06,8.87032911087630597006595513538140622e-03,2.23573995787959664020161815250361057e-06,0.00000000000000000000000000000000000e+00,1.81680666313221883979095427346504190e-12,0.00000000000000000000000000000000000e+00
HB/bcsstk07,Inf,Inf,4.23452289483137127704641277896407346e+01,Inf,1.84050036318656686462494383375885857e-01,Inf,1.53990379571745502315050615190322550e-01,Inf,2.47889595346443846889818142107339633e-06,8.87032911087630597006595513538140622e-03,2.23573995787959664020161815250361057e-06,0.00000000000000000000000000000000000e+00,1.81680666313221883979095427346504190e-12,0.00000000000000000000000000000000000e+00
HB/bcsstk08,Inf,Inf,3.98076174433303294939107527041097443e+01,Inf,1.41305812488337192449593403955523559e-01,3.08718823323635547851143933356868013e-01,1.66760746966331200861388481509173123e-01,Inf,2.29319916357035410264941077460253843e-06,5.15250125856495440119249684959673521e-06,2.82521527867115015075021608040913403e-06,0.00000000000000000000000000000000000e+00,8.44923699227175484905912448605880161e-16,0.00000000000000000000000000000000000e+00
HB/bcsstk09,Inf,Inf,6.24384658357888978648782207139567375e+01,Inf,2.34378518650874706688473705222933352e-01,3.78619279036139166205423429071720759e-01,2.34378518650874706688473705222933352e-01,Inf,3.59295841110198207152184003640936748e-06,6.19486882940627420856130293582874919e-06,3.59295841110198207152184003640936748e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcsstk10,Inf,Inf,5.56466348326122496686932224772647066e+01,Inf,1.84545085311352987356935017526670586e-01,4.71136390413068090671535892710424384e-01,2.20891094609549769107707234403011198e-01,Inf,2.89218861631509575009591510360204525e-06,3.93064694164116362213706928167135132e-06,3.28956079190709165944327950530812572e-06,0.00000000000000000000000000000000000e+00,2.85485920617619045585432491024423255e-16,0.00000000000000000000000000000000000e+00
HB/bcsstk11,Inf,Inf,7.41478976261123795518144724292754363e+01,Inf,2.71561016867268416386657135522521653e-01,5.37899660253327571528367591275713376e-01,2.76055555409886435227032122920066669e-01,Inf,4.50575165097485184384638821683324241e-06,8.00046911504390580104932475801277399e-06,4.56001061729110226034793253840957739e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcsstk12,Inf,Inf,7.41478976261123795518144724292754363e+01,Inf,2.71561016867268416386657135522521653e-01,5.37899660253327571528367591275713376e-01,2.76055555409886435227032122920066669e-01,Inf,4.50575165097485184384638821683324241e-06,8.00046911504390580104932475801277399e-06,4.56001061729110226034793253840957739e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcsstk19,Inf,Inf,4.52630881505131924763328111514902440e+01,Inf,2.22526151354457821319286462964539839e-01,6.25848652638426894856809200311619032e+00,1.42357787204268396037294910975578176e-01,Inf,3.11999751393138526180877204903717286e-06,6.40678090864624659907495977953866456e-05,2.26728792563978902394938695331137604e-06,0.00000000000000000000000000000000000e+00,7.20529670435005112109162614877841430e-15,0.00000000000000000000000000000000000e+00
HB/bcsstk20,Inf,Inf,3.97065063363454160806089511754876532e+01,Inf,1.64617012446906163066115902864413772e-01,6.69043426255271549817466227397385673e+00,9.12203388186640960739621101273006463e-02,Inf,2.47347741700656982816984956017881320e-06,7.27672743153992950383113367488874964e-05,1.38603628910741380696355010552074951e-06,0.00000000000000000000000000000000000e+00,9.04573336470794125248572108448360033e-15,0.00000000000000000000000000000000000e+00
HB/bcsstk21,Inf,Inf,5.55759828005014253531915422528805044e+01,Inf,2.24756263843816654767748920930875628e-01,4.97089575264556884806338822666403199e-01,3.14990592461210054206872023421163863e-01,Inf,5.27840711229978090168452567032854328e-07,3.64519261908844247247066537964754144e-07,2.11136285417606085179747887190060864e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcsstk22,Inf,Inf,1.03579687206491758492743798631056930e+01,Inf,3.38532568373294354058214207097474722e-02,1.96222977308427300927625622280654164e+00,3.87316069137685913885265028415467891e-02,Inf,4.98122664434115319418748594451246911e-07,5.26007665684070070792727484957459349e-07,5.52356200449285371385046265784251764e-07,0.00000000000000000000000000000000000e+00,5.17892563931096009741868121404340454e-15,0.00000000000000000000000000000000000e+00
HB/bcsstk23,Inf,Inf,1.16180925957071221787368926521159168e+02,Inf,4.73998180850873176401019453969505641e-01,2.34284960446571936528419157657166009e+01,3.54753037207142783662236125645537670e-01,Inf,7.26015902978483228401150191426923036e-06,2.93082398576270337083627320065376668e-04,5.37173550122124893478146672525958095e-06,0.00000000000000000000000000000000000e+00,4.16065058430243255938305285131028434e-14,0.00000000000000000000000000000000000e+00
HB/bcsstk26,Inf,Inf,7.22784029148827184533906811350137455e+01,Inf,2.81169266693271444330287685449534439e-01,Inf,2.72702025551331217232810640032072223e-01,Inf,4.30525171077905637055479307965525875e-06,1.83513785578305949908446221415061220e-05,4.17038992826859581839906879404118060e-06,0.00000000000000000000000000000000000e+00,3.34052731808844068494708759387917530e-13,0.00000000000000000000000000000000000e+00
HB/bcsstm01,1.99986113714632086199621829004592991e-01,1.99986113714632086199621829004592991e-01,8.66761789510617940779219908714254415e-01,1.99986113714632086199621829004592991e-01,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcsstm02,1.45521570717391243072331208075958756e-01,4.72253836590553133508555761421300040e-01,6.44428589009170467088630665142159474e-01,1.45521570717391243072331208075958756e-01,3.25933595191103157783237829735342501e-03,8.51581341053854891328483070508575353e-04,1.52052040539076470381086023225569160e-02,2.35290920389604913114077333488190301e-03,3.00167612195613211787200319741421035e-08,1.82878544571399855984567658605323498e-08,1.75324091259469461768100778117442789e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcsstm03,Inf,4.45457189257570126105831112698977917e-01,7.48614063391314259542085385771017898e-01,5.10322069057888504652061806989863874e-01,2.64441887385457428873321591040383100e-03,2.05647275314500899427821009134803650e-03,1.24846922349239960779789783688806195e-02,1.54506298102809405269824666068099572e-03,3.50237706553345644264433939015299104e-08,1.37337520438064499538009961507011511e-08,2.00656495856940129245741651544618588e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcsstm04,1.45521570717391243072331208075958756e-01,4.72253836590553133508555761421300040e-01,6.44428589009170467088630665142159474e-01,1.45521570717391243072331208075958756e-01,3.25933595191103157783237829735342501e-03,8.51581341053854891328483070508575353e-04,1.52052040539076470381086023225569160e-02,2.35290920389604913114077333488190301e-03,3.00167612195613211787200319741421035e-08,1.82878544571399855984567658605323498e-08,1.75324091259469461768100778117442789e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcsstm05,3.51298161047030361237089121697370940e-01,7.21820795027215906424249936714578364e-01,8.79771976843527974427436624838906123e-01,3.51298161047030361237089121697370940e-01,2.72788315499013900947004901379359762e-03,1.28315073841934227155212747269939830e-03,2.39424680699025102011753816515355882e-02,2.74634465180505842835498899364387891e-03,4.59790983425620805691089766176959090e-08,2.45180465951643992409074709425428601e-08,2.96716948439525036051395150740510723e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcsstm06,Inf,1.23292442627287801439194307850221698e+00,2.62959539847755732165731417723933839e+00,2.19400652582695557067300501406573443e+00,1.34941673541952381926364673975361929e-02,1.24283097252946927832872384162348936e-02,3.38587483261002395629124532452725551e-02,4.60179667827091212044493186888429744e-03,2.18865570195799178425631255625320570e-07,1.89032907222068133743448725367442183e-07,5.75434269430042489403748836882007318e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcsstm07,Inf,Inf,4.14921631165391841373157698351046686e+01,Inf,1.67007807523480605412849704007547947e-01,Inf,1.42115641761658728451068438113002859e-01,Inf,2.36690085013197473412245628974421926e-06,2.82139410945444325361534566749575537e-01,2.19478024866523918067834661322071778e-06,0.00000000000000000000000000000000000e+00,1.30726696831522408392980347904209608e-10,0.00000000000000000000000000000000000e+00
HB/bcsstm08,Inf,Inf,1.63547238248431833787378719275745388e+00,1.12435845824572815895280261280302962e+00,6.55246644869941836806205657510471057e-03,5.41476530915640446888088468919018023e-03,3.14941892128531575973832679770930521e-02,Inf,7.76058550121374860362641026034344338e-08,5.59455606769970357517703879752993846e-08,4.76297765126694851986487431544036298e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcsstm09,Inf,Inf,3.93297848343122866921907618128057845e+00,Inf,6.61797541792666382392895461388413752e-02,1.81065296603825832740534891975010073e-01,6.61797541792666382392895461388413752e-02,Inf,7.46298527368063068523563098790646751e-07,1.19278495338902705739302704075255301e-06,9.89719666595787781534947567880194458e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcsstm10,Inf,Inf,5.03317630746574386069034902110241475e+01,Inf,2.01851168571927720436488194427612536e-01,1.82917174495631903257786000957679980e+00,2.59255232361996186698563128593390570e-01,Inf,1.46260473371098462453001924413092338e-06,7.43021961279455300152697862797215144e-07,3.43711690540637753739114115180113573e-06,0.00000000000000000000000000000000000e+00,6.90577098528468389508532038923564259e-15,0.00000000000000000000000000000000000e+00
HB/bcsstm11,Inf,1.90050879894307740371896201109852975e+00,2.11707512779262905881614353596521351e+00,1.51285730009367221378439043758824878e+00,1.17613338132771392331875200555680954e-02,4.84971886420743444720282954973105208e-03,6.93544539681747580377443191108213172e-02,8.35365759058084910646308660389192452e-03,2.15631103425919638933838677367200840e-07,6.56529583855839661827178071400516989e-08,1.12875669014725514784236828993779044e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcsstm12,Inf,Inf,2.27696237550796428284839198570312956e+01,Inf,7.58105854170913745662341355752402825e-02,8.24065222934644150352438503971678185e+00,2.41577735519811902733087535537369460e-01,Inf,1.27360605204828167816179350969743770e-06,6.18060712401410670212273184308075006e-07,3.79005227218833751596961218190045847e-06,0.00000000000000000000000000000000000e+00,4.00329502286235258421818913652711521e-14,0.00000000000000000000000000000000000e+00
HB/bcsstm13,Inf,Inf,9.14043377786778670440234947373599290e+01,Inf,2.95010023721629530483822347796781478e-01,Inf,2.38340346387211428241079120019611822e-01,Inf,5.02336921072105534693591858613317926e-06,1.23716450554818635227439003896249131e+01,3.61653033142112948298524937011412593e-06,0.00000000000000000000000000000000000e+00,1.32096522259447843385630662377840301e-09,0.00000000000000000000000000000000000e+00
HB/bcsstm19,Inf,Inf,8.64979171316322933049339319504592543e+00,Inf,3.12068722694808546458568523277842679e-02,5.01650600989885695615766026922474836e-02,4.64809872075330342403421242518257417e-02,Inf,4.67245028565505764807751936275189412e-07,6.89254316381508209893538143009846583e-07,6.77850930630469276135261964708752919e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcsstm20,Inf,Inf,5.98273409815989195623429264134478832e+00,Inf,2.74517266615635555733714463358193027e-02,3.94918872181710200680254599303360717e-02,3.92580943784212566059789915361069191e-02,Inf,3.97021484019901221651697318681652343e-07,5.37922590308481875491138096483612822e-07,5.98166937150896788285557959341248432e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcsstm21,Inf,Inf,1.57004117225531003848850264073023489e+01,1.92276124485980537710160743658900021e+01,9.53671302674097700410689526520095896e-02,9.53671302674097700410689526520095896e-02,1.04026109706429033585253352925475518e-01,Inf,1.22077912476053384301301943738682912e-06,1.22077912476053384301301943738682912e-06,1.22077912476053384301301943738682912e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcsstm22,Inf,Inf,2.54347497230800804566137975147691661e+00,1.66705157732505426433151948031922988e+00,1.11562928784671828220719163656816609e-02,7.74857512492969965698632659271962596e-03,1.99290124684048256750567151269221973e-02,Inf,1.33112375018214421656705578094395957e-07,8.14873239293764349954365106283675273e-08,3.05720576204154939612305616453505176e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcsstm23,Inf,Inf,1.69720879308129461557296938566311269e+01,1.80921975461391750728702630715926438e+01,7.55782505161867355272099590078731669e-02,8.67044496994996422827651858828123555e-02,9.56363117724756595097519698444644420e-02,Inf,1.11508470255051317032202050006987020e-06,1.33049045140376867160140309351841221e-06,1.43272535993605433873618704556222265e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcsstm24,Inf,Inf,1.46368644940693821095552283914776015e+01,Inf,5.80837654123665567527675406801972114e-02,5.06727868587956143386484486324013582e-02,1.00778389290397180418216183740636130e-01,Inf,8.55332115065593775514574441246367873e-07,7.66065767192349091741267544920784181e-07,1.59745472627099752846628015548932414e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcsstm25,Inf,Inf,3.35659580474120821894150434615625775e+01,Inf,1.15486963443030454544582539049637751e-01,2.29620996779394168702986607017272980e-01,1.93553599818496806226019593346567558e-01,Inf,2.08463355104959472648955642269350288e-06,5.14567379868046267857855906698785826e-06,3.21003867514175067974400419493612033e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcsstm26,Inf,Inf,7.16655026467391429468248609316043193e+00,5.48641825466788393467702247629653206e+00,2.80782140954016345365140913527836436e-02,2.14960705898588263186485041544983809e-02,7.31413366000522268896717321646647147e-02,Inf,4.32843957934003367286638258026360021e-07,3.21498191510935448086472737838247291e-07,1.10906962341562778211804494196029016e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/beause,Inf,Inf,1.72022456400060065901517760207653093e+01,7.84155431884802883576787254224201093e+00,6.72201367565292420925920659168122343e-02,3.06486018959143919027166752865757088e-02,3.23900465101916158122222226169272913e-01,Inf,7.86589983587870886445252926038552334e-07,4.40520920712899923791548198793678828e-07,2.08644933710860292432961037553729399e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/blckhole,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bp_0,Inf,2.23560899652630923178932563133995090e+00,3.35723946850814918335679066726359338e+00,1.45879387223719830153763216590271176e+00,1.15148365461265785493382828052415939e-02,5.64639309152803393431380188279642541e-03,6.70212248290269319212259053823912325e-02,8.49055859292877934449965969346173176e-03,1.77623371858250673779424688345683238e-07,8.37665303075445648263320748608091218e-08,1.03287224919922239320671455944804677e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bp_1000,Inf,2.87934896345114311511924465420792388e+00,4.70601107299975892156298935593375640e+00,2.08460619379917826367253849362984468e+00,1.74503537304837091716345366487657751e-02,8.84041815498753560722259419203063791e-03,8.87656721568334942825417529059082656e-02,1.14213500618191969911986109270516920e-02,2.65864510020569883275321401135902123e-07,1.31980825673661556487823699652511866e-07,1.34519135986823810119220189452695839e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bp_1200,Inf,2.91106820752342694633324218536295371e+00,4.76328648919561184667722741773709585e+00,2.10635904081996125835544681411520893e+00,1.76562636385412240216433344268645374e-02,8.97392226400875991076052085991284441e-03,9.04632941896351176557192665659863838e-02,1.16636229807241874586300248780407639e-02,2.69914784351842847548987360437163587e-07,1.34909495677038305140150573320739293e-07,1.35983072227627932671609564492083659e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bp_1400,Inf,2.96178935569696224770840268101399006e+00,4.80045268281814767696737165697932235e+00,2.11210458833612171084215170981427726e+00,1.78239245843629898531000216750264127e-02,9.15183374451294902108775164255526419e-03,9.23538579905613801707353835546905793e-02,1.17970328894666126267667306108686575e-02,2.76347510937658495015532931627564694e-07,1.36272143864475236455142725593654142e-07,1.38704473055288450770485813023599652e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bp_1600,Inf,2.98233113783470764938133619796532013e+00,4.94797153046965656243857767324602464e+00,2.17041716946736078002702213630426368e+00,1.80879368287725621399881626489124956e-02,9.28988140692458904302145994928438061e-03,9.26309290702136272059652941145595064e-02,1.18797227053874458883600319438160715e-02,2.80557045456214091065672190831881508e-07,1.38003101145612495923507783038777392e-07,1.39267527779381662036476612121111801e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bp_200,Inf,2.49580734167393316614989044362195840e+00,3.90694377720498224496055491397384849e+00,1.67502807810828989864286797114633184e+00,1.36328234726991900027545952266478116e-02,6.67982374783951643162741792333635798e-03,7.48298778654165233425470175170172962e-02,9.78079268877977347803558155018278593e-03,2.11152702938298340524319750212617787e-07,9.84925133612636407684603839576061023e-08,1.13580480644790756178199481545202617e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bp_400,Inf,2.58208462859922170393928761855306319e+00,4.05304916836290147303814259587820858e+00,1.78791779587664989717537583189882345e+00,1.47537589732821784415379305678864352e-02,7.24064307169693808353519482505726332e-03,7.86272193333969688263127859179919231e-02,1.02370575170669082060047684461738739e-02,2.25535700851870694222129591424932630e-07,1.07365921448121075230760933156615349e-07,1.18649597510755469724450452753440647e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bp_600,Inf,2.64114526414584535855979348466377081e+00,4.20397144317637142775268144871139137e+00,1.80309452751375665134728556075127917e+00,1.51481248964111688305776570164795983e-02,7.34246141214863702781247084519724026e-03,8.07370153142088727408533291464175319e-02,1.03903220300669382973092775887288739e-02,2.32376838702610400575945957221124703e-07,1.10321370205439016388437341344214293e-07,1.22161916480844461586379155971322209e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bp_800,Inf,2.84390671532401989098740631539699378e+00,4.56408278085053399822619317594567101e+00,2.02526804565433343600513513109906400e+00,1.71277151908925155090926980050363262e-02,8.47756160733206546620526177279475631e-03,8.72947570971732360209221809148880946e-02,1.12469804355237544108547659847649516e-02,2.57380483939026193727902504539211500e-07,1.27377439668643302040993282244866673e-07,1.32595339185421575936060628872595749e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/can_1054,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/can_1072,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/can_144,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/can_161,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/can_187,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/can_229,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/can_24,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/can_256,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/can_268,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/can_292,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/can_445,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/can_61,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/can_62,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/can_634,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/can_715,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/can_73,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/can_838,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/can_96,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/curtis54,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/dwt_1005,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/dwt_1007,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/dwt_1242,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/dwt_162,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/dwt_193,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/dwt_198,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/dwt_209,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/dwt_221,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/dwt_234,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/dwt_245,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/dwt_2680,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/dwt_307,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/dwt_310,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/dwt_346,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/dwt_361,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/dwt_419,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/dwt_492,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/dwt_503,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/dwt_512,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/dwt_59,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/dwt_592,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/dwt_607,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/dwt_66,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/dwt_72,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/dwt_758,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/dwt_869,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/dwt_87,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/dwt_878,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/dwt_918,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/dwt_992,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/eris1176,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/fs_183_1,Inf,Inf,1.26895087176704290493026583789533187e+01,Inf,5.16254269850915739184658416846224934e-02,Inf,5.21730790934173325311534939975362704e-02,Inf,8.19636254852565272860943602835695112e-07,1.96761805376133699512275679735817528e-03,7.23434867126518225971822484879378255e-07,0.00000000000000000000000000000000000e+00,4.87452201628582342076818364051090595e-13,0.00000000000000000000000000000000000e+00
HB/fs_183_3,Inf,Inf,8.44479563695006871737578927347328381e+00,Inf,3.67560990562555478339459178970982915e-02,8.62852347879666607762209666984401712e-02,5.44244815005750165893216875094882902e-02,Inf,5.58566927823822335412199531149767551e-07,1.45794532631378035345845287159404516e-06,8.31453571217862983048442071773319827e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/fs_183_4,Inf,Inf,8.86374712198757872457200091482464203e+00,Inf,3.86138771000399136506961181635211661e-02,1.06812176471958910931934399310346960e-01,5.00249090811285081188063357821118468e-02,Inf,6.14943545831397763555196076651100053e-07,1.62439653390783197548140357521393855e-06,7.82172726243269358583188478719787342e-07,0.00000000000000000000000000000000000e+00,1.27533593202688307572793453203317895e-16,0.00000000000000000000000000000000000e+00
HB/fs_183_6,Inf,Inf,1.43449840999469335953628533198963522e+01,Inf,5.60685704148006602037222159534446658e-02,Inf,Inf,Inf,7.69276585944871559975160082965958767e-07,Inf,Inf,0.00000000000000000000000000000000000e+00,2.38603723897909090509479229491902103e-06,0.00000000000000000000000000000000000e+00
HB/fs_541_1,Inf,Inf,2.17697817700995148106930404657362354e+01,Inf,9.04387113421553095047118106332594917e-02,Inf,1.06319197307966927327790098582805527e-01,Inf,1.38758694698901308299679597708509989e-06,1.67575761266600615191466851809968342e-04,1.69332582900276247782788431795607444e-06,0.00000000000000000000000000000000000e+00,4.11339544423303546757618047669044231e-14,0.00000000000000000000000000000000000e+00
HB/fs_541_2,Inf,Inf,1.27458657570688872616308949733529170e+01,Inf,5.12158888029596672282319005021669394e-02,1.60572499559718684297061449007632652e+00,1.10126773574305374647527524269428512e-01,Inf,7.61174553456691468349079763448818294e-07,1.00914996909584424435986987732047278e-05,1.68384091655203611274999205038808486e-06,0.00000000000000000000000000000000000e+00,2.88743346647644175706998230514972423e-15,0.00000000000000000000000000000000000e+00
HB/fs_541_3,Inf,Inf,1.12704642493860764887938864305004679e+01,Inf,4.69380594805885671088655991085354120e-02,4.30885889529454902601827303997524632e-02,1.10032185010439819051699745409409257e-01,Inf,6.80485617512752267050536053795814885e-07,6.46573575223255248866159077368710699e-07,1.67011677913234944368322401051708792e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/fs_541_4,Inf,Inf,1.16353233414282078403612741053429829e+01,Inf,4.59030105163002510748700384224916889e-02,9.53325565012967338330654566245702825e-02,1.09166879477833306851840489739820191e-01,Inf,6.84418624343296907427678346971900119e-07,1.44908823089044803938172996189163633e-06,1.67712397190692080035453648577903102e-06,0.00000000000000000000000000000000000e+00,3.66741177130396235161830770720925187e-16,0.00000000000000000000000000000000000e+00
HB/fs_680_1,Inf,Inf,4.73295512501438279626556572019188769e+01,Inf,1.49219622403196404920196309203334775e-01,Inf,Inf,Inf,2.60309118711093138973071603164431079e-06,Inf,Inf,0.00000000000000000000000000000000000e+00,6.63021038368256410438593354780821456e-05,0.00000000000000000000000000000000000e+00
HB/fs_680_2,Inf,Inf,2.22305541131732756197321905656650406e+01,Inf,9.83947989485668781206226615150961254e-02,Inf,8.19500729501730397877548830753982314e-02,Inf,1.60708983279390731961338496551763937e-06,3.80248536035811605502609269676141742e-05,1.35836008996517527775371211768618363e-06,0.00000000000000000000000000000000000e+00,1.27346594371991623240140013013098112e-14,0.00000000000000000000000000000000000e+00
HB/fs_680_3,Inf,Inf,1.93845750652646828488562776846763590e+01,Inf,8.75548315312116173053215051614421109e-02,1.97566698492656347702878997570335704e+00,8.33506220466244096102221249564453503e-02,Inf,1.22155471798239437747706500882830804e-06,3.43452620532284465045570342275855151e-05,1.14775473610756268255512580491494860e-06,0.00000000000000000000000000000000000e+00,6.36266862089385697705128290882470699e-15,0.00000000000000000000000000000000000e+00
HB/fs_760_1,Inf,Inf,2.83310863095470100937559242740222462e+01,Inf,1.20785813881878530952363162135485514e-01,Inf,1.26396550663421745712698310933613326e-01,Inf,1.89973563874260395599693071637628958e-06,4.26845466648853139776946539449369154e-04,2.00090130570335587252231429274871711e-06,0.00000000000000000000000000000000000e+00,2.14985316280974782807540829594765577e-13,0.00000000000000000000000000000000000e+00
HB/fs_760_2,Inf,Inf,2.79752840407752923464239489170117973e+01,Inf,1.13933995060218941323598123283539495e-01,Inf,1.24966677311517830119955545307529175e-01,Inf,1.76233750437651946359053427791540934e-06,4.26844746418733930998330943186264716e-04,1.96199177870827903596018457627479274e-06,0.00000000000000000000000000000000000e+00,2.14985316280974782807540829594765577e-13,0.00000000000000000000000000000000000e+00
HB/fs_760_3,Inf,Inf,2.73362108754117695303865639501034456e+01,Inf,1.10359027687454152532378125583179644e-01,1.50750427925568052299023633978701847e+00,1.23316315705489225627724909667003747e-01,Inf,1.72920062410005176043175765156686449e-06,1.74759230274968894474234665954271518e-05,1.94860142892293939264387781698735941e-06,0.00000000000000000000000000000000000e+00,2.69229677122778208893884758922815672e-15,0.00000000000000000000000000000000000e+00
HB/gemat1,Inf,Inf,1.57941435443572317097708625973756736e+01,Inf,6.34366653890905797529046062419958665e-02,Inf,3.40458335096209706437382161136085016e-01,Inf,9.49153297538093015804860587955078601e-07,1.90667535967856207909801995241297670e-04,5.22547166404667019834904393426613592e-06,0.00000000000000000000000000000000000e+00,4.98554042017081897081886227375109605e-14,0.00000000000000000000000000000000000e+00
HB/gemat11,Inf,Inf,1.33368650206962530102958228314089193e+01,Inf,5.42214536404614779572687775228353680e-02,Inf,2.99692281170474265011653390240982449e-01,Inf,7.98046136204164288615013972161388263e-07,1.89798627795594611037075498379177389e-04,4.59194703546484697808846726443746277e-06,0.00000000000000000000000000000000000e+00,4.94121653392919743343253002841891985e-14,0.00000000000000000000000000000000000e+00
HB/gemat12,Inf,Inf,1.32714330974043253893984037955372990e+01,Inf,5.39061157952882823775582096701206064e-02,Inf,2.99309616352223939777766469409930267e-01,Inf,7.95848348583032506186319674111567903e-07,1.66467319577964487087014806248849463e-04,4.58327144063433821794356835574306743e-06,0.00000000000000000000000000000000000e+00,4.50395169159426300178683714717698492e-14,0.00000000000000000000000000000000000e+00
HB/gent113,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/gr_30_30,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/gre_1107,Inf,Inf,9.26442100959731174953289241645963136e+00,2.29408400990935829336394545703631894e+01,1.44962059930489451398909025375493645e-02,6.52897931577835507217242568054896776e-03,1.19752849082698110765367413088223998e-01,Inf,8.22885650575146062212309544480947489e-07,9.04158997699172942181615330709324244e-07,2.64855463841819087800845586667709709e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/gre_115,Inf,Inf,1.97293452490118847420944705509569050e+00,Inf,4.65412643146434143696714839191179212e-03,3.37634273677560050715941656917794457e-03,3.51602516726104746051693047834271125e-02,Inf,9.08630075498336590105325979857302956e-08,7.94736147738545010318518671284811153e-08,3.56015339891331361123315684980374278e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/gre_185,1.08108577924350972838770473185832832e+00,1.17493352031511551095017287178784514e+00,1.14662268742031738765178274599363202e+00,1.08108577924350972838770473185832832e+00,5.02683809897756550634889602890427195e-03,1.99306778500193872277414681102400098e-03,3.77366588395504446620995748731367158e-02,4.72210758042531733834258246149736260e-03,1.15983194225352760660783149659927447e-07,4.64566498315927740717865274169966692e-08,7.69206001090376713048898690191639415e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/gre_216a,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/gre_216b,Inf,4.49275481720170755516587021057072123e-01,5.31846697652834050816660271769394625e+00,4.49275481720170755516587021057072123e-01,1.11891613853175128712765625561809989e-02,8.07858037690998378847448418822046113e-03,2.78894653621330456696378077554301800e-02,8.54498324548980061051812321161389194e-03,2.78839195079473840008578732322045943e-07,1.91398941300200755252550214041199403e-08,8.55394785879474408116687479794447320e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/gre_343,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/gre_512,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/hor_131,Inf,Inf,2.53109312345720930738351930220079429e+01,Inf,5.85789560018251149546867999913134462e-02,6.81956412335185231564774466136343428e+00,1.07287701545020841731141610423941951e-01,Inf,7.39142763468377210413092929688901750e-07,5.26900232407312805286654730549957368e-07,1.69780445664483883087385371975165412e-06,0.00000000000000000000000000000000000e+00,1.29670981991231269543951131307312297e-14,0.00000000000000000000000000000000000e+00
HB/ibm32,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/illc1033,Inf,Inf,5.31991010553595043840143342158896533e+00,2.20638055712523219858718381292281951e+00,2.18373436215993939076606701792209304e-02,9.46940135485686612960934040439134849e-03,1.04695184521784324460665255250502537e-01,Inf,3.40172457846099730142076998111961005e-07,1.32954542732041290568363955557116027e-07,1.66836625331297464012458587844550228e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/illc1850,Inf,Inf,7.22819620949620528772279943559530061e+00,3.12467212890479319748654221560474570e+00,2.86198045224210124003718926550841991e-02,1.30610826542111171434287785507097201e-02,1.37442026020401221599977396420124489e-01,Inf,4.48275442698117289879460995282990306e-07,1.90834216984920806584876710341950865e-07,2.24241346528042578602038956216707467e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/impcol_a,Inf,8.91532497611335533316241970714718875e-01,1.75174694012776955611897434187715814e+00,7.67207737984628491273246711831485316e-01,6.63433391583021268800812892855074951e-03,2.49558013365253006808088684518892541e-03,2.56395144742910408035052889317711154e-02,3.04897524895581178348802005041143529e-03,9.51624333566624071308162018594251004e-08,3.84052617962683146419235238857040400e-08,3.68445686514547996890940241731183099e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/impcol_b,Inf,Inf,2.61365856858680866807244059697829718e+00,Inf,9.54322314940927818510666345128944305e-03,8.73778940626913077392831324132759553e-01,1.94739283081222724463285660347628693e-02,Inf,1.77621118507101872270942863330856120e-07,2.44905204815338638351295261141851461e-05,3.16778103332334711435132328162676635e-07,0.00000000000000000000000000000000000e+00,3.59303204910773686513453050722479719e-15,0.00000000000000000000000000000000000e+00
HB/impcol_c,2.10332665479796074122875859749951308e-02,9.23713154761033077721613047214529093e-02,1.78753665905969519988444183594101151e+00,9.23713154761033077721613047214529093e-02,2.44568619044429165738065203637895804e-04,2.44568619044429165738065203637895804e-04,2.64412360724783940894174561423940180e-03,4.14350840694770537309511281134286375e-04,4.40004216575479944368547336209091558e-09,4.40004216575479944368547336209091558e-09,2.01900179337398332972426760204944251e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/impcol_d,Inf,8.14402401417367118675857308386296115e-02,3.03979864162724672358129974098183569e+00,5.92536034347586739935957359716006367e-02,5.93003226468672032056656482196210917e-04,2.67774744045467160929513384240126996e-04,2.34132875577102535039860970217879435e-03,4.51559766878444717748669990533779902e-04,4.97892940222142263749387272594744227e-09,2.58749230914172847725958961057005170e-09,5.83319241471382912036530653406554834e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/impcol_e,Inf,Inf,4.12006032531229636275154649132857785e+00,2.00089365359111481890287445586365612e+00,1.57482740770965268136798487955989969e-02,9.34463915523344098313564612802042754e-03,4.59420417771521948132334356229747765e-02,Inf,2.43104802446277057323397683998512173e-07,1.14936256179932473035166739428384483e-07,7.21027008980538689619241801244762390e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/jagmesh1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/jagmesh2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/jagmesh3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/jagmesh4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/jagmesh5,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/jagmesh6,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/jagmesh7,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/jagmesh8,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/jagmesh9,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/jgl009,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/jgl011,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/jpwh_991,0.00000000000000000000000000000000000e+00,7.62821650658753110811555900070936574e-01,1.15273263947478524001838096415350617e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/lap_25,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/lns_131,Inf,Inf,6.25317896789719409137746705808534186e+00,Inf,2.75792432443942516408394865968369394e-02,1.05498041364179213652986412603807220e-01,3.46664493589066740813872701423549802e-02,Inf,4.29084661648373762159132938945889931e-07,1.57554001900794264076521452853099124e-06,5.05491972320758434894844701293763476e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/lns_3937,Inf,Inf,4.31073264011695016297168400578699085e+01,Inf,1.75697753379587667776614637194440951e-01,1.05583610830041058213245491135135891e+00,2.45168991810507324902886009511448345e-01,Inf,2.65725474028811540272929753346854023e-06,1.61481919849085547181494270285949758e-05,3.83093155214813033784790577442612046e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/lns_511,Inf,Inf,1.55893612049663886139713284441619992e+01,Inf,6.02326090280933220439619013169520838e-02,2.28577504298081609108554017887361464e-01,8.39708959550324475403433715185896469e-02,Inf,9.19204291211773419455158739848463531e-07,4.03754841769909328993329532978181088e-06,1.23015136362649329829002338122771739e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/lnsp3937,Inf,Inf,4.31073264011695016297168400578699886e+01,Inf,1.75697753379587667776614637194439507e-01,1.05583610830041058213245491135136430e+00,2.45168991810507324902886009511452341e-01,Inf,2.65725474028811540272929753346851856e-06,1.61481919849085547181494270285947348e-05,3.83093155214813033784790577442611605e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/lnsp_131,Inf,Inf,6.25317896789719409137746705808534263e+00,Inf,2.75792432443942516408394865968369153e-02,1.05498041364179213652986412603807244e-01,3.46664493589066740813872701423549862e-02,Inf,4.29084661648373762159132938945889885e-07,1.57554001900794264076521452853099032e-06,5.05491972320758434894844701293763568e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/lnsp_511,Inf,Inf,1.55893612049663886139713284441620146e+01,Inf,6.02326090280933220439619013169519634e-02,2.28577504298081609108554017887361512e-01,8.39708959550324475403433715185898876e-02,Inf,9.19204291211773419455158739848463347e-07,4.03754841769909328993329532978180868e-06,1.23015136362649329829002338122771794e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/lock_700,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/lshp1009,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/lshp1270,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/lshp1561,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/lshp1882,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/lshp2233,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/lshp2614,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/lshp3025,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/lshp3466,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/lshp_265,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/lshp_406,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/lshp_577,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/lshp_778,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/lund_a,Inf,Inf,1.83344107985392118416535291809112749e+01,Inf,5.72290431161960136910983065557440601e-02,1.08603552370291333096929361629831851e-01,5.73742322739915413349305041457270534e-02,Inf,2.69645443364686266507256259015157555e-07,1.56359979922317089473365584035675364e-06,2.82885504710037455074344965566700600e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/lund_b,Inf,Inf,1.04087904721944637952118511448709574e+01,7.14308969955363412991997599930763167e+00,3.26563894625310164112437955466705122e-02,1.64710667558059526999916837346405595e-02,9.16338276982352109920072221328383671e-02,Inf,4.33861168224034833978103367770399614e-07,3.08505776989096209395723198099574461e-07,6.08088259496910718280488453037808927e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/mahindas,Inf,Inf,1.14604891187013280443179225319800548e+01,5.91994507092981955181944752661645982e+00,4.42998203736971052070279998715659525e-02,2.34014787097358537428330544546928899e-02,1.22632804979747505416173782915570645e-01,Inf,9.67677985239758300827248802109116026e-08,1.47951014623153608200156687647781716e-07,9.68671368599733500869726977602151282e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/mbeacxc,Inf,Inf,4.86921441577664141221904255915030009e+01,3.39115000002180331537475750712497729e+01,1.95683469787573393523574364625135647e-01,1.37553526213103022161812996242064867e-01,3.69563573716374693338860360442716195e-01,Inf,2.12979112319157830138695017959695434e-06,1.79363661326431536616349373772864391e-06,2.88129073800059414398567593349385613e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/mbeaflw,Inf,1.25442266687597244697859359170058491e+01,1.60661427489647874758903898698916220e+01,6.92731859639956775054230929042012771e+00,6.59068413952684040881877299470861711e-02,2.80070070106000164309128326317343655e-02,3.44473107674566900582615797676186652e-01,4.46114193153714078392077711391463059e-02,9.34884492005073336685685323506510442e-07,4.28608240379876707052186452339915350e-07,3.08219333024531897765124386376049385e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/mbeause,Inf,1.12720009704451578064091314703309217e+01,1.51661330298353473797649261437813972e+01,6.59062376909901091935967260992019424e+00,5.92281477155462903409669665305746116e-02,2.55939784622957023219276264776549547e-02,3.09031065144010385301708244276529759e-01,4.28816316218099429211041688525905602e-02,7.02296343407690139105306111432944117e-07,3.91081972511554484470057494800778523e-07,1.98191094643804510633135620559920456e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/mcca,Inf,Inf,2.79885759933406658643311664464060816e+01,Inf,1.19381841810218876514251646678073400e-01,Inf,8.43595599505459995538007377806835769e-02,Inf,1.77081098448700281234440231315247608e-06,2.01802649732186302027765796755103118e-04,5.40759398620234905225707580154238116e-08,0.00000000000000000000000000000000000e+00,4.40596954116046899583963225559671477e-14,0.00000000000000000000000000000000000e+00
HB/mcfe,Inf,Inf,9.06703099113714947949484876325411670e+01,Inf,3.75724194452176138785793552604094672e-01,Inf,2.59309619582116436452193654700123896e-01,Inf,5.91371025158262681291100847790481853e-06,1.99775589302951894670954962272337954e-04,1.73847326498375643193493872717372965e-07,0.00000000000000000000000000000000000e+00,1.42753469522455832816930034319490283e-14,0.00000000000000000000000000000000000e+00
HB/nnc1374,Inf,Inf,1.36372333441032728357135396637595587e+01,Inf,4.44170808188987811394573703207212131e-02,1.40503272332787945454869448319605388e-01,4.82142967940780417541297849359181856e-02,Inf,8.03414237617207545928807203388252314e-07,3.94087443892539383795447183811741426e-06,1.28250206834707910399337388245117031e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/nnc261,Inf,Inf,5.71717318463024849983162015431721589e+00,Inf,1.41623611230360108037748739221203144e-02,6.40626448576124849022480827107128614e-02,1.82026391466043994586421711917172357e-02,Inf,2.47136385305850044955688662262055412e-07,3.83285098553213457610982669924926080e-07,5.81398598647713709719810195528358339e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/nnc666,Inf,Inf,7.83329232067885850319034694760417390e+00,1.00585386276820015414133187441254129e+01,3.71731406562741980413658707098351729e-02,3.04948384764284127616671958352479442e-02,3.93254023758480556176471320117396876e-02,Inf,3.77548414245557905659956140457946892e-07,3.13408852324802257267064741383558679e-07,7.83002649903870520626141493285335344e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/nos1,Inf,Inf,9.56603104621411286703545980527570449e+00,Inf,8.48874979131433105752182915000550320e-02,3.24534668279344058451005844156141253e-01,8.48874979131433105752182915000550320e-02,Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/nos2,Inf,Inf,2.21601285762851919558282257487763799e+01,Inf,1.71255114793472510633277692882471573e-01,1.74848257672639797718105435849667122e+00,1.71255114793472510633277692882471573e-01,Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/nos3,Inf,Inf,4.67152246601889995052030190526081213e+01,Inf,6.53305574946511873219292563169969335e-02,2.46132145306773927792403685146395405e+01,1.44787733202182146128418648379456779e-01,Inf,1.26580946145423376239332674606940243e-06,9.51082954086926088883289279096577741e-07,2.97340474431631130445605283909742884e-06,0.00000000000000000000000000000000000e+00,8.51080249407973892388736562261954065e-14,0.00000000000000000000000000000000000e+00
HB/nos4,3.95737739794206496725732912674959521e-01,1.92078197676917384807009557020827775e+00,2.66809744210602509904741840245026804e+00,1.42283507524045954474288656271733611e+00,6.51490885684036249834256333551605198e-03,4.91849629811957923650625364353843638e-03,5.90620359807474815327810964402600487e-02,6.51490885684036249834256333551605198e-03,1.39652414259652758271290683175005797e-07,9.53662963464875487873341583913304692e-08,3.02295084662915235639224870794365676e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/nos5,Inf,Inf,3.60978617830995352078270064144163982e+01,Inf,5.97352398035046458588455178820498791e-02,1.33603668965995691374266008411024822e+01,6.24653967739997020680962270357704708e-02,Inf,4.51158559095109113453299174383657291e-07,4.49577753732340035229517609264019335e-07,4.66130263296854450566171058115241980e-07,0.00000000000000000000000000000000000e+00,2.28280542064759610631223009202363113e-14,0.00000000000000000000000000000000000e+00
HB/nos6,Inf,Inf,1.77716597519742816985203551498600339e+01,1.44041922290245329462874216991457332e+01,3.58189337732629427456001908867056064e-02,4.15193760677418929195015397951607558e-02,5.68183405419085917846423432750849324e-02,Inf,3.12339550599352035237267805319424322e-07,3.09760892014417472694234446831818416e-07,1.30928627137235232026368329489450539e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/nos7,Inf,Inf,1.18756302042399908651899819060897724e+01,6.89418313002469983355984960311608820e+00,2.77995846142050827942854233809035473e-02,2.39095161147985926512042243280098165e-02,4.67393779850018766330784167081097545e-02,Inf,1.83474351459597078955676279094961642e-07,8.07533590679752084677463978776568701e-08,1.09783775205719070542594188855910881e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/orsirr_1,Inf,Inf,1.69250748551041560207541127944622322e+01,1.27112408032033212388744801551169619e+01,6.00042642187548034129982129421905095e-02,5.49335666044818307032803874605189878e-02,1.16889739275632312474705156162846852e-01,Inf,7.56048104110740590629296457900832823e-07,6.49639496168341412043547791255715880e-07,1.71673166814044324824518776080448818e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/orsirr_2,Inf,Inf,1.56591776731937134737339008751708157e+01,1.13305990801035817787472827028659800e+01,5.26212332685918216956931988506796956e-02,4.90571121825199651382927754027506569e-02,1.07121763409933193563629910251027445e-01,Inf,6.52864261013929174041799365157745665e-07,5.68440578490298137529520045777062114e-07,1.58235801401414253806774559764009068e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/orsreg_1,Inf,4.16763983992717598944357723001606762e+00,2.06043741629580368695322414679290225e+01,1.79277985868724727557504711018142316e+01,7.36771378329529426913954239941423756e-02,7.19689405445711162508316981046370945e-02,1.65757546010312993337967967424527517e-01,2.50020107457907551071133449427476583e-02,7.84229980476815698454726366105377713e-07,7.35811633575208069746123138637248420e-07,2.35448518492076930339627608455191640e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/plat1919,Inf,Inf,3.48591592621824059714029978442901946e+01,Inf,1.35405211052336805390834911819400924e-01,Inf,2.98211123545922235130310466139148760e-01,Inf,2.06686637563673839630799426051212617e-06,9.11626686015235141550669095919031745e-04,4.55764853988459011024261455290391530e-06,0.00000000000000000000000000000000000e+00,2.22946051513277314267499182753914141e-13,0.00000000000000000000000000000000000e+00
HB/plat362,Inf,Inf,1.51175412263447801530270027026693975e+01,Inf,5.86901181987564486420389584864664404e-02,Inf,1.23246776457922589600555626447068685e-01,Inf,9.00456803289858667083522245312002012e-07,2.72062420476571291835307013036108061e-04,1.86553138828774023825976820062916816e-06,0.00000000000000000000000000000000000e+00,4.65261719416863815438816430798559550e-14,0.00000000000000000000000000000000000e+00
HB/plsk1919,Inf,5.11520701021338463468744407306680945e+00,8.89737931039472438139298849143650835e+00,4.33887317267047008304004115865638505e+00,3.65280184943023037568280822105074684e-02,1.81050991541046040838644660502780172e-02,1.59688917344291122041393604359126750e-01,2.08769099935312541075689854087742635e-02,5.65686939930552072183151555041166926e-07,2.68224759246327237420278752738395118e-07,2.50554348219282121765792144615609924e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/plskz362,Inf,2.21785128526695503773424309985665243e+00,3.87799298923978442880462370392065464e+00,1.86170422799662759533500076739148551e+00,1.65866972759132205256311572218570785e-02,7.58272657180800084963864009284149145e-03,7.32984424922027458911944596553189162e-02,9.13475899598606119590392219624248147e-03,2.45326511836855797887118564417998324e-07,1.13244008958294977286843094679903135e-07,1.11489897239829398603222925051112167e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/pores_1,Inf,Inf,3.34276011861933120650805816382924137e+00,Inf,1.43116765121657916795630897203511573e-02,2.19510161073317845858627513955539303e-02,2.14111956539611434322553074364852852e-02,Inf,2.12685039359635897302068641045248286e-07,3.12282122265756879181153879785619362e-07,3.10376659924548586755111954112102945e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/pores_2,Inf,Inf,2.22831128479482153357668714592346594e+01,Inf,9.59734738766466577835066244591695899e-02,1.17626474480422437815991578303140679e-01,1.61674303116661303707241203655125694e-01,Inf,1.44135578892655541936735570552945123e-06,1.83384074345261653676133023639828507e-06,2.48515951464996581201216825885468834e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/pores_3,Inf,Inf,1.18806456249397332186859542047357046e+01,Inf,4.80357483313212637312282462623798746e-02,5.39234149708757391637165845572358006e-02,9.63862698256490269519323764076156710e-02,Inf,7.11522468794468203129347885852095471e-07,8.15638252638679820786064706560537739e-07,1.48960483558439093452730635395504233e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/rgg010,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/saylr1,Inf,Inf,7.24145639906259386593056366685551590e+00,Inf,2.81040930319187855243212073142861580e-02,5.81518586800586873068616057000637744e-02,5.31233069135845705242268177451501798e-02,Inf,2.80322554922981760486230939101713221e-07,8.83221949163215610385587325924663319e-07,7.56043766247917045848290065579571957e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/saylr3,Inf,Inf,1.39720118206110867074931735162578773e+01,8.12148679347561434693485898061491441e+00,2.55734076982541982060152762081532173e-02,1.23685616695441776848223617726921549e-02,8.41707665203777062293051665536016104e-02,Inf,3.38740820290680651351061568242440552e-07,1.47498215629278821008433732729127566e-07,1.06546046210060187663387773991111443e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/saylr4,Inf,1.01861683547684318111626576601131380e+01,2.04380311493747660805143552354979449e+01,1.26104742295629109126458973113954682e+01,5.93364569070059932820450163703474903e-02,4.03619176094066839804926119575098194e-02,1.18551410295174088993558824847441867e-01,3.59352704127899649344952229091243692e-02,1.44326200852117671332289787993066044e-06,6.78270909412756516654421103340214837e-07,4.08926038235519621828547756902102258e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/sherman1,Inf,Inf,1.39715237566287731254825608722546868e+01,8.12148653680952245556139546074109650e+00,2.55733630291058269451236666358181597e-02,1.23684693107363582430102666308377270e-02,8.41459976240258052519013613858726898e-02,Inf,3.38715607827617142256923741189878594e-07,1.47457527129493472093790840650652623e-07,1.06513690946607491898513743339158081e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/sherman2,Inf,Inf,3.44058906571727205017360465185138873e+01,Inf,1.38822330422219024194091278838753796e-01,3.97594132510587346064178933428044539e+00,2.50046434966116992181109615688949901e-01,Inf,2.13678574284666008772805254533893122e-06,5.31412426836815662557871057905734074e-05,3.84070094290026440198676148983613125e-06,0.00000000000000000000000000000000000e+00,1.23934854267239847075937030445948824e-14,0.00000000000000000000000000000000000e+00
HB/sherman3,Inf,Inf,6.25955885771912235127349315639574753e+01,Inf,1.16713750550045932624179045569719810e-01,8.50552573225787203994972324915125896e-01,2.26630328101420597347483921385593640e-01,Inf,3.05147097250293970587756391517730951e-06,3.95802123163980379103813550973747348e-06,3.50695530268598830867751781898371787e-06,0.00000000000000000000000000000000000e+00,5.93270345424635179013510334088591588e-15,0.00000000000000000000000000000000000e+00
HB/sherman4,1.42015023288858989769504933738298457e+00,2.90393064146385971129376352663581997e+00,3.21267266888107168972639947098017914e+00,1.66635779984351060640954934539948010e+00,1.59460868941925789548645074290975369e-02,6.83940284304208756711795974424413247e-03,9.57696748612773627522936362164156515e-02,1.20463908516948345375815319285429422e-02,2.38591878106420011997784417819189046e-07,1.03203789194730564258292371753214963e-07,1.45109973626722568929366753489321623e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/sherman5,Inf,Inf,2.32875416757728860752707617659346868e+01,1.73876120390239203066792286225876081e+01,9.62863862953786696040303361299270475e-02,7.32720903181715947245805689981135043e-02,2.27356661572450963011327045091062487e-01,Inf,1.46318431297802539676016794991402286e-06,1.11012744046612437630129074093951536e-06,3.48456991309437602121498715830905464e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/shl_0,Inf,1.04406203495779505593056031994685083e+00,3.32532060507858644566106967984094421e+00,1.31138460859870201777972291457693947e+00,2.79172594318072260861001368847013843e-03,9.62858124910238314260304321392650469e-04,2.20255705975073609874614325642191850e-02,3.70313918665540005470831435997115652e-04,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/shl_200,Inf,1.08246872773004105530180553268833078e+00,3.30359882050909738622613250837218613e+00,1.34804745642607710535489417361338369e+00,1.24036540146868029426114979503118137e-03,9.62858124910238314260304321392650469e-04,2.04238995180631350957020359865944988e-02,3.70313918665540005470831435997115652e-04,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/shl_400,Inf,1.08091641707758590031558755165514022e+00,3.18218314843403608807650586790893019e+00,1.29511099582610812741822271825834091e+00,1.24036540146868029426114979503118137e-03,9.62858124910238314260304321392650469e-04,1.52465809639791824672852637065914179e-02,3.70313918665540005470831435997115652e-04,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/sstmodel,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/steam1,Inf,Inf,8.97157957857893160900782693200611402e+00,Inf,3.78786567458931547057678467759130396e-02,4.12139869965679925240042644974562386e-02,8.12787910186944003938499110115533960e-02,Inf,5.12280525727000150578414406930035352e-07,6.68523407079340760131382985827073927e-07,1.14565050986877527221953092992519024e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/steam2,Inf,Inf,1.45216650061727865863412450409573398e+01,Inf,6.81578596030825501492043486821231249e-02,3.22484906226220729211668643240164432e-01,1.19023004895887515680013220190371121e-01,Inf,1.08125968423836516387500783677172217e-06,3.94606526431021888169386042851985239e-06,1.77112402675790243500404052937439150e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/steam3,Inf,Inf,4.97676883743267920398770804793184900e+00,Inf,1.95228989211200616921020069531200567e-02,3.63137465664072505301529556112195311e-02,2.81820673623584382648739265799473494e-02,Inf,3.21441181987688171166414183109850117e-07,1.11963118998214490360320470619035283e-06,4.50565534367932396017373583251366737e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/str_0,Inf,Inf,7.19203358548266575927403320078665312e+00,3.96977186083925979612534821235723370e+00,2.88552349214495713066041762061366418e-02,1.71620877352188477559509286784850918e-02,7.16784661402734407052750431315688843e-02,Inf,4.32859514864400095924130383167820775e-07,2.51587550870817164445216827605089194e-07,1.12241692679501673248107174104505523e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/str_200,Inf,Inf,7.91165534907604625197561477127976412e+00,4.36265552664610526791581254176156773e+00,3.20513492492969442027257608635406453e-02,1.89707441780968942832839300660357122e-02,8.27276606712443204444933988190497639e-02,Inf,4.84215927429535908127281222960314044e-07,2.77899736503095520149606872900194250e-07,1.28011492318897528277885301755710398e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/str_400,Inf,Inf,8.09161676322844649247935823561859287e+00,4.44603298734068984651218101394048003e+00,3.25379467652432452578057697343856581e-02,1.92787151741978349871935387642851190e-02,8.41922001258218540229195693019278846e-02,Inf,4.91724896468959782876532248151048044e-07,2.81960967192923553745225545817113661e-07,1.30123010211621699441608076094599746e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/str_600,Inf,Inf,8.02472724755169152651618920733047934e+00,4.40074749696206199087963702903177780e+00,3.24220710848294305275233600856070533e-02,1.90494873731913841897401193829661709e-02,8.61777924810965925591291229597870028e-02,Inf,4.90698404292022650550844091132162471e-07,2.80251330948081921083879046399131550e-07,1.33429550424392924337352204204804686e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/watt_1,Inf,Inf,4.52130560331480961770918797707604949e+01,Inf,1.99820937162351093024595143610660678e-01,Inf,1.76633485549873854424416194359831681e-01,Inf,3.08132980633138018445101947477605617e-06,8.83395120249712625695073957960464462e-05,2.70383956871826148330175385424667328e-06,0.00000000000000000000000000000000000e+00,3.08832930834164346197414652107753033e-14,0.00000000000000000000000000000000000e+00
HB/watt_2,Inf,Inf,4.57155140011173433434159212718622097e+01,Inf,2.02228705558989336261615856272654493e-01,Inf,1.77684648467452757706879370630996652e-01,Inf,3.10253215962329282228595997960410040e-06,9.29271507495272868433129201891791766e-05,2.72160497114927749145750850784850780e-06,0.00000000000000000000000000000000000e+00,3.18903933260551159598371766815714451e-14,0.00000000000000000000000000000000000e+00
HB/well1033,Inf,Inf,6.00366965480447766390806455543714298e+00,2.45837973530874823760268722699469126e+00,2.35694521961788528246948474420043797e-02,1.02912819181366122667129193256680612e-02,9.98673366048523233844189896000783999e-02,Inf,3.68764433140235116223741045890284604e-07,1.48367836084097912755632147997927273e-07,1.64493936796550169792876238647649781e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/well1850,Inf,Inf,7.82668424036538251100407023809041434e+00,Inf,3.02103633951321686009935145753645433e-02,4.91944694317814858732541345776935066e-02,1.36561162294728940593793397336423504e-01,Inf,4.83285505083467563662043788915366765e-07,1.71575765773096494306883772693674424e-06,2.24008641223416107664730666367231133e-06,0.00000000000000000000000000000000000e+00,2.11784721977164332798923785794074327e-16,0.00000000000000000000000000000000000e+00
HB/west0067,Inf,7.30756914986823181688107852822533050e-01,7.48556180640988725490351735400356695e-01,3.73343057383220065915291548822604138e-01,2.93068657205845972592376708730574369e-03,1.54456647364196620754808530623395356e-03,2.52437513368400019687562896930629688e-02,2.83577454624036648079183948994173183e-03,4.12394871237417743723400497555141021e-08,2.37923214347794842981710642406802251e-08,3.86321803484908528060844012115137927e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/west0132,Inf,Inf,2.15009181656010057973838390145070359e+00,1.70058799314706978623071992610812386e+00,8.16665246577503186235724061816297182e-03,6.29151019141605403638067048829258032e-03,3.03240302054803302730205394472613215e-02,Inf,1.29908064201698377760565906051718279e-07,9.54271932298745713607680115400933835e-08,4.08032043308487966803256120709425651e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/west0156,Inf,Inf,2.04085781815857061085096239781705117e+00,Inf,9.91073477519306156837302790247007139e-03,Inf,2.20390179071835521533966017952517124e-02,Inf,2.17708147562838399134466205294360346e-07,1.50765864541938535003619598523439619e-04,3.23259414657409813234420867707996498e-07,0.00000000000000000000000000000000000e+00,6.38641489971571533347353068949626907e-14,0.00000000000000000000000000000000000e+00
HB/west0167,Inf,Inf,2.38892700312734732504264730094857019e+00,1.60917338810701354986715835476746607e+00,1.06856978033680675913458746500801771e-02,8.58386747461787611482337548858986391e-03,3.20992638320716945963472264541351149e-02,Inf,1.41435751951828411631670826838313957e-07,9.01697839161944205965530369253427174e-08,4.69069118488235084847023615364721919e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/west0381,Inf,Inf,5.30712114866153946891766772636664873e+00,Inf,2.48793416633115100679632421756347121e-02,1.55144269737130487029575854955804831e-01,6.08013050267900819346534328472375730e-02,Inf,3.42765901391203221298697292094683769e-07,1.53001635142059119169312342811318544e-06,8.63747425465553071031489402730070257e-07,0.00000000000000000000000000000000000e+00,5.25165132493311391502747523456659974e-16,0.00000000000000000000000000000000000e+00
HB/west0479,Inf,Inf,4.01330735498447021161990378199695196e+00,2.72016069479478780002361003650288469e+00,1.66208339360812668163947823615823523e-02,1.16092230003911601034498445320435680e-02,5.93023488740830710968294341405264021e-02,Inf,2.25118589318493774751353630310145224e-07,1.35854548301561543390906500718630213e-07,8.88503413228055719399750317045384646e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/west0497,Inf,Inf,5.22590619896978338096012447519060120e+00,Inf,1.93222798579859002218992619142306922e-02,1.53484368902600263471022153141132812e-02,5.74865004502638475820850474390380249e-02,Inf,2.76106151869708363567977466308033967e-07,2.29562318546603811326657313319666986e-07,8.20387743913007927866425174782020101e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/west0655,Inf,Inf,4.76621505520219863737209037098377112e+00,2.87128833288522313237741710231348142e+00,1.82708734809624007086749745472841585e-02,1.20955564632481213310799317327744594e-02,7.52984557707636847501154040428531781e-02,Inf,2.63683060689732525616717358262574413e-07,1.45855161239507657304635655315899958e-07,1.10533956146525618657486169516913465e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/west0989,Inf,Inf,6.43682224576091514632275806743270345e+00,4.61721716525038152501412825243393014e+00,2.54944675774533843440470915706218058e-02,1.82962549237300068776509107000791121e-02,8.02467492103247736816118257299673885e-02,Inf,3.72257425068929000150907784529908783e-07,2.40232357448098152106694368696590491e-07,1.20721908304224478278349322467137618e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/west1505,Inf,Inf,8.02691983994920629519863830408112734e+00,5.64996817338601995932757449602430693e+00,3.13992059386360387779184542312211491e-02,2.23292860636362400068971261436475952e-02,9.86570278345233396526331285170829329e-02,Inf,4.61398500214125136022980763326243174e-07,3.02314047103340759516310906772419892e-07,1.49063365657151393671149602992745988e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/west2021,Inf,Inf,9.52121388399571316712185128331323038e+00,6.50294942527705141667426530055495188e+00,3.65836338092752753914068908880752246e-02,2.69499738914440528627366179332392888e-02,1.23224827090176561462949407107808073e-01,Inf,5.24703747833543985572565475125504375e-07,3.52632277441543716882176509618152324e-07,1.90418464419036429826118024293536193e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/will199,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/will57,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/wm1,Inf,Inf,9.19504572665784146707303779735304571e+00,6.34381192967447137124627636131003466e+00,3.37955012905065283595341115941991641e-02,2.47832875893492895408280841284508997e-02,8.11866308330938929151719638380986539e-02,Inf,3.95093404839679390245891688490851113e-07,3.23375397623604911296979454719902831e-07,6.56609920059528677405571039354330816e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/wm2,Inf,Inf,8.89666388128764683819622167192741398e+00,5.54631752569669848149477987009365268e+00,3.39937072859140168246206463905492510e-02,2.33710786686345179823778972609355877e-02,8.30853809499495165145243776327309642e-02,Inf,3.91078096161940690788614925293531740e-07,3.17671979699646962264203998572525884e-07,6.60318940217350583022839184274952559e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/wm3,Inf,Inf,9.15577597992383636985146039809331914e+00,6.34954967563713339566878814528217217e+00,3.54609362814206785320448522699949256e-02,2.59777807200767162271501686019764258e-02,8.30360820552051406993300358433381355e-02,Inf,3.95429088755750276702379537772443116e-07,3.01972756620912086461968031766687253e-07,6.42070240531643333473150325368730369e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/young3c,Inf,Inf,8.77216903384515164380649403799500997e+00,Inf,1.72333480649957678606034300356727762e-02,1.25053678282094904131461598110664928e-02,6.11616683005943807076935406230319201e-02,Inf,2.44518859006020923766196570465615104e-07,1.93001872433103934047638143482328267e-06,9.43752374812556376951925279960206428e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/zenios,Inf,Inf,4.13886924814209166086727108972049816e+00,3.72740849178619253962040552998970403e+00,1.83967155041218120390871158891557427e-02,1.66282374258765332083781185268143903e-02,6.09506420572474020081132790897585410e-02,Inf,2.58364310205814097059023796627375648e-07,1.95911493574679538260465398610392725e-07,9.02921191414291645484364226735193053e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Hamm/add20,Inf,Inf,3.59887610687848649152082903634319028e+01,Inf,1.50137804172866994650900339673973694e-01,1.02262745961914258219398339138552192e+00,2.14001759735890417327082441110274841e-01,Inf,2.05207697368356386088316017036375512e-06,1.53397780653861586272768940859777676e-05,2.99405591291684047425488867686539561e-06,0.00000000000000000000000000000000000e+00,3.47973296056697733701736268329216708e-15,0.00000000000000000000000000000000000e+00
Hamm/add32,Inf,Inf,3.14485131217906025771402495359115357e+01,Inf,1.26004742833452202413078796164460913e-01,Inf,2.75171369175867892262075958641458529e-01,Inf,2.10582779027192117727160808539929805e-06,Inf,4.33839364431942617031412615437851350e-06,0.00000000000000000000000000000000000e+00,9.35760532092277465581219921993206173e-11,0.00000000000000000000000000000000000e+00
Hamrle/Hamrle1,Inf,Inf,6.23166780091180394966530963423271514e-01,3.92609483034320351831528899020970748e-01,3.32994528568574874798872801134869797e-03,1.07351645205216605527107495296148316e-03,9.03711214603232110216781871433313990e-03,Inf,6.89703939914941397666163322700081219e-08,1.88121732587619605218144134753843204e-08,1.88913203369112981273059120117874327e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Hamrle/Hamrle2,Inf,Inf,2.12965349691672439800921820558254086e+01,Inf,7.77092326873192213274658884734828685e-02,1.52252548801128175884867659717440082e+00,9.48318509039093800070030927328363101e-02,Inf,7.71747705060852383829456807381755922e-07,4.47580309611782739112483533213661773e-05,1.95903203309105088955591292886404768e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Hohn/fd12,Inf,Inf,1.68159799294292249602049553322701582e+01,Inf,6.12721976276412562382753960886154349e-02,5.23091893125210238658269355483893210e-02,2.61059075156936860515491686015950451e-01,Inf,9.56243523505281539250486317434604611e-07,6.97204831866962451989394538927489605e-07,3.79990502355245628826806707686244569e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Hohn/fd15,Inf,Inf,2.17195409796347116131726240791219572e+01,Inf,8.02836704344114218917907968614120736e-02,8.48343803417950997160704128116416604e-02,3.18420402954980990342271144431415614e-01,Inf,1.22814008125940151542009316882449180e-06,1.26755725553430164901573503237314147e-06,4.63963697569791168476846941841515856e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Hollinger/g7jac010,Inf,Inf,2.94476896521868853296143068493394917e+01,Inf,1.15433439563805130099495438380846467e-01,Inf,2.03878059233876210047810656680049053e-01,Inf,1.69759941587383769257178538289206231e-06,3.54600491051819201743494393142791836e-06,3.12534328034901027895571077515072551e-06,0.00000000000000000000000000000000000e+00,8.49042642541485018334251583553166691e-15,0.00000000000000000000000000000000000e+00
Hollinger/g7jac010sc,Inf,Inf,1.12587475535827510947708618653023739e+01,Inf,3.38072475972147739779906138029685306e-02,5.79142374475375199768121968249285606e-01,2.03878059233876940770402310281679965e-01,Inf,4.58496995950107181993763725303137823e-07,1.38620105478531015430293213389884724e-06,3.12534327758842909983474796194488202e-06,0.00000000000000000000000000000000000e+00,2.05809756415704747134432338383616654e-15,0.00000000000000000000000000000000000e+00
Hollinger/g7jac020,Inf,Inf,4.53163851680239946390150408610094629e+01,Inf,1.79145605021189466799656254356280660e-01,Inf,3.14154965411130162136633647319167019e-01,Inf,2.64086022273751835621483739097283512e-06,5.07093895057296429791661918565053082e-06,4.83128905996053758997130000997468504e-06,0.00000000000000000000000000000000000e+00,1.91119856244651195689565082404918069e-14,0.00000000000000000000000000000000000e+00
Hollinger/g7jac020sc,Inf,Inf,1.62829982742617794082575974730480962e+01,Inf,5.33060303209167142058217078464255985e-02,2.32355097312069757493182492535098959e+00,3.14154965411129973084761164570870664e-01,Inf,6.86532166732981496601983745283206712e-07,2.09444236004570479858019853092786672e-06,4.83128905895471860571700496037621470e-06,0.00000000000000000000000000000000000e+00,4.93441664101429186661795261565031589e-15,0.00000000000000000000000000000000000e+00
Hollinger/jan99jac020,Inf,Inf,2.03231203427797071873221176052610223e+01,Inf,8.48828824785495279869252137030989854e-02,2.58359927054463720300841706670989392e-01,2.41195731096733495799474174438768344e-01,Inf,1.19910401765343590417099462843146454e-06,3.38015142345595631426284411384384988e-06,3.81701364925040167977227682628422129e-06,0.00000000000000000000000000000000000e+00,9.68934975683289419389418032367401641e-16,0.00000000000000000000000000000000000e+00
Hollinger/jan99jac020sc,Inf,8.36591680482588734985588906525368029e+00,6.12926804346409809635730171196979913e+00,3.90143388312747650955851649127231007e+00,2.22290668169568304343079353894619431e-02,1.60327107760391675771862740308476112e-02,2.41195731096731935551692730324622173e-01,2.94120966821080905143246414849757267e-02,3.34878053218941411571015810054332917e-07,2.24290190976799080714113720587030947e-07,3.81701364507758052414575903099104253e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_BIBD/bibd_11_5,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_BIBD/bibd_12_4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_BIBD/bibd_12_5,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_BIBD/bibd_13_6,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_BIBD/bibd_15_3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_BIBD/bibd_17_3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_BIBD/bibd_17_4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_BIBD/bibd_17_4b,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_BIBD/bibd_81_2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_BIBD/bibd_9_3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_BIBD/bibd_9_5,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_CAG/CAG_mat364,1.80116449381925710654592861364083207e-01,1.17218976537159736160438947770521388e+00,2.11280118673062263470986678774661107e+00,3.89644035615161531165260984260579685e-01,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_CAG/CAG_mat72,4.87901641694320030653744042231647085e-02,2.58286565198179117752297611217348700e-01,4.09409834498444495476462544601586795e-01,4.87901641694320030653744042231647085e-02,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Forest/TF10,0.00000000000000000000000000000000000e+00,1.17783035656383454538794109470521749e-01,1.17783035656383454538794109470521749e-01,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Forest/TF11,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,2.23143551314209755766295090309834452e-01,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Forest/TF12,0.00000000000000000000000000000000000e+00,1.46437096440978262721431569933921361e-01,2.66902356128944150237725181770015362e-01,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Forest/TF13,0.00000000000000000000000000000000000e+00,2.04006202026552831683016279151696462e-01,3.75772031225759820423307643511764527e-01,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Forest/TF14,0.00000000000000000000000000000000000e+00,3.11793001377420363598352459357033168e-01,5.44414413549466475210123845854050821e-01,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Franz/Franz1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Franz/Franz2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Franz/Franz3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Franz/Franz4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Franz/Franz5,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Franz/Franz6,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Franz/Franz7,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_G5/IG5-10,0.00000000000000000000000000000000000e+00,2.14050059137744529034158922035730962e-01,5.42938901058359182894432720298467945e-01,1.93615563412713515018771747051978757e-01,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_G5/IG5-11,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_G5/IG5-12,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_G5/IG5-6,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_G5/IG5-7,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_G5/IG5-8,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_G5/IG5-9,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_GL6/GL6_D_10,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_GL6/GL6_D_6,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_GL6/GL6_D_7,0.00000000000000000000000000000000000e+00,1.49007667284882820809114756199961938e-01,3.48983343292938642961573167211434190e-01,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_GL6/GL6_D_8,0.00000000000000000000000000000000000e+00,1.78636244047759001750488484726561766e-01,1.78636244047759001750488484726561766e-01,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_GL6/GL6_D_9,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_GL7d/GL7d10,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_GL7d/GL7d11,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_GL7d/GL7d12,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_GL7d/GL7d26,Inf,5.60030381398740474188207869594714225e-01,1.52260871728534706414028705445257534e+00,3.90771427174003370923390493435885187e-01,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Groebner/rkat7_mat5,Inf,Inf,6.62237660841200388819023246134818750e+01,3.79807785482074043412482949509259828e+01,2.37165078430930044942224644981544224e-01,1.44489889761423248255176702765166964e-01,3.05701488156280242447636490533494231e-01,Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Groebner/robot24c1_mat5,Inf,Inf,4.20991512419898422405569004915306256e+01,2.47697378022172984611569533293941052e+01,1.48339171470228937169212024453210940e-01,9.16290894094583305285270438347013135e-02,1.92396279005622226797725768803109361e-01,Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Groebner/robot24c1_mat5_J,Inf,Inf,4.20991512419898422405569004915305146e+01,2.47697378022172984611569533293940436e+01,1.48339171470228937169212024453211036e-01,9.16290894094583305285270438347011811e-02,1.92396279005622226797725768803109673e-01,Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/ch3-3-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/ch3-3-b2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/ch4-4-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/ch4-4-b2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/ch4-4-b3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/ch5-5-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/ch5-5-b2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/ch5-5-b3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/ch5-5-b4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/ch6-6-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/ch6-6-b2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/ch6-6-b3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/ch6-6-b4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/ch6-6-b5,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/ch7-6-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/ch7-6-b2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/ch7-6-b5,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/ch7-7-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/ch7-7-b2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/ch7-8-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/ch7-8-b2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/ch7-9-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/ch8-8-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/cis-n4c6-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/cis-n4c6-b14,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/cis-n4c6-b15,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/cis-n4c6-b2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/cis-n4c6-b3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/klein-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/klein-b2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/lutz30-23-b6,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/mk10-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/mk10-b2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/mk10-b3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/mk10-b4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/mk11-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/mk11-b2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/mk11-b4b,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/mk12-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/mk12-b2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/mk9-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/mk9-b2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/mk9-b3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/n2c6-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/n2c6-b10,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/n2c6-b2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/n2c6-b3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/n2c6-b4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/n2c6-b5,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/n2c6-b6,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/n2c6-b7,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/n2c6-b8,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/n2c6-b9,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/n3c4-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/n3c4-b2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/n3c4-b3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/n3c4-b4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/n3c5-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/n3c5-b2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/n3c5-b3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/n3c5-b4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/n3c5-b5,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/n3c5-b6,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/n3c5-b7,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/n3c6-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/n3c6-b10,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/n3c6-b11,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/n3c6-b2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/n3c6-b3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/n3c6-b4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/n3c6-b5,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/n3c6-b6,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/n3c6-b8,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/n3c6-b9,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/n4c5-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/n4c5-b10,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/n4c5-b11,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/n4c5-b2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/n4c5-b3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/n4c5-b4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/n4c5-b5,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/n4c5-b6,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/n4c5-b7,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/n4c5-b8,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/n4c5-b9,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/n4c6-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/n4c6-b14,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/n4c6-b15,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/n4c6-b2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/n4c6-b3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/shar_te2-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Kocay/Trec10,1.50984503497478395919395192238596281e-01,1.48834295809051420358368762391138929e+00,2.92745526171454184025200214911770071e+00,6.84205875092914353857264269883589084e-01,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Kocay/Trec11,3.55821471798128694776787592134649915e-01,3.29837433166238651080747101212112676e+00,6.75036011254561979034905874611778181e+00,1.64914998114532691223974521281581864e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Kocay/Trec3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Kocay/Trec4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Kocay/Trec5,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Kocay/Trec6,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,2.23143551314209755766295090309834452e-01,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Kocay/Trec7,0.00000000000000000000000000000000000e+00,6.45385211375711716729239156839929190e-02,2.32289184431264649749570852660336102e-01,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Kocay/Trec8,5.63389601319803188368228120991768812e-02,2.56714224495716988801397819380301181e-01,5.74732605844307810913513532941005327e-01,1.55832161613508691534405372633169163e-01,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Kocay/Trec9,2.81708769666963219188426400920370916e-02,5.00821263878717127859952617432209580e-01,1.18311487846717185597505540336340335e+00,2.22820262656528519231232717265933846e-01,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Margulies/cat_ears_2_1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Margulies/cat_ears_2_4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Margulies/cat_ears_3_1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Margulies/cat_ears_3_4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Margulies/cat_ears_4_1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Margulies/flower_4_1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Margulies/flower_4_4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Margulies/flower_5_1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Margulies/flower_5_4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Margulies/flower_7_1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Margulies/flower_8_1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Margulies/kneser_6_2_1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Margulies/kneser_8_3_1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Margulies/wheel_3_1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Margulies/wheel_4_1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Margulies/wheel_5_1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Margulies/wheel_6_1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Margulies/wheel_7_1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Relat/rel3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Relat/rel4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Relat/rel5,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Relat/rel6,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Relat/relat3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Relat/relat4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Relat/relat5,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Relat/relat6,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_SL6/D_10,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,2.23143551314209755766295090309834452e-01,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_SL6/D_11,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_SL6/D_5,0.00000000000000000000000000000000000e+00,2.04006202026552831683016279151696462e-01,2.04006202026552831683016279151696462e-01,1.17783035656383454538794109470521749e-01,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_SL6/D_6,0.00000000000000000000000000000000000e+00,2.35566071312766909077588218941043498e-01,3.93798759444422716629670437383157194e-01,1.66570366442731320717402512805393128e-01,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_SL6/D_7,0.00000000000000000000000000000000000e+00,3.24715792409731306331058799126827153e-01,5.51917134914969971103361345075236963e-01,1.66570366442731320717402512805393128e-01,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_SL6/D_8,0.00000000000000000000000000000000000e+00,2.13971379338273672800911964471181028e-01,2.13971379338273672800911964471181028e-01,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_SL6/D_9,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_SPG/08blocks,4.32008277778256568697008906442913745e-01,8.56222792261582402443470046899985572e-01,1.86530630012055963460038606174523606e+00,7.86560226646788131111146676971838033e-01,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_SPG/EX1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_SPG/EX2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Trefethen/Trefethen_150,Inf,6.46214666103996426216812479593324914e-01,2.49341567239760532419664580227065897e+00,1.10766796277048914098594723042508018e+00,1.08537835964188837502030683747184148e-02,0.00000000000000000000000000000000000e+00,2.12182950851633725737765404141725973e-02,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Trefethen/Trefethen_20,1.26102737466823952178018742993244870e-01,2.40058782668825518202730877864636531e-01,3.87010148542694871640250627365645717e-01,2.08926791865226618697536943322667638e-01,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Trefethen/Trefethen_200,Inf,7.58281026327226015508553810098798010e-01,2.58793745066632394112605897657242349e+00,1.30180284836263626897411968664736788e+00,1.28361923505484222909518978734806692e-02,4.73897939050191716748432558734246316e-03,2.40786843688344589173826467542112092e-02,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Trefethen/Trefethen_2000,Inf,2.26606870842042666488120257341433946e+00,8.99450062315824541612445225487200891e+00,7.95247542526179598427410341215347270e+00,3.64088262866581817796274083781802861e-02,3.25683308320980130489455465563384872e-02,7.33791641499991274873088818746347838e-02,9.22887405110818289043264965514465187e-03,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Trefethen/Trefethen_200b,Inf,7.58281026327226015508553810098798010e-01,2.58793745066632394112605897657242349e+00,1.30180284836263626897411968664736788e+00,1.28361923505484222909518978734806692e-02,4.73897939050191716748432558734246316e-03,2.40786843688344589173826467542112092e-02,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Trefethen/Trefethen_20b,1.26102737466823952178018742993244870e-01,2.40058782668825518202730877864636531e-01,3.87010148542694871640250627365645717e-01,2.08926791865226618697536943322667638e-01,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Trefethen/Trefethen_300,Inf,8.79761146090710895399722049720307287e-01,3.52376234369034538046398832142785451e+00,1.67559103813326564045302308479042869e+00,1.43649987922470355089375560655624191e-02,8.00270466183670185753145397491873806e-03,2.81107620013414465750933140018066332e-02,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Trefethen/Trefethen_500,Inf,1.17483995571503308497928538661615390e+00,4.77662483179879573178298778780877340e+00,2.26842400934411007232673443575875781e+00,1.84406764708688853049082005248301465e-02,9.61939771421996656848211002565905839e-03,3.64903259081563457787262010737120437e-02,5.12520646652725467500547318841686908e-03,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Trefethen/Trefethen_700,Inf,1.40326396844525219411844149043185417e+00,5.12695665740616454541100383804295554e+00,2.93709184335800256225003869928365908e+00,2.20580032096173200402953400063917197e-02,1.48878825630921149343321861216345954e-02,4.43611542933245078374776047542362795e-02,6.07752534096774767970394442391200835e-03,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_25fv47,Inf,4.37721851885130025076103121173169874e+00,7.09954214759098113794312778281969633e+00,3.15048637973704325043408022575611104e+00,2.60404884902536437322708903154415263e-02,1.28293989784260864826028352473837309e-02,1.32930437371072376796441978120590309e-01,1.70054000820283991457509249241978715e-02,3.90425349137782733470621348217425653e-07,1.89222700695871282440937415933561168e-07,2.01831390814660858836149364719960125e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_80bau3b,Inf,4.26875427476902370789754919451058643e+00,5.50652989493704617400771461112295572e+00,3.05104277913574207560684208928504925e+00,2.21568737031144022917060332771884934e-02,1.03624807015964481662886772891046923e-02,1.39947761699455700562797685880346487e-01,1.75450672150115045056707474370453536e-02,3.21993242838762562265592831950184474e-07,1.63044726937311270781627825130995912e-07,2.02983842095953292610262600541496158e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_adlittle,Inf,8.62975002949027818227800048262849104e-01,1.17437042536088378985586565267696166e+00,6.34906903945459122584193379306165717e-01,4.72410928001083774481710610513207950e-03,2.23197536933101160272922834247596719e-03,2.58116156240799819145786969859372940e-02,3.21085786534006010359400085112128170e-03,6.47462956986583176977157676724811073e-08,3.22004642497614564576276173929447359e-08,4.02185279106013909995374656652147137e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_afiro,1.66321670738073969762253263620693327e-01,2.80556477959875386576399346434215980e-01,4.13355448988844686754161276535918193e-01,1.66321670738073969762253263620693327e-01,1.15324091925234273425673925291597896e-03,4.99924718090297330736462599245389843e-04,7.81303288676831001225812813768197088e-03,1.29070218763760799519292408147189584e-03,2.39013212715262561059577506496170078e-08,1.03309649465768046405702751702142688e-08,1.53926300244404346892400524462478796e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_agg,Inf,Inf,6.61024282481804778821654470499557839e+00,3.38870220868440059488683126683487419e+00,2.62637188962129422915829395799794745e-02,1.49833333355570278779098978363758701e-02,6.98982901963200983030835594659695610e-02,Inf,3.93495814687112952309906505539465583e-07,2.18950632429082094861605535309090941e-07,1.07175416501658907607003359884795169e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_agg2,Inf,Inf,9.83877190166276829097930790227812992e+00,5.25461335102818762973947649211634352e+00,3.88104829456443753633639107036873445e-02,2.36631659698083223567966389914216110e-02,9.98064831161980077791172373656212953e-02,Inf,5.78944831276401439784808592138079654e-07,3.39204825828823182344567440959045025e-07,1.50608933050854750801853363597701835e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_agg3,Inf,Inf,9.82895922004537429845155138804803364e+00,5.24846361384694222528493068821430175e+00,3.92836883731953964985081399265174742e-02,2.37119064940799813564206151018583764e-02,1.00269951340274914873554580375238875e-01,Inf,5.81407794759235756326607140297154238e-07,3.39268446501374266509930957968609967e-07,1.50912909574284620792468878339648865e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_bandm,Inf,2.32260462641395112711151581390760459e+00,3.11395850214038706538587841340593781e+00,1.37633822832108857609221394776816800e+00,1.04101959168445808207902419989484426e-02,5.15622502669325560733754648725711161e-03,6.59348607862870122648516056768281724e-02,8.33760966189828720479924736637366831e-03,1.52506121320032996855753287798128584e-07,7.69683471589610024074879077149947255e-08,1.02547979420397996347390481801068035e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_beaconfd,Inf,2.73189762619184640127270131389815202e+00,8.01475703591448888513281934880599161e+00,4.28282552735194671359932022691126391e+00,3.30178755226193766691683075193893022e-02,1.55124950716015592023057895227096028e-02,8.24686300453886364111581287322012261e-02,1.14244813352954446609618600341990599e-02,6.45130051958301970844899709218298416e-07,1.21546656947615250184521516234714630e-07,1.35407731980482180875877640823764407e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_blend,Inf,9.16439816925873550186506245722859185e-01,1.64520943484373822977298130027787302e+00,5.70904578979419165145322485253205770e-01,5.32003984371840139938038862218742380e-03,2.18373924703739884572194439250551177e-03,2.91559757869608335184397019574800155e-02,3.63399619371648357766469061387073218e-03,8.38614412287204649340801685706216893e-08,3.48029541236600396156610983021483588e-08,4.37022619483785141902117787547570750e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_bnl1,Inf,3.42460688596474576987133694977036258e+00,3.06096036714714035527060281711577957e+00,1.85747199549102409653359808150657855e+00,1.26607420253998033186527630976896154e-02,7.68244391535476533408642601001515079e-03,9.22241460053625391570016122621430154e-02,1.26673128673891750528062465691256347e-02,1.88720825864817773678511498439778735e-07,1.06129149391531473086169538410158912e-07,1.65606575981217486434700083108015971e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_bnl2,Inf,4.46065493017855441544595264578907862e+00,4.07713962646899312654055775706585601e+00,2.61723396923993239531395767407661342e+00,1.88583864300026448693676242345573443e-02,1.08192774322861784872221094364858613e-02,1.34823316326465455279039376564107899e-01,1.98895012910649478457834617151591695e-02,2.57804560818666317831242657933127387e-07,1.48371274395431034332518829588464943e-07,2.32643585192048993575531564144019030e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_bore3d,Inf,1.69848794410681355843903981528670616e+00,3.30700110793701243195988123827196395e+00,1.44757637438964979579528615210720780e+00,1.22187588350627973893064730827423971e-02,5.49125163463289472500089086109489529e-03,4.88504959051227860178272101995341559e-02,6.29327457076463522632314456681523949e-03,1.69659680493379207862992431458604097e-07,8.39817825551422718060714706294500159e-08,7.96417128287380152131004735428489947e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_brandy,Inf,2.06713182688896762472666282142334176e+00,4.03254960700317622986385828423868599e+00,1.60416676373480103006613351002983758e+00,1.47646628824079631863041024142149827e-02,7.61032340630898249826929279188604040e-03,6.13402643624261211250694670318119720e-02,8.35522236246233153507507814916142430e-03,2.30441296730849681535744397966904817e-07,1.13402217583258623319867815780885369e-07,1.04105948417555128588173029662120980e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_capri,Inf,1.62648304479704463006575034457432309e+00,2.26823646758051146401629878757894527e+00,1.18690961560627449484103573793386234e+00,1.02963663014700338976739088688937669e-02,4.67674629125728577583743559509292391e-03,4.80425416275147934232132866900905405e-02,6.49087955655556699864652749369915764e-03,1.46008441066981770693713624439372671e-07,6.96605118687372658804466085957713523e-08,7.87950257370072876009743910285729347e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_cre_a,2.03416176679214265734828608113075470e+00,3.30267049057910991174763493447745927e+00,9.61155034449279144348536376422032760e+00,2.86656837101467455771983967203765759e+00,1.14275284968684150343058684799174473e-02,4.23396819634367108918081458366802831e-03,6.09281546589335480484170771342665358e-02,7.59322029651245978790029033420595381e-03,1.74367934955902388244248026966629017e-07,6.46052474024245019328267825239694629e-08,9.29670143323944107698490674179200518e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_cre_c,1.87685809123962522293323502677183726e+00,3.09236684568300651133904063938971221e+00,8.60059768707560906158177072829535840e+00,2.64977162782448520180401824627772040e+00,9.53736003166796637224467588793123101e-03,3.86803847262536967913918744293512305e-03,5.82658209822747925718335065965079717e-02,7.19943169454285824414174690334661997e-03,1.45524053662506897589922404984879991e-07,5.90217390289973897550991220776837377e-08,8.89092890449958996134068726954733450e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_cycle,Inf,Inf,1.22001041397571953408889167283084553e+01,6.22585821112627264732030413089864518e+00,5.32164592508207207600149598624346902e-02,2.47932968456612680448370718391976810e-02,2.09949911174759680554189052696520534e-01,Inf,7.98194059783442022755486512425314882e-07,3.70207030387658313003090498663245096e-07,3.28706447655418900480834228011264410e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_czprob,Inf,3.15380664025969395627134635440582250e+00,9.40786546675160467147260692819813712e+00,3.67173249739468756708005669233918769e+00,3.88240742637987200821091100088021002e-02,1.47429126313421133638307471650392444e-02,9.68679479123887263277727193218676515e-02,1.30542439784068953354164192546150014e-02,5.57289436491143279370888654215200301e-07,2.25056063306927118590296241765823716e-07,1.45405405239453349809925381657202509e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_d2q06c,Inf,7.91793674360881869666680945179922994e+00,1.59239724158055586441588405681302882e+01,6.30226218114004309361984183571672617e+00,6.11117565297178574722166310551519180e-02,2.74009184207521843771273485676959345e-02,2.54429114340307452811058424631264361e-01,3.20721335356458562406650718949755719e-02,9.95111857419596675961569860082921533e-07,4.50648136473394718928833093395278126e-07,3.93349738835305513395032427011649589e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_d6cube,Inf,1.43028415892663248225533536042529812e+00,2.70398063588009447652330732450191289e+00,9.17723020477163945440465421689366744e-01,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_degen2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_degen3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_dfl001,2.17588485341760765107574942573048113e-01,4.56356259215711632773834571497305724e-01,4.93941790030362800946280118844501788e-01,2.17588485341760765107574942573048113e-01,1.93391277908007409264446485044510149e-03,8.63115003797005960060487431522975621e-04,1.37972100895963617557295747910779704e-02,1.72654545798680121057211089638515812e-03,2.93949729805417005146586680833137545e-08,1.33999205716900039986057225033197161e-08,2.10960026822677406104370915018053524e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_e226,Inf,2.31440128743824414758472736952836750e+00,4.63973085642042827673058865192465045e+00,1.81671916374963657064202137987176475e+00,1.71729714295101636294183660955822366e-02,6.39289660876723483088783700195188129e-03,6.49688036578462305348826188149602880e-02,8.35923869761872383674148322945254251e-03,2.55573379897226998202163545128398154e-07,1.03449986014388748817054531718040077e-07,1.03694717220942979375495414062355712e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_etamacro,Inf,1.28962691142956343300455251209761570e+00,3.16199961573606657234128198615807346e+00,1.13579223354984414114932868317079995e+00,7.74830585839582692801722300312353563e-03,3.79980349245216695460704660061330644e-03,3.58843979847673904153914086713728009e-02,5.84035905169604060268929617476255689e-03,1.41201023671040624618793414193211850e-07,5.37298213967191677760231400760366158e-08,5.54418352036746548577580488822664573e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_fffff800,Inf,Inf,4.97606052863458974089047129404982922e+00,2.39453676742866626074221415912207535e+00,1.87639810539459750657636354407629229e-02,8.59875147725396901341421529932114886e-03,9.90496424678128636740192167819965571e-02,Inf,2.34787477546431098194611944619852415e-07,1.28779696501449377529664996851371456e-07,8.32504202594815823460535517157335789e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_finnis,Inf,1.80900651787282532735420852764433241e+00,2.63129961091802238616846826245378754e+00,1.27197971254402404031306425834509014e+00,1.10230556071456933319228108968400921e-02,5.14913777615908722398493994743521256e-03,5.95788843025231503905781382097517468e-02,7.54807886532366673267260616681082187e-03,1.67727713723594818140302747653105681e-07,7.81359170287425940240135292555857014e-08,8.41815764349305179922551428760748100e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_fit1d,Inf,4.11782066274790764479421342165014102e+00,1.00858605608543004184724504249799153e+01,4.72696738812976088679040750814680228e+00,1.51691765250343771369733954686365409e-02,4.24888086327587492673934730056075738e-03,7.07591674168043554044930859925708839e-02,5.89457966747707340234495712668433933e-03,1.13129959874158834728547788354708071e-07,4.89426398576417125130979416319814363e-08,7.19082787658105763567426839628595886e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_fit1p,Inf,3.22513499276709957086831403860740208e+00,7.93280215030476647736167104304691335e+00,3.70083848870419955788882604499627492e+00,1.18556485698814249802475045810251108e-02,3.32396732419755587624925687757198448e-03,5.64370189439120747203588285857977469e-02,4.69596443185935681775700020126289495e-03,8.88329223696851952028526621415510147e-08,3.86009578667792738812638386159410142e-08,5.61689826780956110397310163959344711e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_ganges,Inf,3.32771821266965907131798264802031271e+00,7.03757053251916146543511121250866664e+00,2.79350317325770924818438524470110090e+00,2.27430508595573715423932806866615996e-02,1.05914618517392353105393417543388189e-02,1.02535542449631319286626308170882646e-01,1.15029364279208688679768167068015309e-02,4.21198111548979816837242826716548176e-07,1.41655199213796766646850519567058315e-07,1.56055356665440285977412215007849159e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_gfrd_pnc,Inf,1.23434072406815620888982259263854178e+00,5.37320434458659463679536693137670060e+00,3.28871677439417501116821330439028887e+00,1.80217003670755865849979277160534922e-02,1.27646524353470766753303195484682090e-02,2.26844652794430418436899597248172633e-02,7.72756292206413535726034583410349589e-03,2.20510532028031747771039849380436749e-07,1.46895862950384097078020878000701968e-07,7.39535677459395335496154530154963105e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_greenbea,Inf,Inf,1.07876275415365523180580507326667695e+01,5.18968584331873644655893013701080314e+00,4.17869663326851916286615295356528908e-02,2.12243717525211263466254035345639097e-02,2.49017892941125329966224259659376378e-01,Inf,6.23774651327833459367900844335782513e-07,3.17245291392571636598463145742790285e-07,3.78088717539486137943916613489994640e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_greenbeb,Inf,Inf,1.07876275415365523180580507326667695e+01,5.18968584331873644655893013701080314e+00,4.17869663326851916286615295356528908e-02,2.12243717525211263466254035345639097e-02,2.49017892941125329966224259659376378e-01,Inf,6.23774651327833459367900844335782513e-07,3.17245291392571636598463145742790285e-07,3.78088717539486137943916613489994640e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_grow15,Inf,Inf,1.19130631075310665773868896950324928e+01,7.57518960255675331407992386443369177e+00,4.77437062615632803091014595977487473e-02,2.80431164076357342655298431927723652e-02,1.13093420573302866943527355279207271e-01,Inf,7.07285868810696239717122181729463388e-07,4.39858653766622511779968670192108325e-07,1.69887487480310001514713981314081635e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_grow22,Inf,Inf,1.44274358943608792606639690908617992e+01,9.17401019301463653068378678277840639e+00,5.78204996674994782632545102505177827e-02,3.39619005286302037097198891824714250e-02,1.36962933937942789588323090809141248e-01,Inf,8.56565724461142602578476666006512651e-07,5.32695283531744253552485030948330046e-07,2.05743964650597503281867774367668077e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_grow7,Inf,Inf,8.13817140897603306824116902811082133e+00,5.17483966001387393485558961161117124e+00,3.26151604964450619064555295039866328e-02,1.91570955435411445492502915158113720e-02,7.72575141712397876359166153016071418e-02,Inf,4.83168231677477589995854686906736271e-07,3.00480664608523355436680338321389475e-07,1.16055247997554283384929301162963737e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_israel,Inf,2.09685896003833414941465985729887743e+00,4.25698882161871794442158171869393637e+00,1.89698918774122204042358361959589692e+00,1.28580501824241031423785366018341826e-02,7.26838729061456119062945523605916065e-03,5.09102949397160627038028207209994899e-02,7.81554194398294068558936405070626381e-03,1.85584040472887154814537413868549116e-07,1.11279177175733464461544021704040867e-07,8.96311136111997205099209474729236762e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_kb2,3.32421565878015156027643539650267170e-01,6.67565433906425103116174735561484961e-01,1.19140243331251464125434901889885286e+00,5.53031083007176598257101336599016574e-01,4.02831503381876821695745057083911459e-03,2.26035476531769920863593641881559502e-03,1.99335973829161500802598812839176815e-02,2.42596736437939763994346632536888843e-03,6.49077662813845134519909454676637706e-08,3.33306180219178248243884159811853193e-08,3.09338883657740837145073547372405023e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_ken_07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_ken_11,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_lotfi,Inf,1.02693112711133143374973327816652117e+00,2.01164641554000045876057623423864127e+00,9.87371615880578164365844526325481213e-01,3.31541583899716002221882617587335067e-03,1.96688561609036294821166361655895824e-03,1.61411350236592819701950423089085561e-02,1.59859968443942043654731678968350523e-03,3.21009518724056357663926479422627797e-08,1.16539991210658661298475542487316090e-08,2.30065148074368923504127731196130610e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_maros,Inf,4.15626639345139113938279102694540318e+00,9.60641524684436594590182616966235474e+00,4.97423365317578174311229371335062104e+00,3.60352377713907600749677539074916803e-02,1.72272362667013847854559245505512403e-02,1.23643237861043379996600472731054171e-01,1.51896761396933819227437724830689193e-02,5.17122559458944402932436717884769268e-07,2.68626737272613701062818507652195545e-07,1.86770387198899927260806271508898187e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_modszk1,Inf,1.40494476565564174961706939520925903e+00,2.57326328623342720315576926351269677e+00,1.19760913798831226582581007533707859e+00,1.04657803523500981155402694940579954e-02,4.61541471221728915194422249924836215e-03,4.35981481034407270365577923569848834e-02,5.39220091400861192149065040837816011e-03,1.61139146179780966145857607236720637e-07,7.43538905794195323800782631055353595e-08,6.58490626882069220898781462338228127e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_pds_02,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_perold,Inf,Inf,9.23325550326936301557205483769712915e+00,4.87312606387804449710420081583423013e+00,3.34922847222141682434181862507113910e-02,2.01454759975960612721980974392715787e-02,1.05928262670178912787304345963774809e-01,Inf,3.81715867873486082671973127742287651e-07,1.83891594118862793907853383526591346e-07,1.35964471600691715266640862261520265e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_pilot,Inf,Inf,2.76025103182589596900078994735783240e+01,1.50947995224552257270136107002316830e+01,1.07584905343842017554417929750816790e-01,5.69257801424894286130982192336464380e-02,3.20548152426883974834891242972336072e-01,Inf,1.59142163165404390800429323570621321e-06,8.86969131289368079083568310334502709e-07,4.97822673939883817445477121737853298e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_pilot4,Inf,Inf,7.54411032518023887277826474148597099e+00,3.72516204030974694741567715027167937e+00,2.76489953474421303310387755506993265e-02,1.52346053607160321946059118837063249e-02,1.01384087510574492674771073406303544e-01,Inf,3.48882249381198362214571455598109910e-07,1.70258355397068306071062696973266562e-07,1.35962155363211436470812250449834009e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_pilot_ja,Inf,Inf,1.49532971688208813796851758026320579e+01,9.83421999359157881833247994967416023e+00,5.73476077176785802549619101220414904e-02,5.04990317346274190201762129174015996e-02,1.78057627250822296743188771468614885e-01,Inf,5.06044035559271237132372032814027537e-07,2.89686916508387134232821622669150227e-07,2.33131623375636121812804495063041312e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_pilot_we,Inf,4.18023897836079141014428683470909432e+00,8.17257007055127084869851803657654632e+00,3.68934806806925924999028977912832914e+00,2.88467255092695719664521323709274722e-02,1.40485434860153372149778011832045004e-02,1.22850014430139657574665901160012781e-01,1.56547413883792817228121527644132128e-02,3.19242028759153396916869685496569402e-07,1.57244387063038387155562641541552305e-07,1.65913809158992698888988238500377564e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_pilotnov,Inf,Inf,1.33670533253442750934387311736029076e+01,8.37605186589433977262793693442893555e+00,5.04571522936454587027467181991303149e-02,4.74830453135771387140368441087742527e-02,1.62769253055930279604260526975152204e-01,Inf,5.87496127057709141676386443254098080e-07,3.16402725055780747069005687435035584e-07,2.37001742513031405068966995124611161e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_qap12,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_qap8,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_recipe,4.53193895096062032658871326688749128e-01,9.29161213018397170850166548537248678e-01,1.86639699821515831267350831829470596e+00,8.36441621879481327084106050539017164e-01,4.24693509714554969778323199829449507e-03,1.84880869548512579694161871549907554e-03,1.70157996922030540165504308518187309e-02,2.43023016578799335040096908559880625e-03,5.78308887916444794282203872804179537e-08,2.53463776855234545960172184482924360e-08,2.48834686402636527948159274360300000e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_sc105,9.40194284449661455643267703642891965e-02,3.18982799982565119998064003222702568e-01,1.29187208136423306845042081855111696e-01,9.40194284449661455643267703642891965e-02,5.00589618867712707166704150022250304e-04,3.72560991647107255213265709522683065e-04,5.95588494244422611241387228238402785e-03,1.19448922334071658728605568280799956e-03,7.63818198004004908932631356373181271e-09,5.68515353192571988064398212372276004e-09,9.09624579816591820213991732718834791e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_sc205,1.15693198488263407772533902430238065e-01,4.28376353284949535381188441121073353e-01,1.45720959362097810567177424562099328e-01,1.15693198488263407772533902430238065e-01,5.67025680960696787522909779833781271e-04,4.57962715565247681844228839557727505e-04,7.32161353018436196837066400016447950e-03,1.60067452193313454890983187073283835e-03,8.65202498753444384819068197117155903e-09,6.98832477109352407206730096298530765e-09,1.11813199262865582233570701454830319e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_sc50a,7.94638702454210081128350524429299697e-02,2.37339155667692972599224615017810031e-01,1.19013396285235694104612088990144627e-01,7.94638702454210081128350524429299697e-02,4.59549165173989563791650955568521817e-04,3.15273153298952485604590776955763535e-04,5.03968465547840603251509433594969467e-03,8.92217489657101001439822980118247052e-04,7.01187764929636599049590824426257499e-09,4.81098481498963928332538704511066266e-09,7.69757573828172860775934299392846397e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_sc50b,1.23335839066071429656905667417004958e-01,2.71269769828397662794155186437373246e-01,1.86643868772980295662093695727729280e-01,1.23335839066071429656905667417004958e-01,7.21035467147469021935570808378305985e-04,4.90327910516986590640753742178772150e-04,7.83699556994918039426349627697130299e-03,1.03244065598865554502732437745539235e-03,1.10017034830195148962052094688011005e-08,7.48233562009090390651942236274659864e-09,1.19717368237773787357538795907201635e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_scagr25,4.95775240537712248452720623998722123e-01,1.15989232838108678012482471774052325e+00,1.07243410260677930571684269480776921e+00,4.95775240537712248452720623998722123e-01,4.70513864803490673364673530188070489e-03,1.55528528406979919868425948389636281e-03,2.76632434399862857835413085821156595e-02,3.46558092385107920018095540560778307e-03,6.50319001791445080667350029921392256e-08,2.63886918668390263128748182418879962e-08,4.74635898831888451063039173539590020e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_scagr7,2.56122222945536829644339379734575945e-01,5.96633715838381819287737574265455790e-01,5.48187868308935492327440980202528006e-01,2.56122222945536829644339379734575945e-01,2.39087487026043202659497614159557880e-03,8.12813934041636920640227174116761214e-04,1.43458485333599718923807875896271542e-02,1.81485752645498489110723353321104850e-03,3.34100633946367384203074334224556829e-08,1.36853798398460404414316439835141145e-08,2.45330412025568935233359685563201451e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_scfxm1,Inf,2.09202487978905519623855919125341167e+00,4.04258414424219827189817326663007596e+00,1.65553210351542891287885912756855400e+00,1.45029216287696385759091416355743200e-02,6.70668280109291238181671279465128017e-03,6.48028680983428034610407653924375050e-02,8.24720320429546624142757566866182992e-03,2.26043237546239882528450723473122928e-07,1.02253552863310503835875371632142217e-07,1.01925245206513525703517371891137898e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_scfxm2,Inf,2.95856995781962568230638633081863867e+00,5.71707732382174913739233612968134780e+00,2.34127595373557827579405038024155217e+00,2.05102284614401205007419498041110952e-02,9.48468177583997525941412400849575583e-03,9.16450949453511716153449946814868751e-02,1.16633066231614956957241043500803592e-02,3.19673412220615656720627949900543341e-07,1.44608361260127941037430862912412052e-07,1.44144064119254723120798112010418273e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_scfxm3,Inf,3.62349338249281649401901881197549964e+00,7.00196113169983824712870593468940890e+00,2.86746571685010080789861798008163015e+00,2.51197971192185897169168953964662262e-02,1.16163153617412789333387382663938519e-02,1.12241860022514088313939398274375714e-01,1.42845749701845948079363772343167002e-02,3.91518372137448353544474861418685815e-07,1.77108348813683843266950273791226529e-07,1.76539703271597591486395244883931273e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_scorpion,Inf,1.30415018308774721352557259751238986e+00,1.48147618621330961708111763056907376e+00,6.36710659419617823289029994779896102e-01,5.56973050093208512437273490727949156e-03,3.03821204590532005764949581844881479e-03,3.78785493307420582472152171330757950e-02,5.22091057330398603255294663820118868e-03,9.45644379198438828517489829293421175e-08,3.96486773987862555208465602774363576e-08,6.03435507947602472418073964385071628e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_scrs8,Inf,2.04408187522784286743574208060079424e+00,4.08229642372847982596628592985328466e+00,1.72771666700872783736674025080658581e+00,1.77825154907039059867789079162711696e-02,7.11610703048153587533311181935759855e-03,5.97923110419831630285331831778198189e-02,8.66057889210920147046444249750647854e-03,2.40515475882820940531689560993309058e-07,1.01561060006451080609165613449810316e-07,9.80293242968945670125210989902957534e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_scsd1,1.01560626911944607001372556173484450e+00,2.04911443615659174276752093078815448e+00,1.01560626911944607001372556173484450e+00,1.01560626911944607001372556173484450e+00,4.81580472042609371298389963741655340e-03,4.65097526187534157124194684075384369e-03,1.88555163233303060200418765591150117e-02,4.85049893591797260095826469048903258e-03,8.11181913383724608425415411260291794e-08,4.64962238122501708458772901222981409e-08,7.80136309268503090234644514115281850e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_scsd6,1.37688490908192785650175307605017634e+00,2.66584160466399254071323632802190602e+00,1.37688490908192785650175307605017634e+00,1.37688490908192785650175307605017634e+00,6.45844923236581709210308210329706891e-03,6.26290392379456453989841769975230104e-03,2.49193242225989631944675311135639213e-02,6.45844923236581709210308210329706891e-03,1.07942800636572064632944883883685624e-07,6.23633474742040284006765340480908207e-08,1.02980058158000653096218980062499134e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_scsd8,1.90032343714504077106276828864198632e+00,3.45208365560052490004502754156593415e+00,1.90032343714504077106276828864198632e+00,1.90032343714504077106276828864198632e+00,9.23977983663361969728227286329576025e-03,8.85228895383843728107411167057925953e-03,4.15231332642052088215501250513146415e-02,9.23977983663361969728227286329576025e-03,1.53658562422481085024237160187661898e-07,8.58242024929736695352649081934363588e-08,1.40405477383663282197316369505496166e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_sctap1,4.28587952757694223285432537440870699e-01,1.22797586680649229443113291507675366e+00,4.08592747119426382532122557204083035e+00,8.94336183240370492784518290125396617e-01,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_sctap2,8.28188835690867309964701999537616254e-01,2.57696487070284050229168575109791093e+00,7.91252993391496894547953293478530003e+00,2.03099843318973932444172749263827614e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_sctap3,8.28188835690867309964701999537616254e-01,2.68385035737293758535539688061207446e+00,9.98840940557985045644973221688016373e+00,2.03099843318973932444172749263827614e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_share1b,Inf,1.47021386382455601085669260788096658e+00,3.02962347552319857157983777572184548e+00,1.46937128494768717003679615342977158e+00,9.87385194111896612871041956972549925e-03,3.74981389630006898094543510482529050e-03,3.73262306920890813975488509683622912e-02,3.77702385474638099446351842182127564e-03,1.39964158121683807574675918380494942e-07,6.04195789997845180722992514004146558e-08,5.12200175499774822691894836620331032e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_share2b,Inf,1.15256649768036779389148203623093508e+00,2.13521259605730337732118414183889426e+00,9.19502856209185690401713824824150061e-01,6.84364282164454622344525236032319652e-03,3.51626191380674432713616786096299949e-03,3.31336734585332580605263775621990026e-02,4.15193690310462506262389996253239905e-03,1.01721996476049289009912201912391659e-07,5.39121517503427341433157047850482475e-08,5.15067947389987536604304105713377999e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_shell,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_ship04l,Inf,4.66506590490131428588530679578540814e-01,8.82679345203805876088774902538822952e-01,1.90225941910188467400666054573452149e-01,1.80552834322204280122175976670099117e-03,1.26401637088129745589237511715729750e-03,1.41266568815910369337337200124957510e-02,1.80552834322204280122175976670099117e-03,4.21634832269395857834288242412028881e-08,1.59668654496349786307856888465283511e-08,2.66435005447393974148786686707633587e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_ship04s,Inf,4.66506590490131428588530679578540814e-01,8.82679345203805876088774902538822952e-01,1.90225941910188467400666054573452149e-01,1.80552834322204280122175976670099117e-03,1.26401637088129745589237511715729750e-03,1.41266568815910369337337200124957510e-02,1.80552834322204280122175976670099117e-03,4.21634832269395857834288242412028881e-08,1.59668654496349786307856888465283511e-08,2.66435005447393974148786686707633587e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_ship08l,Inf,7.19414951504137607999824042442046252e-01,9.87955165999650597598995583200306969e-01,6.02919504686671109826083881527726602e-01,3.29185621916773117567254661452249739e-03,1.20925234195594805237106001579337363e-03,1.45444803568874214456773742708130412e-02,1.89008778925315818280458981015565364e-03,4.03746513960826975509899791946192455e-08,2.82140745460071298094360657843963521e-08,2.55166916106134433742402864060622629e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_ship08s,Inf,7.19414951504137607999824042442046252e-01,9.87955165999650597598995583200306969e-01,6.02919504686671109826083881527726602e-01,3.29185621916773117567254661452249739e-03,1.20925234195594805237106001579337363e-03,1.45444803568874214456773742708130412e-02,1.89008778925315818280458981015565364e-03,4.03746513960826975509899791946192455e-08,2.82140745460071298094360657843963521e-08,2.55166916106134433742402864060622629e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_ship12l,Inf,5.61562003343886484918653380879123126e-01,1.19719973911386255082451731291704225e+00,4.83737238912896025163788672649396343e-01,4.89091164363210505863855302318419488e-03,1.58201961792443364617003509458706962e-03,2.53852144918407657858798099516450825e-02,2.38949551750259427316021510345504398e-03,9.12281023541281830336986391145202784e-08,3.93608921170814948994938195763220338e-08,3.00377965618153255516777505243414435e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_ship12s,Inf,5.61562003343886484918653380879123126e-01,1.19719973911386255082451731291704225e+00,4.83737238912896025163788672649396343e-01,4.89091164363210505863855302318419488e-03,1.58201961792443364617003509458706962e-03,2.53852144918407657858798099516450825e-02,2.38949551750259427316021510345504398e-03,9.12281023541281830336986391145202784e-08,3.93608921170814948994938195763220338e-08,3.00377965618153255516777505243414435e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_sierra,Inf,Inf,2.19817472675078819686719724438911331e+00,3.43297958818334385177871418900625230e+00,1.30088713219233903488278592800083308e-02,1.30088713219233903488278592800083308e-02,1.30088713219233903488278592800083308e-02,Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_stair,Inf,Inf,8.27414698598995719367874656063283237e+00,4.52416302013231215483974217500541089e+00,3.32235155981418500033463788031641561e-02,1.95426180830638442626552765811648352e-02,9.12888734468151995771185107589420252e-02,Inf,5.00833981289959660905856433623658881e-07,2.86446075987575130856481139243483410e-07,1.42032677657618959234509122752296253e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_standata,Inf,1.49362833547519925019275072624247196e+00,3.26320021854386834599445478676341260e+00,1.30444277807610063422217319204485511e+00,9.80168693483729816667169821321426416e-03,3.81762438379533637897425353289948984e-03,4.10207648907088126394201030292101289e-02,5.82409655729747190034656346442273700e-03,1.49494767724518773660196512292318200e-07,5.86845608536711753324249573765970321e-08,6.15816098857268890160316859526535824e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_standgub,Inf,1.59151692381170659351672641331514014e+00,3.29527744253068996148382235604885768e+00,1.33345411731912758733653101654605894e+00,9.93755429416982147657616446472550058e-03,3.93866762533799896853068181865870562e-03,4.50591161499508059335444178747083681e-02,6.23379075927665124783319414228056338e-03,1.51495833759631186763087195335543451e-07,6.13197807511119224068621138327940682e-08,6.69969625385787381606801426123815449e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_standmps,Inf,1.49362833547519925019275072624247196e+00,3.26320021854386834599445478676341260e+00,1.30444277807610063422217319204485511e+00,9.80168693483729816667169821321426416e-03,3.81762438379533637897425353289948984e-03,4.10207648907088126394201030292101289e-02,5.82409655729747190034656346442273700e-03,1.49494767724518773660196512292318200e-07,5.86845608536711753324249573765970321e-08,6.15816098857268890160316859526535824e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_stocfor1,Inf,9.30958308341345923703842436046253441e-01,1.53668964258802708639571548998289723e+00,1.00769296146568731992079650945176072e+00,8.98725461871534223602376690118752476e-03,3.32475839700509838360223812399864592e-03,1.90425049992870180325336790442001864e-02,2.93343164123832420972395152115959497e-03,1.19704997808770560984173741755769907e-07,4.78768779428327931007660930724963204e-08,4.23634781130217263232652437820525423e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_stocfor2,Inf,3.70113080365139565045949092179176017e+00,7.14901101544623541418260130943175570e+00,4.52887767411442122781691594498921937e+00,3.53452347654747094257032604802315607e-02,1.36753799763223463012541797714382180e-02,9.21989920466773182699405037400731520e-02,9.82102781326794169138053733269431585e-03,4.62703315584598768442568168517113487e-07,2.07993273304097627361066317532668594e-07,1.27409350500396724000439931097007267e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_truss,3.47400247912151786961619363413006720e+00,5.58262463856727917702537451174318510e+00,3.47400247912151786961619363413006720e+00,3.47400247912151786961619363413006720e+00,1.78354558373458563037943624196762130e-02,1.67523617829021459785696065288110212e-02,1.88564403996774638684208401079150554e-02,1.88564403996774638684208401079150554e-02,7.90468319291298634872301623520074256e-08,7.90468319291298634872301623520074256e-08,3.08672029782534730305191847068478390e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_tuff,Inf,Inf,5.78032237173993280501638085879362042e+00,3.16963013643798889932522047337217489e+00,1.91232150630605263647770835531365037e-02,1.11943472706887084277461456021549522e-02,8.55941268225508335046072280162895831e-02,Inf,3.08561209571736609997418865675038616e-07,1.77310993607188669852940170206964212e-07,1.29904623537160889776244759782489722e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_vtp_base,Inf,9.89302636867331428360963313451400438e-01,3.00971365347831936219608886103789725e+00,1.24486228227739462646604387095329092e+00,8.11397122204140442088884880369275361e-03,1.29822285081041161345230301442991985e-03,2.03698220942270992241641024412522785e-02,1.61292588579572584979232573042467829e-03,2.63033459599963015773067952878011423e-08,2.41571305823670453847195893932437637e-08,2.02211507532581691298486033327354600e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_woodw,Inf,8.11415827410859084269611697088964971e+00,2.16600693119201372798271413670936197e+01,1.02926211259431297300765332422096452e+01,2.78135236671366616919604203095229814e-02,1.05026260520902794833980602461878419e-02,2.21959075768428174111281763278019535e-01,2.19011729818189542071647743525466652e-02,3.18216834757714870952032826897962552e-07,1.94142185541849153736091774653974008e-07,2.82084383386161820819803919536546255e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lpi_bgdbg1,Inf,4.34259307855246334409861459288623986e-01,2.60375251298671579946086638196632325e+00,4.19234536724419753837509014633864892e-01,9.03537077593446811211212061480059598e-03,3.51771141949675682963103449764380928e-03,1.65254603336143369180882542464707668e-02,3.51771141949675682963103449764380928e-03,2.30936349899917044025765379134047511e-08,2.00503022620917687439672445165691247e-08,3.64963871647938353976765993614131689e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lpi_bgetam,Inf,1.28962689167948353417595818319063162e+00,3.16199954020380119906505449017283772e+00,1.13579208995920381939785507996896065e+00,7.74842968469466638138664651733894916e-03,3.79959564200990453035163296345224561e-03,3.58841656417306892932088610137692506e-02,5.84022946009032531165016360316856565e-03,5.82147322622515807116909551798575541e-08,3.50356317904907168651855978755115850e-08,1.78674406833805558403927060910747868e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lpi_bgprtr,Inf,1.58211904538875879051141206488550550e-01,3.16691900310319782031910347418826769e-01,3.16691900310319782031910347418826769e-01,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lpi_box1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lpi_ceria3d,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lpi_chemcom,4.57720355707523382556826273990806364e-01,9.19938873829926810941788307405145229e-01,7.95858493930394560661014351948900398e-01,4.57720355707523382556826273990806364e-01,3.05115190047182998691973665144366648e-03,1.80913269900700726094243770229811405e-03,2.89253317284070169911609012545449229e-02,3.57935226742519084057598665933855196e-03,4.65536777639973516132794377545486181e-08,2.76064998923710976231955867399235040e-08,4.41703993245431318703290585250574892e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lpi_cplex1,Inf,2.55179050397987852529218501346035295e+00,8.90264891329418613424729577050733773e+00,2.41804167418259270995227314779415622e+00,1.67221024457083968562629462759807345e-02,7.38811124579923426086021051545746011e-03,6.22400066896857864344335861456066818e-02,8.07982675314840089802377902641161334e-03,2.44424453641065012980408442250329217e-07,1.17619984645427023746746943413216318e-07,9.60922568064496419480833791988770025e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lpi_cplex2,3.57030641635130343395940469180827743e-01,1.03818403570238996645871581643495247e+00,1.03818403570238996645871581643495247e+00,3.57030641635130343395940469180827743e-01,4.70494616342771154883502173529924465e-03,7.94149884941513840257155424217500315e-04,3.21607382821105605499861382326594422e-02,4.70494616342771154883502173529924465e-03,7.05900399862845542897074205133701849e-08,1.30110895950730911181083080270335033e-08,1.66976953592518591799841613492903732e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lpi_ex72a,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lpi_ex73a,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lpi_forest6,1.85263786697690741814683651404147247e-01,3.23990442837835074344424686842925563e-01,3.23990442837835074344424686842925563e-01,1.85263786697690741814683651404147247e-01,1.24495187000570880119702698315409996e-03,7.37435212368719028153619739681213018e-04,1.17856933188795407900194749858921512e-02,1.24495187000570880119702698315409996e-03,1.89953282259448007354587283025707858e-08,1.12532135367461108318249181077577274e-08,1.80051412527870500523966299189149146e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lpi_galenet,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lpi_gran,Inf,6.16288838488659765582249970019396181e+00,1.01610684496945287558107393726262929e+01,4.80366810814680582441368821681444991e+00,4.44655658810750925570772179263811943e-02,1.95103395882957915621662232314922686e-02,1.85625363092418316659465352823318434e-01,2.38873746614652720033791133733628756e-02,4.91661524178175880692260817858055827e-07,2.73789616366490569952696441955458530e-07,2.35141503514735986131791319429525454e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lpi_greenbea,Inf,Inf,1.07879716511557061066748072530922795e+01,5.18995649254084969333785472673412049e+00,4.17879471565888207754148170555770793e-02,2.12243730711567767137356057429027799e-02,2.49034276092924275324173525686354132e-01,Inf,6.23814301821575630102069567764798598e-07,3.17247589991053929984105658519080796e-07,3.78108138817916949212205713802871138e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lpi_itest2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lpi_itest6,5.43143468323758614846599808144306920e-02,1.21344843332033637784369241792845266e-01,1.88129774505088994046832884321831519e-01,1.03921749854364292565988954769177758e-01,6.71836630530590255813714688923057583e-04,4.41673142097308607334536849310869082e-04,3.25192877513262890256787856635365442e-03,5.00968363732314273066415090299270353e-04,5.97144921599927891534234389244770107e-09,5.97144921599927891534234389244770107e-09,5.23900560269528140338414701975051438e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lpi_klein1,Inf,1.10080295230035877320185519326090909e+00,2.40888634947253369493453379581384467e+00,8.92116473810844209271243089354912648e-01,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,6.86934644300543224914797086573872595e-03,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lpi_klein2,Inf,2.34715615491794537247834272476447888e+00,5.54627785257935769937634639492548705e+00,2.04762841551151829566265168021152218e+00,1.35961951603956168620338206600609623e-03,0.00000000000000000000000000000000000e+00,3.75424213220503469139419716021373647e-03,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lpi_klein3,Inf,4.12874428918206812246548581264780240e+00,9.64725571344732675111947498617507660e+00,3.79065533561575223838477894582493390e+00,5.79721935500000556685701914604136831e-03,1.49348292007890669942392725562396936e-03,1.54373296956947238578587585100331082e-02,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lpi_mondou2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lpi_pang,Inf,Inf,3.90305119575720880551047799047282518e+00,1.59227424379237887536448365670968872e+00,1.38665111877396249389487352542119737e-02,6.08310826268229360129220502941851572e-03,6.25898290299142875373270273412173721e-02,Inf,2.09505369132234809571611767842007250e-07,8.50592058532222954512554266130301040e-08,9.32254011339046333655886369366424171e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lpi_pilot4i,Inf,Inf,7.54411032518023887277826474148597099e+00,3.72516204030974694741567715027167937e+00,2.76489953474421303310387755506993265e-02,1.52346053607160321946059118837063249e-02,1.01384087510574492674771073406303544e-01,Inf,3.48882249381198362214571455598109910e-07,1.70258355397068306071062696973266562e-07,1.35962155363211436470812250449834009e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lpi_qual,Inf,1.69732006433596776082427974345482118e+00,3.36870812773513881441118192408448846e+00,1.64917128239023378956657694514971704e+00,1.31169583467893826509005453071022405e-02,6.08776340330461214913216886673630237e-03,4.96915190732900737110951012422708977e-02,5.95297724190694266670320757576832478e-03,1.83031951736334645698521081613156843e-07,8.48142000210141458324320569873727244e-08,6.73282432863053223070623428146146341e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lpi_reactor,Inf,5.30677737546113908141492782494992813e-01,1.86944667810692206363142470445992834e+00,1.66679056753688299896505029421109242e+00,1.37066577244242961328629387849020575e-02,1.20313136022981278701537138140112082e-02,1.55370522960265031316589133295556263e-02,1.48192432119927885869541136446255506e-03,9.76975213892933348983512864572177709e-08,4.52653995989830688036108172144829930e-08,1.39731288146679183024346563898820863e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lpi_refinery,Inf,1.69348218996868939834349369445588335e+00,3.46768078971251000598237957325899989e+00,1.63179431753950427135563523216785124e+00,1.36361838726349133205565540122971750e-02,5.53757122340919004164018541363058508e-03,4.83031574660080990167076504897470489e-02,5.98089688111320102206287184465002933e-03,1.85650402964764924680104287335663202e-07,8.45529907046399877540609423559265386e-08,6.56967516876702014406997490760562278e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lpi_vol1,Inf,1.69732006433596776082427974345482118e+00,3.36870812773513881441118192408448846e+00,1.64917128239023378956657694514971704e+00,1.31169583467893826509005453071022405e-02,6.08776340330461214913216886673630237e-03,4.96915190732900737110951012422708977e-02,5.95297724190694266670320757576832478e-03,1.83031951736334645698521081613156843e-07,8.48142000210141458324320569873727244e-08,6.73282432863053223070623428146146341e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lpi_woodinfe,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LeGresley/LeGresley_2508,Inf,Inf,1.28341942441016531877220343696266108e+01,6.85117881834933609395253574736535345e+00,5.18843717259267258181890760312390335e-02,2.43415421282615414568026815444743796e-02,2.13656672401851122478860695522030636e-01,Inf,7.81512800187556276741161283516557753e-07,3.51153864908315212104622386729482675e-07,3.25326873483156593458820556779359183e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LeGresley/LeGresley_4908,Inf,Inf,1.92031041332065508408697438285792690e+01,Inf,7.22454960869564314124787017304510101e-02,3.15176131555963085762322560292894134e+00,2.88780694024970217996627108864222436e-01,Inf,1.10595182517888496244159867941501068e-06,2.83914388021999000953341756641742687e-05,4.39128344362439175640031105720601266e-06,0.00000000000000000000000000000000000e+00,8.65123504161756437584213668036084375e-15,0.00000000000000000000000000000000000e+00
Lucifora/cell1,3.92910399548656078378589061657787135e+00,1.07034706869048888178170211685657129e+01,2.18941604551857496444586445353296958e+01,9.41112311683359206228584022823398642e+00,3.45069144152633437621930960535373356e-02,9.42511391773194202020092266119029582e-03,1.39992234514663135148832203305585615e-01,1.98243568640286307368424941428185311e-02,8.67413469542615685083973561663305819e-07,3.93082898800898805062125460553849896e-07,4.06596531093576701941550105905657886e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Lucifora/cell2,3.93902209760614840007735768416379196e+00,1.07191352198297547541824153426192837e+01,2.19393552062613997554278020119936767e+01,9.42955860813987651097254536174231575e+00,3.48547397370437407827309493115540413e-02,8.72861299543413331966882621690130725e-03,1.39550266775452262319180928580833853e-01,1.83310382373346035670206482787205035e-02,5.31941009135481498639076239953694386e-07,1.33181867368922388618079843722962198e-07,2.12776406565233712314852254800936151e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Luong/photogrammetry,Inf,Inf,4.52521837737498145099366061723501100e+01,Inf,1.81443442249072432590591012550443126e-01,2.43061478546253478009271515241035505e+00,1.80544748752519133537458781161204605e-01,Inf,2.74336450210240973302634773922258869e-06,3.35187500815460303907059477190302728e-06,2.74336450210240973302634773922258869e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Luong/photogrammetry2,Inf,Inf,7.73447564071658863104887221964992067e+01,Inf,3.15944041700421822492904109417903795e-01,5.05444719928531716815776475665214744e-01,3.15690994401900037996484969073950428e-01,Inf,4.75959705279437616615641631125649582e-06,4.67562510478457031421230885358263423e-06,4.79371625696414015949721306281122497e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
ML_Graph/Binaryalphadigs_10NN,Inf,7.71919108450217679882207231689773952e+00,1.68730196085784405999692161937283231e+01,7.50355469353578464345580528913706917e+00,5.45977304808459429467276431102724878e-02,3.02476107746058109777163176177602110e-02,2.08330907815217306749140468764601223e-01,3.11141644908915324227649644659690705e-02,7.91222739219206091829625836916724293e-07,3.83217006927052250178740366367726194e-07,3.61430597408782575931821740333102272e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
ML_Graph/Ecoli_10NN,Inf,3.69581341926221624409954523033244334e+00,7.05741306693547196271510175262999921e+00,3.17868305153069320126917075543135805e+00,2.52462475866806526727154276457638880e-02,1.24980376629921309373855100420487046e-02,1.07296059019051922940200291073700949e-01,1.46924390558478592816061789086052927e-02,3.64609511306082859997055694939902549e-07,1.64875841066680026293143110538654155e-07,1.73020554740022415305407836254816503e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
ML_Graph/Glass_10NN,Inf,3.00915114656649798622521194191019403e+00,5.77382917436922397304095400008305452e+00,2.57781712128724436513563448821802372e+00,1.93655401989547384351400314750667115e-02,1.01860332675015615530112594447068789e-02,8.76067587368534522683670801790664628e-02,1.17831006594580973874966192302785412e-02,2.88384958613790475208726756288146855e-07,1.35026908797383120372457040827913695e-07,1.39391186694765906029255451300343591e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
ML_Graph/Olivetti_norm_10NN,Inf,4.17367882638606621119392514047443231e+00,8.71633801057343356090933407637572376e+00,3.89382294493217300088878485124753118e+00,2.92699012110125513356852220878208975e-02,1.53843674452493514351305543189881013e-02,1.19991758788598405730029861202525583e-01,1.66082084887913828127351350147427018e-02,4.36741756070388305966200685248764300e-07,2.06235502950966497964102180230916343e-07,1.92796391036684688334684710828952939e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
ML_Graph/Plants_10NN,Inf,8.13377794341191839132782608620789273e+00,1.60594594027919573427370711537230425e+01,7.17801349927126072150032358640998128e+00,5.55671665518130861821493155986484458e-02,2.82380080514555946094688326079573623e-02,2.34315234149597961387127722251243635e-01,3.20829036663054105156971513103601663e-02,8.33564300373477639696654713640071640e-07,3.85737293268242148267527914159019583e-07,3.75772200360725219437269390418214523e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
ML_Graph/Spectro_10NN,Inf,4.70655446662142876216888930137805961e+00,9.38306708472370341730060516191053709e+00,4.12812038575242942910373520869495259e+00,3.32782401110701502539909610751510054e-02,1.62814227808888841435683082194596398e-02,1.36430723101104004122225607240221367e-01,1.85311973704844090746999553338926948e-02,4.92062329946424067111166094740209125e-07,2.25677900756915219957903179826793759e-07,2.18436111698346673836255339224431394e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
ML_Graph/Vehicle_10NN,Inf,5.70546177973059170664218744992720680e+00,1.11165879704826340747576776978218340e+01,5.00973529704190909090762097543547667e+00,3.92306130826616568908784350755700519e-02,1.95811992376626988227907307590961534e-02,1.63122836519471068178518689292756289e-01,2.24543238104760858225533130009270748e-02,5.88054277596015394296845360963750758e-07,2.66870469348526359455503953106412841e-07,2.65970930459435114333117340471879545e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
ML_Graph/YaleA_10NN,Inf,2.60861279978708373219464473346647041e+00,5.38979400079985214218155101510310865e+00,2.38279604306736511802991775543123272e+00,1.85186747797492349648846304325598419e-02,9.48175319188449363422978040437236859e-03,7.70372895099399866477486612127142420e-02,1.04132953954763210614765877737843436e-02,2.75369732230674182665684025858921922e-07,1.31112628648323089533442543338510961e-07,1.22669698556035065048184421804779385e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
ML_Graph/YaleB_10NN,Inf,1.02784805047249513243414998390190422e+01,2.13947329978320916238366985828428960e+01,9.54787827654690693961819864137494676e+00,7.31546043788706577313718047237660100e-02,3.78302568110603282061717924934224468e-02,2.99132628351370672660125493113200823e-01,4.06897500872326059583460663157145361e-02,1.08910855304815020624109075141034650e-06,5.18278016162313501784332318081997135e-07,4.75042915333089278743815853693304911e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
ML_Graph/breasttissue_10NN,Inf,2.05405327961830229064405091095617223e+00,4.00185025007720077764883125367709512e+00,1.81985911188231683198223773981678345e+00,1.41528134453292755353714507288044992e-02,7.23416124999898132633762711164956819e-03,6.02305353802687405239891097675587902e-02,8.11047189077592673004913791569015220e-03,2.09283160050742519491737498011261724e-07,1.01985705772740542564334607380035005e-07,9.29365273177375389077057049111783734e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
ML_Graph/cnae9_10NN,Inf,8.58372266595688016390927211819594533e+00,1.79558621034578859406505935236496569e+01,7.68288367912885624549831985276730643e+00,4.93587708970490037033876349344391974e-02,3.14937788654400272236839848675371762e-02,1.30722202157737950993130393225394391e-01,3.45074761370716238124359184954461356e-02,5.38914184843177964964355375731225724e-07,3.25609403301421627225076180568642913e-07,3.27573225477228189841099991867168496e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
ML_Graph/collins_15NN,Inf,6.93335580229099905142069045897849961e+00,1.17128606991972440352961187675639657e+01,5.03527711080722392153285104520274489e+00,4.20316211021508753629530947849124858e-02,2.01783887304088860791725608814167795e-02,2.04128349224473456142506809464225587e-01,2.74715388109928159669423839357307051e-02,6.19090736107352488324725920979718988e-07,2.79323465798427458974671393079353602e-07,3.26980225699354013506636860547999829e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
ML_Graph/dataset12mfeatfactors_10NN,Inf,9.09282209792544560024607965881809214e+00,1.83941467303515862587536110619694989e+01,8.28427044038916392897791454947770359e+00,6.46792726903170383711445830423246343e-02,3.28682477427183928593351670769588433e-02,2.63041762492093620562710691016716839e-01,3.60019737621308064516553754564168546e-02,9.64495775249338283821753280857211713e-07,4.47368298144128291075545623107384226e-07,4.23348645032902838442841623576296574e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
ML_Graph/dataset16mfeatkarhunen_10NN,Inf,9.19578065223955323395127443773190667e+00,1.91226982089158489973625610943760706e+01,8.58388959796632280635420703025778659e+00,6.66472860942939563283918127325191713e-02,3.39222036896949248723547025756928809e-02,2.65387998819460543851013030892129651e-01,3.62705500009883709550776779678670844e-02,9.91247101967998193839874939228637335e-07,4.67630803339902651784440628455536318e-07,4.26232165074994654954417598638305425e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
ML_Graph/dataset18mfeatmorphological_10NN,Inf,Inf,1.38066985376028473008826031727564620e+01,6.22549899125284431816315611876936745e+00,4.68240799393850291811203709644681835e-02,2.48317244403211904026734395872341270e-02,2.31664329206629062096241789807410498e-01,Inf,6.80450265868583794765508364214557610e-07,3.17116037628984846396065402147153781e-07,3.72055818972693428699927157081827769e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
ML_Graph/dataset20mfeatpixel_10NN,Inf,9.26203595956194631224016282443671951e+00,1.96305420734729561922813867127528714e+01,8.87606000704519235949209767256110458e+00,6.82015634393557903152735654011419516e-02,3.48277846026841894953191534595138412e-02,2.67489717823134392696571416343265605e-01,3.64855828064242883081279192912350700e-02,1.00392599980897643080095954847517511e-06,4.83806603990674714503157579912288483e-07,4.28366556193778994603682221736777292e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
ML_Graph/dataset22mfeatzernike_10NN,Inf,9.03323814244938069925540889660921409e+00,1.85876196609671925404891556190286434e+01,8.23847743196314142517568199589653986e+00,6.42342556842489912584073499823173460e-02,3.29445474053671336219228717736474579e-02,2.60641588472336009118290096839017278e-01,3.59174726987374337451750570286571733e-02,9.54424556414954103518973918723633875e-07,4.51253942692935557060137112092752530e-07,4.20423459770411336337403514457071615e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
ML_Graph/dermatology_5NN,Inf,2.76621262400188468119553271431478150e+00,5.98692175501923247369201634298620389e+00,2.58982924771090522698259195567930620e+00,1.90119540784859135923251582342093607e-02,1.03463258715012269453137899734115637e-02,6.46103718451710538590942851756224855e-02,1.13533201817096445257253752416719190e-02,2.64910419450917161684157593014787137e-07,1.17934377681993592705125006295099134e-07,1.20682165413328500199158004636857010e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
ML_Graph/iris_dataset_30NN,Inf,4.00773445164217556608018557185695653e+00,6.39865188848092976290685537664881946e+00,2.79786908737184199513787569587619911e+00,2.31062422966715115832194359892210211e-02,1.11821498223313662725625540000681687e-02,1.21424003938520607739020576406184596e-01,1.56178244288271367002092642951816740e-02,3.48029301114376938139805125946915450e-07,1.61713401045452890025844132616706963e-07,1.84180684746309973542101890517824892e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
ML_Graph/mice_10NN,Inf,6.43797893702133104383555738337536499e+00,1.16944522131602858524388819328677520e+01,5.24218863435657613509008474447972149e+00,4.00553563691472183158520326110567258e-02,2.10276708377081966328051452587639864e-02,1.85141922813136776134212657354475552e-01,2.52764702098396175667671248630670097e-02,5.87327070832380250417331524369658571e-07,2.71462268983806643264316871716305643e-07,2.94243410772502446711510756597616244e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
ML_Graph/micromass_10NN,Inf,5.44464820625143547047982016103458527e+00,1.15246304567576792655964594614735390e+01,5.00553321838826237329621956453937211e+00,3.85744152031492532253023227321779914e-02,1.97465281642000550178708402046913260e-02,1.59161988369813078251041788019551440e-01,2.13465026805750988983546933217749684e-02,5.69125079202716306546096356924677679e-07,2.72422354355096031578633085460605362e-07,2.52875172234240207581640030579736438e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
ML_Graph/plantsmargin_12NN,Inf,8.73236469236506876537717985800081705e+00,1.81454095071138048406642351274090970e+01,8.11168605849102531677728927427840527e+00,6.40496281082806420671902320767219786e-02,3.21634594538019058209242336742614976e-02,2.56657644127398186592363004990401711e-01,3.44784019681968072480057135288169132e-02,9.53988590426190805855993801696923943e-07,4.48902352342711852174739922365815002e-07,4.09072327103883650612831697931857439e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
ML_Graph/plantstexture_10NN,Inf,7.98607873419796590345491426678105459e+00,1.61574264833530314849529209314519520e+01,7.19208917029282118450925298616128052e+00,5.70536418445620662706982258223782481e-02,2.85206867748230174296329720407663276e-02,2.30349272571419012800294292205803559e-01,3.17371592639849210815684550569821523e-02,8.41560244238908698484597335406708015e-07,3.89244574232623166335173327439753934e-07,3.72833229989180512302777929795283182e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
ML_Graph/semeion_10NN,Inf,8.04385609973812421312479877685162509e+00,1.80555725306488798500221970669422373e+01,7.86532061984685331999177823840117087e+00,5.87692228372545871027108534307042888e-02,3.22171126953633309534934440707682758e-02,2.20386512518158950212462750952414611e-01,3.30996169697949222590147862719462357e-02,8.47480356134443349719205737450035396e-07,4.20721917909088051834641120929667461e-07,3.86848838382092419582438093777126959e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
ML_Graph/umistfacesnorm_10NN,Inf,4.59176303094645156629249937490652758e+00,8.83233428408111591271508615935662029e+00,3.83749387738422284509549610284504018e+00,2.98805930835314353826656976137085294e-02,1.53377907849668690114658450839961715e-02,1.34354616900952533939211024079260701e-01,1.80867653349940713536637026646168622e-02,4.40262450833877395016135347188453007e-07,2.05982741452021709462403463589161258e-07,2.09464503944573768092404118856977407e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Mallya/lhr01,Inf,Inf,3.17996959532889673018159237811970409e+01,Inf,1.30081848542122717632511983583581199e-01,Inf,2.06190987283665329452366260323783131e-01,Inf,1.96881027424390109289374436518856522e-06,2.62829771815730224165950060311769964e-04,3.18975973967339336948085796149180521e-06,0.00000000000000000000000000000000000e+00,1.81107815940444395020122848665253632e-14,0.00000000000000000000000000000000000e+00
Mallya/lhr02,Inf,Inf,4.49715612743919431628623068370009846e+01,Inf,1.83963563913219179708625438624430549e-01,Inf,2.91598127809152407238501594821442394e-01,Inf,2.00921920508747057070672586041405611e-06,3.71702493586940350936497387567230290e-04,2.76235601929551847641191428159160831e-06,0.00000000000000000000000000000000000e+00,1.13631899420656467029600137747825198e-13,0.00000000000000000000000000000000000e+00
Marini/eurqsa,Inf,Inf,5.08798239488769858367390776813698446e+01,3.63236126609529255730842267758279894e+01,2.02860938272733698718535391477347782e-01,1.69926454333145722469742646147593451e-01,2.82085767806045885314704644864198663e-01,Inf,3.11281211873839584704728178717601551e-06,2.61741727708296389667809722154343728e-06,4.34346297712178924158508434996138887e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
MathWorks/Harvard500,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
MathWorks/Kaufhold,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf
MathWorks/Pd,Inf,Inf,2.85871845448930595198459974692447982e+00,1.41528347638454487810568656415897379e+00,1.14763442838073894606313395121653658e-02,5.63632946721131934516026524752736124e-03,4.28101192059294946703724558785160971e-02,Inf,1.77370054983567355244316208257984159e-07,7.33922392956162468760432597408708455e-08,6.90428660074255475734269071922091552e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
MathWorks/Pd_rhs,Inf,Inf,3.92530497809755730571840764550616719e+00,1.83901283309441316651700790774956484e+00,1.45153916633938661128052454075643008e-02,7.97710797889591053838779041569298735e-03,5.20321751199248397816908394732170429e-02,Inf,2.19420458783753885407807851918161658e-07,8.88128453429560599250331873958685333e-08,8.02275185743382108440871998050041477e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
MathWorks/QRpivot,Inf,Inf,7.06454759870155767506021700592722567e+00,2.74799712839311706868289685119001024e+00,2.35881564523459278547673077362621771e-02,1.11810169352682862348717902198630149e-02,7.96643888286211730734353071514673510e-02,Inf,3.48266734687919372586765346379098313e-07,1.54662728088827004500326294285788881e-07,1.33498502624184664953114887986099676e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
MathWorks/Sieber,Inf,Inf,2.92769556148923273292943957922770627e+01,Inf,1.12035431365970199775677619902379508e-01,1.20855982232940530440418913321535872e-01,1.91783430427461787508053026847975667e-01,Inf,1.76561712225806018131889781425152276e-06,1.82109688675517699458815879418553243e-06,2.96159705019624161021558563355691499e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
MathWorks/TS,Inf,Inf,1.56425095905656265412171066126803844e+01,Inf,7.21667749334285313875012417192776747e-02,1.27525811195392792956878442900714406e+01,3.64716183941257702254595808284551762e-01,Inf,8.61062766108389285089802392967535566e-07,2.20818683788050929863784300800345028e-04,5.33007470646470598606231025784461014e-06,0.00000000000000000000000000000000000e+00,1.39492443343011832986902126532620489e-14,0.00000000000000000000000000000000000e+00
MathWorks/pivtol,Inf,9.40556687250590235185897281885306630e-01,1.96648151740211805893133816965280324e+00,9.40556687250590235185897281885306630e-01,8.52753921636050982359750926866599073e-03,3.49287064988344087440495490854597405e-03,2.69172941052264744978195339338233532e-02,3.51564409514328022705110937683115782e-03,1.22540246911329071096890536356997733e-07,5.59948844074659240855571717374458694e-08,4.27284062402989816326895204569431810e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
MathWorks/tomography,Inf,Inf,2.53411353151076548057292869035000273e+01,Inf,1.09889087685119970170980974168655640e-01,8.74927503788693802235499002810917268e-02,3.64442795199362817902145548791438411e-01,Inf,1.58403059968048080696241587255635306e-06,1.35321010629700839684204922618420053e-06,4.27545950404106244804913180131718604e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/aircraft,2.37334050166449029884434204027470730e+00,5.80014468850131501261023249096801670e+00,1.22103847927720857277269848665870762e+01,3.36318003250861650044270363435618220e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/cep1,Inf,2.77918190722547062819993102287203884e+00,2.09918288214246807040658850354879662e+00,1.62396374758299168104400749611992625e+00,8.06283162856093995813268000274154600e-03,6.33061379163286416970799102050118305e-03,8.44501127992072178289136105080607587e-02,1.06081534852488228104837574755622060e-02,1.22362147138288214628533339395541651e-07,9.64687167909897350904101039991869875e-08,1.28999079320829875968385635466036349e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/ch,Inf,Inf,7.95121273598994851564160982383770033e+00,4.95735240260504316269305240832440899e+00,3.06382624038372615284428050101200194e-02,1.64660727405059626293373150429493004e-02,1.58139461108953622948914072188175319e-01,Inf,4.96256755574678237250660969785325907e-07,2.50402523864825763075620264539885722e-07,2.37115586201204643172984062912020004e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/complex,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/cr42,Inf,3.98153699459925824706450152371685698e+00,7.02176283487508695004997119632514715e+00,2.48567527672393950266799407637062473e+00,2.73316291188432198050980767872213028e-02,1.00457957850893644942481896469152581e-02,1.28149152841415824880818500459058153e-01,1.55113355359192978277466772322492495e-02,4.22226787298461561004794937062651812e-07,1.44908525987777221029729404594870727e-07,1.82648816588894926572442368474633588e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/crew1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/de063155,Inf,Inf,1.43711761506056398176372882209227613e+01,Inf,6.69458552751323096277052088210521442e-02,3.12338525411378540789770828961062049e-01,9.09589357856230439406696400588685520e-02,Inf,7.80137995813061454235045612384996925e-07,4.89587873028774595467550795802389142e-06,1.41872178980413220806618388207258222e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/de063157,Inf,Inf,1.60828688553211256424528898055335650e+01,Inf,6.68277848484781987873770674281197826e-02,Inf,8.99997244675998495342315436619891249e-02,Inf,7.53653673173187497672149275869497197e-07,1.57097059003872752969632522705461459e-04,1.41637094067415708384575889059484150e-06,0.00000000000000000000000000000000000e+00,6.77586517858069494543515834590755022e-14,0.00000000000000000000000000000000000e+00
Meszaros/de080285,Inf,Inf,8.60411512643134030033452319873694693e+00,Inf,4.17889856615265781178496623650696150e-02,2.07764008960572575404562891949007436e+00,8.99604885202996509930930907761219803e-02,Inf,7.34274115154719853679589700135583195e-07,1.11884931862768571362638872917409511e-04,1.51685071150287046609876040412006859e-06,0.00000000000000000000000000000000000e+00,3.06600852341894501113044778788870794e-14,0.00000000000000000000000000000000000e+00
Meszaros/delf,Inf,Inf,1.57597372452108996366574080307673345e+01,5.99301013936079334926772855367153131e+00,5.87250831708731355643625600777324376e-02,4.68342851424669331347601505010986420e-02,1.50695871080280808274261422731098029e-01,Inf,8.52325410790687027728284505943384164e-07,7.15188565585224225946514364021572133e-07,2.82381364357898016551614858852420094e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/deter0,1.44883508345857855049724339628573944e+00,2.64458107853659992863953557800612548e+00,1.44883508345857855049724339628573944e+00,1.44883508345857855049724339628573944e+00,7.00589632615838027624448965125767661e-03,7.00589632615838027624448965125767661e-03,1.14090547028392709645697504242877174e-01,1.17539941248211502791276607752709387e-02,1.13150015194215830612934308139351095e-07,1.13150015194215830612934308139351095e-07,1.59740371299481901186325082246878358e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/deter1,2.37845567639089567814883649165530274e+00,4.49127807499487642984325500012511313e+00,2.37845567639089567814883649165530274e+00,2.37845567639089567814883649165530274e+00,1.15116511353280360168744089607873744e-02,1.15116511353280360168744089607873744e-02,1.84985928602280177449782312819732213e-01,2.01680305883154097162350591259536534e-02,1.86287898669782323197853601055284120e-07,1.86287898669782323197853601055284120e-07,2.70937531175855777680546777989104093e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/deter2,2.61794602346471510596196116721072133e+00,5.11620165887246446641067036721817250e+00,2.61794602346471510596196116721072133e+00,2.61794602346471510596196116721072133e+00,1.28368750618075229410016635260100814e-02,1.28368750618075229410016635260100814e-02,1.97277203042111124045122215659614524e-01,2.12887756690346048828184064296261234e-02,1.98258626328293644243118516109090883e-07,1.98258626328293644243118516109090883e-07,2.92740348101405787546293231042142890e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/deter3,2.64588450384911765839142355712625527e+00,5.22897015483192563381391400716524329e+00,2.64588450384911765839142355712625527e+00,2.64588450384911765839142355712625527e+00,1.36541994212230138233688186377419393e-02,1.36541994212230138233688186377419393e-02,2.13301606379755408928470515952415796e-01,2.29078349427916474336155196546284010e-02,2.19245212450289881278096035630885683e-07,2.19245212450289881278096035630885683e-07,3.20627309171660099757810552049855461e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/deter4,1.93067857435078085598008076687892261e+00,3.69032157613818864199283890489757523e+00,1.93067857435078085598008076687892261e+00,1.93067857435078085598008076687892261e+00,9.40160870041744246117203111840722825e-03,9.40160870041744246117203111840722825e-03,1.47350273953662576869015421435196338e-01,1.58025190344150684708893239945106688e-02,1.49597086806981869974346018995512220e-07,1.49597086806981869974346018995512220e-07,2.16034544626309500136724106613198290e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/deter5,2.20206564928759231698471071323166208e+00,4.40500417536546058838911897459388411e+00,2.21003984429632905913965566605246613e+00,2.20206564928759231698471071323166208e+00,1.15790285916244391136851999214533857e-02,1.15693147295244906798349119484839390e-02,1.76033259411902538402357837958133790e-01,1.91089866004459820779798039663401730e-02,1.80087716369750300387067453193518459e-07,1.80037210425439569874205995889022658e-07,2.60508347301678823652304891199240849e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/deter6,1.93823603290975502757224950709104005e+00,3.90569807322350809071534297291496031e+00,1.93823603290975502757224950709104005e+00,1.93823603290975502757224950709104005e+00,1.02982148159905172457920991921045788e-02,1.02982148159905172457920991921045788e-02,1.61400944814388496292950694351625754e-01,1.66173561131928709790822121714496467e-02,1.60573695998567234387876828786638213e-07,1.60573695998567234387876828786638213e-07,2.32022935231195810341943285551562215e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/deter7,2.62379295035637108653175717016407330e+00,4.79767078073325781529188442620047784e+00,2.62379295035637108653175717016407330e+00,2.62379295035637108653175717016407330e+00,1.26860409096091044878391462752061296e-02,1.26860409096091044878391462752061296e-02,1.99870259617583943273874168601841178e-01,2.15998967158607802353954350147138917e-02,2.02166566293379602171453508826424923e-07,2.02166566293379602171453508826424923e-07,2.94810386763018100619587546193806637e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/deter8,2.08513587191476062463443179464932236e+00,4.03048925457314768247160653049648373e+00,2.08513587191476062463443179464932236e+00,2.08513587191476062463443179464932236e+00,9.98088297576973087392598038410845909e-03,9.98088297576973087392598038410845909e-03,1.51815344598468775693289571456232168e-01,1.75775407107314988151631183861383716e-02,1.53731252258497878959628579353484747e-07,1.53731252258497878959628579353484747e-07,2.32271370150217432338994213783772654e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/df2177,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/farm,Inf,1.56340432686720593252957862279586983e-01,4.72878957942876183732022879251826965e-01,1.26932617838842239213323043030106883e-01,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/fxm2-16,Inf,7.29906704568108958142389150851909524e+00,1.35409592724675883944807115702231083e+01,5.57294707339399612478783001939966372e+00,4.77512963523385675680740611790905465e-02,2.27304006292786727951103074491325320e-02,2.23023943143728563022800905310344229e-01,2.79048078925275467755947059842101937e-02,7.26594352943530284208266786367565381e-07,3.49956618011399655270736808904571105e-07,3.43170519084520336224573783608720860e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/fxm2-6,Inf,4.54714254349771074453995715390426287e+00,8.48611711650628458067371120342013517e+00,3.48995282558332718870999261026944836e+00,3.00047539281657330342971521669831311e-02,1.42200597883935686225221147154515245e-02,1.39210275773640960032488853948611791e-01,1.74614912011617770487468799906437808e-02,4.58305009140637373447644581311247050e-07,2.18617788721409375529087723062079504e-07,2.14898050549211942047713851355470859e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/gams10a,1.69036464394236642380765482373943926e-01,1.69036464394236642380765482373943926e-01,1.69036464394236642380765482373943926e-01,1.69036464394236642380765482373943926e-01,1.80271443072950070509553159361646312e-03,3.41019780067861847261076510718340465e-04,1.69167063286138551673335958672309181e-02,1.80271443072950070509553159361646312e-03,1.54636913392394656813988031461161114e-08,1.54636913392394656813988031461161114e-08,1.64490568178678872089932170900390114e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/gams10am,2.58360328707882151171846965519186721e-01,5.15773718520808421077704102640737900e-01,1.07615455891836299433705587836487273e+00,2.58360328707882151171846965519186721e-01,2.60149992903628040217876891596973684e-03,4.55530320141228397443008506419393532e-04,1.40127441370786351230580081610495145e-02,2.60149992903628040217876891596973684e-03,7.01883706237040153103708724148665785e-08,2.39062504951987053306105069748287152e-08,2.68150876384333753717003565360530119e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/gams30a,4.74669265153261684174419100146710023e-01,8.27197141237951423876241066117305363e-01,8.27197141237951423876241066117305363e-01,4.74669265153261684174419100146710023e-01,3.09084709791780490342991403205467971e-03,2.21721981681114485722230715234152500e-03,1.93397073273027628986886264489520409e-02,3.09084709791780490342991403205467971e-03,5.97384325964015071169472629605621759e-08,3.56536205878283169044159089115742761e-08,4.33327922124143362505922471563574346e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/gams30am,4.05492607971357494065250220043556071e-01,1.04211923663899495565208800909338670e+00,1.40515852647944294816963623684353256e+00,7.91876445022794990614687798829782136e-01,5.50833884232811385049110182486130013e-03,2.07518113004213379900681577458202952e-03,2.96999217141826457437477727550781648e-02,2.07518113004213379900681577458202952e-03,8.62165903492018376394962392999081047e-08,4.31102164234144442462321054705322467e-08,5.04619310218467696378618641051975814e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/gams60am,Inf,1.48521488773931262317199468827224110e+00,2.34237472495246842091700490259810222e+00,7.73626538521045946393705792696095036e-01,9.89184300998471376118452542609667738e-03,9.64062312075104168458802235152257634e-04,1.03467864455158438271716714594265190e-02,9.64062312075104168458802235152257634e-04,2.20932224447381398272719892707393047e-07,1.74830387210216267754166006225980485e-08,5.78838875579347931217390630955998250e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/gas11,Inf,Inf,5.12932583741119712879850984531060944e+00,Inf,2.09444864664057810313369591469596339e-02,6.97200118908458776902905343546731563e-02,6.32934351758824341495252306901260293e-02,Inf,3.98277537331001818012605777439496363e-07,1.27465785931241906294194987879618063e-06,6.69272971550698853418780310009031269e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/ge,Inf,Inf,9.84241023614325518588576009129176426e+00,4.57005190061167984193498353269021173e+00,3.83603296435172059184939240884287036e-02,1.90015976423333525462865788777317407e-02,2.15676250500754056011990878734975102e-01,Inf,5.74068271685600445232436661544589471e-07,3.03070259452073082945854308862293254e-07,3.06296921249894066349222632418747904e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/iiasa,Inf,1.20266251333385291792823264043117889e+00,3.11201993920152820481715543031773079e+00,2.69453768237103751147494700855750550e+00,1.74957640383241135262151022809905709e-02,1.33416591477185009537875807080756101e-02,3.40397210915904553790353349821818778e-02,4.66141120461586027673979859759294132e-03,2.51527776077261697925507215182287782e-07,2.02584229656593025081981203695346418e-07,5.40055339379103295567171718715833919e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/iprob,Inf,4.00998151482020499719664347732693403e+00,9.83629952847448818885702700702445990e+00,6.02798008691779185509257141707468770e+00,4.13673915488463749092411916213680354e-02,2.62304440286754562117467340734929143e-02,1.29262321849990836438656378625894827e-01,1.49777251097305342010151385520181929e-02,3.28747691274267465442760749389484639e-07,1.52550409640748680136087832558611307e-07,1.64747469391360976165899269873135838e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/kleemin,Inf,Inf,1.29770019857724519254885939702130876e+00,Inf,5.08795806919944331166105004083849383e-03,5.78913726560968196618102067418568900e-03,5.08795806919944331166105004083849383e-03,Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/l9,1.29927687276810048420783807975365466e+00,2.63713558400434016296049782644765511e+00,4.33600134350594338105309408524900139e+00,1.29927687276810048420783807975365466e+00,1.21534259382656547500784883363545494e-02,9.42566280972740196054166184522202896e-03,9.49390963797793858562458844476667767e-02,1.33004738275036729994829606547077628e-02,1.22524130806379050173838574446102407e-07,5.96960627554378047145631104988369242e-08,1.17709962455900653437596867122633504e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/large,Inf,Inf,1.82314714666677423423893655114901473e+01,6.98517134779167023736916851446301167e+00,6.66789451928438724718753154577104233e-02,5.21142554705308146321611041732039195e-02,1.67337542837241592048871918151246513e-01,Inf,9.78893692345787590353754867526460413e-07,7.95774006604185558915389188551213766e-07,3.10595116133902805898388404111650592e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/lpl2,Inf,1.88244094174986534584421383066091280e-01,1.88244094174986534584421383066091280e-01,1.88244094174986534584421383066091280e-01,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/model1,Inf,2.07068975210105791362036114912655473e+00,4.98331906480545399287847504348583631e+00,1.40782049799996248792124520699919911e+00,1.76924609264353856375248886295916213e-02,9.98118338058314136307255077207340303e-03,6.71594026685196949881269035258888085e-02,1.00171175348195853909123734157864993e-02,2.51963360268549890239397260517257174e-07,1.54370812678248700210106354680113497e-07,1.20401923159687759310404676652150711e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/model2,Inf,3.95103898552872184536741702859834880e+00,7.78694476453341776064016803891809459e+00,3.83152118338725213103585122220701214e+00,2.97297733819010127901461584056668553e-02,1.54989265926144876083204937985456930e-02,1.14471039548627493993838043082613863e-01,1.50670395206553240187057433152725953e-02,3.79687643772474754069739954870942138e-07,2.00470684746015261916457592334621920e-07,1.72632930903066907932975181400776316e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/model3,Inf,Inf,1.25948702582025748193065519952897392e+01,6.65374532314178931107445686062551422e+00,5.02241920724159645552905046318730667e-02,2.42358535265365994319806560131250506e-02,2.18142901702392355488261874960963903e-01,Inf,6.78670472487427749148292179628639214e-07,3.72432596971565461855604836729338065e-07,3.23137179407571501385036862332128332e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/model4,Inf,Inf,1.75741417671883732083136911725612333e+01,7.93073553197979870695366868038178833e+00,6.59785032032817584212908660533962412e-02,3.37006455194995624902060348908309031e-02,3.02480375536473599559275958351910110e-01,Inf,1.00200830101223074221284663632055825e-06,5.11574633494857873804584790833057566e-07,4.20231980615476370897331853881116645e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/model6,Inf,7.99368620507780300997466721636406375e+00,1.24723369520002881291803886307052465e+01,5.52063455116499118122972032951492822e+00,4.66034058824959809887746614073916675e-02,2.10922171081870944905762877674793096e-02,2.32331747583132994799216272696140809e-01,2.95554510294494886360092025202429084e-02,7.06925061651641208580617862972957327e-07,3.13476048258651344436059782846062913e-07,3.49909481174055801340889767875130882e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/model8,Inf,5.85677681514028221243184255979956088e+00,1.40949523319726272597876275154890284e+01,3.98192870262713874667696531087818196e+00,5.00436266456187682970895224038876629e-02,2.82320240446807514440612247993360019e-02,1.89940383268987793963168894323165858e-01,2.83274645184333920632851828450606539e-02,7.11827323730506674073609074134311138e-07,4.36265094714484006313994380945661005e-07,3.39528470279984251733166810061454232e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/nemsafm,8.61793434836380915353592916987668873e-02,8.61793434836380915353592916987668873e-02,8.61793434836380915353592916987668873e-02,8.61793434836380915353592916987668873e-02,2.02474793878277211742299678236626271e-03,2.02474793878277211742299678236626271e-03,1.98701421478040074351224715715396604e-02,2.02474793878277211742299678236626271e-03,2.20692052827120659292610346495144417e-08,2.20692052827120659292610346495144417e-08,3.06472791733885753932297278620526689e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/nemscem,1.04137933611125635459562592953367737e+00,2.19526954999780373664251708471177073e+00,1.88856109928199867089789555118759878e+00,1.04137933611125635459562592953367737e+00,7.29132614567156731270271187699202236e-03,4.93279542639813798956232303851114600e-03,1.02122643554069005277573555387799008e-01,7.29132614567156731270271187699202236e-03,9.30179941119808729526758421415769208e-08,8.81844407152497969342162437457551218e-08,8.20835968142353685701965998500561557e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/nl,Inf,7.08495274868293751408261819557945872e+00,1.39556892076165162436137079714360142e+01,6.10799623449263111277341586188319666e+00,5.11058568721729681765416450947659470e-02,2.24773272153537615776245121355341703e-02,2.36922767435396605148573101119972605e-01,2.82137699512710712377199073628239617e-02,8.24087920399319962060973532025347051e-07,3.37639159387949261283015475006369341e-07,3.37224264480643425216561927304358662e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/nsic,Inf,Inf,1.28841173351670285263297549253240805e+01,1.27614791971574893647197816844973640e+01,6.23146025823224217048989651580947461e-02,5.24155637943993001712389973203470862e-02,6.88797194304194056605382251457575370e-02,Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/p0033,Inf,4.84660311969883967602940434041381089e-01,1.94252794460448489463746622534911847e+00,6.66932505479994131582569430876534170e-01,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,1.50181318314121344974402700730532116e-02,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/p0040,Inf,3.18843980612557054547324513421214686e-01,8.91582967452258445716343708283117622e-01,4.56624396992295973430243313391508101e-01,5.22423260865363688251535003852059412e-03,2.85542503992789694982431479080684547e-03,7.63566324097269535706220748902267210e-03,1.11268026203337870584601922879113493e-03,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/p0201,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,5.73266163012064224145132447356085133e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/p0282,6.54158168165999637963529422166572461e-01,1.72535268857665159948389464888535721e+00,4.61852798916783866986180705853409989e+00,1.59776939366834714293466710964315041e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/p0291,5.84468176545325002645413502552495208e-01,1.85199379353567500694454981713799595e+00,1.57560873722407170779988209302427525e+00,6.00685903404891645557191835704719672e-01,7.07706183431711005103168118764030863e-03,2.94117293840690926109057004930869058e-03,3.98112815346237821180186821773034848e-02,7.78816181096574190164873917118672240e-03,1.08006367246673482447461139266717611e-07,4.48802058725058186983751448240683795e-08,6.07274028569192988755527380920442000e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/p0548,Inf,2.16673704892873172827603839126233605e+00,6.57377588067610237942947436512616939e+00,2.83906071983876571348860178250253020e+00,1.48618777900121398222371501387046065e-02,1.48618777900121398222371501387046065e-02,1.48618777900121398222371501387046065e-02,9.89998994435928745199167168702636429e-04,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/p2756,Inf,4.48999840713258531907055224089974533e+00,1.30602254361157828680843280215868535e+01,5.82058388796604146132045659920580430e+00,2.91881485465344194052983146822120625e-02,2.91881485465344194052983146822120625e-02,2.91881485465344194052983146822120625e-02,1.94431942711406098004118037938763896e-03,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/p6000,Inf,Inf,2.21166422265798304404321643554068787e+01,1.44641745685949310087603485307005987e+01,8.55380742736617923666559205873098160e-02,5.45012117273799071439856582916798175e-02,1.76049369932014632000528400108697762e-01,Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/pcb1000,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/pf2177,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/pgp2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,2.23143551314209755766295090309834452e-01,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/plddb,Inf,Inf,1.31276457638972676537731088611548226e+01,4.07598374274463651275451979213320986e+00,4.72490384126277391224085361989598614e-02,3.98642601921577192277068561008742417e-02,7.78927275441540567566802301805757976e-02,Inf,6.69368550892652564515597417327285905e-07,6.14927213460908978721750880537497650e-07,2.03311577678287039493180899421204956e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/primagaz,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/problem,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/progas,Inf,Inf,8.41402781937498453397950620092739564e+00,3.71107554727800502983044878570107043e+00,3.39227168041822912451518455928174996e-02,1.70843499245395288332134204027371687e-02,1.37193043671502646609350515080471728e-01,Inf,4.48500042052258217579798985603060855e-07,1.95871876959092629875760072282595894e-07,1.87319999686602652000264697036295880e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/qiulp,8.00713869045351732893664713035178598e-01,1.04016991451974242495334435098382995e+00,1.16429975421712933228322125905043637e+00,8.28994247529861981337188812841255430e-01,3.24135121926270997572532329796932582e-03,1.79890247260926410983811108121676725e-03,2.68576121266902234998245718027367969e-02,3.11198151864279452984782257381792344e-03,1.08654942677258555037231011237110262e-07,3.05701780263805780524000493914064062e-08,7.59080651850134020174819519617559301e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/refine,3.07716586667536883710282075967721403e-02,1.62959930356490662325899566167469360e-01,3.55164789763888351189728202084522512e-01,3.07716586667536883710282075967721403e-02,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/rosen1,0.00000000000000000000000000000000000e+00,4.17091665398565017548254615374845376e+00,4.17091665398565017548254615374845376e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/rosen2,0.00000000000000000000000000000000000e+00,5.96405656448209299951036031350156477e+00,5.96405656448209299951036031350156477e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/rosen7,0.00000000000000000000000000000000000e+00,2.35860345095600828684072918352425875e+00,2.35860345095600828684072918352425875e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/rosen8,0.00000000000000000000000000000000000e+00,3.33764787256109683101213237821270345e+00,3.33764787256109683101213237821270345e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/scagr7-2b,2.26518566413012821855226996034541474e+00,5.30740035784530833172011961183108904e+00,4.91770775096709850887784348162913575e+00,2.26518566413012821855226996034541474e+00,2.16184706211054119510982241374407035e-02,7.07721062252890748925709872538669295e-03,1.26224448328792436729862703979386214e-01,1.57583446151019431966130515178977568e-02,2.97697416171759311265013604680415741e-07,1.20407265457244476479245638640418685e-07,2.16820499555117107236639709554465930e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/scagr7-2c,1.13442357347208241733409921391300467e+00,2.65739701157540947616295710237909888e+00,2.46149214783087665492876640406241492e+00,1.13442357347208241733409921391300467e+00,1.08176369055276741703358795548781440e-02,3.54650052327223336458610366468975815e-03,6.32269123847916389099808508909597447e-02,7.89762630848461225478352663403277093e-03,1.49046580721066887017204214333064643e-07,6.03131515548056493573357830043159715e-08,1.08588462906190462342351623463332027e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/scrs8-2b,Inf,2.31458511598553514082770343445401767e+00,4.06660665455856962859086094850666273e+00,1.90392423859641011197461247919304825e+00,1.46460413412832764232134488428805623e-02,8.47539857625487633672048106695694923e-03,5.81520761945195516479045463254472449e-02,1.12570376970808171093007042613815902e-02,2.39088332665279448800479191289640450e-07,1.09523200000337601922060849585997856e-07,1.09206122037431825071009553633990532e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/scrs8-2c,Inf,2.31458511598553514082770343445401767e+00,4.06660665455856962859086094850666273e+00,1.90392423859641011197461247919304825e+00,1.46460413412832764232134488428805623e-02,8.47539857625487633672048106695694923e-03,5.81520761945195516479045463254472449e-02,1.12570376970808171093007042613815902e-02,2.39088332665279448800479191289640450e-07,1.09523200000337601922060849585997856e-07,1.09206122037431825071009553633990532e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/sctap1-2c,1.44747238047652647284898896731861096e+00,4.24294091675132589759508680439610903e+00,1.38628502574314462507483131459831562e+01,3.09388766840978677004073188931550270e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/seymourl,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/small,Inf,Inf,6.86062855722377721790827601224516591e+00,4.18707205541738646564836886499451790e+00,2.36837143357553264020749396047746849e-02,1.62636664109937817924544037440093612e-02,7.72810654350257765488249224923949061e-02,Inf,3.98728996798551402353769552268483112e-07,3.14169315509019061980986639281917581e-07,9.75874761752252388705311426759365639e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/stoch_aircraft,2.37334050166449029884434204027470730e+00,5.80014468850131501261023249096801670e+00,1.22103847927720857277269848665870762e+01,3.36318003250861650044270363435618220e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/stormg2-8,7.66768039850447707218823110412907956e-01,1.77154342465931289206689471553532109e+00,4.86287444747682076651936448137944630e+00,1.73333419107542253790670994104211426e+00,6.61524268003509107209666529669917412e-03,2.60220058134068963817171447180896861e-03,2.70430057628199629930175430998727297e-02,3.17668562847328507188499101348136964e-03,1.00928620947822634618476442076114156e-07,3.97061603492886609853961574930607558e-08,4.12820038264191145636640025245814824e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/zed,Inf,1.09438495796139340043957101597255339e+00,2.00650971852294349232304191375280756e+00,8.91119164209984043789093465275711616e-01,5.56371375788564416980195127174511059e-03,2.65889871348408754738163809342366684e-03,2.63242447912984505129715932620096714e-02,3.21630048648093012977689038798093950e-03,8.26523210491390525349225207218075364e-08,3.66450849059998455703363897073512710e-08,3.95930680234388113505223610636731658e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Morandini/robot,Inf,Inf,1.28440924989268750749903347018466855e+01,Inf,5.14944973353139577224499512936581968e-02,Inf,4.83794555401453651834268835264487274e-02,Inf,6.86828783011359736001368147974772049e-07,2.41241402145191178181452013723507621e-01,6.64903577824472977845618784827094083e-07,0.00000000000000000000000000000000000e+00,1.07623792237428817110785393672385084e-10,0.00000000000000000000000000000000000e+00
Morandini/rotor1,Inf,Inf,1.90494992663119557200373876009777497e+01,Inf,7.35890778361090370134861169954649378e-02,Inf,Inf,Inf,1.15825595105145676270939511434950491e-06,Inf,Inf,0.00000000000000000000000000000000000e+00,6.04367892529076426475094830337072283e-03,0.00000000000000000000000000000000000e+00
Morandini/rotor2,Inf,Inf,4.29132788130140013758447340453595402e+01,Inf,1.79561876570448837007074333434924749e-01,Inf,Inf,Inf,2.58620042209189486652612635855809748e-06,Inf,Inf,0.00000000000000000000000000000000000e+00,7.00604503708866721862999359110752849e-06,0.00000000000000000000000000000000000e+00
Muite/Chebyshev1,Inf,Inf,2.49012104934865907959565965789139142e+01,Inf,1.05595603285409099357579701953032437e-01,Inf,7.94628187899550618508577821102158850e-02,Inf,1.64257785159341574955688722213692629e-06,2.63563115592050008165555943379044085e-04,1.22062963679479550303056209965931221e-06,0.00000000000000000000000000000000000e+00,4.44096173662824678158824628261489245e-16,0.00000000000000000000000000000000000e+00
Muite/Chebyshev2,Inf,Inf,1.10798497827404621047704384428458065e+02,Inf,4.72775404825929250513374399042835430e-01,Inf,2.23912642972558820060510572093180229e-01,Inf,6.23381579136644126857334286311441410e-06,4.35078400153484217795670344817596401e-02,3.23155874250892885134306536328782781e-06,0.00000000000000000000000000000000000e+00,4.58676207669340666588365767723203527e-15,0.00000000000000000000000000000000000e+00
Muite/Chebyshev3,Inf,Inf,1.85414096815024642135546547772138074e+02,Inf,7.56565220832799639925003581699396207e-01,Inf,3.19449894453478765374534760257637980e-01,Inf,8.94302053915532626853463906105537757e-06,2.51288532774657513445343339944866615e-01,4.47997338426818353576753087107645690e-06,0.00000000000000000000000000000000000e+00,5.57530144436165734370269118664924375e-15,0.00000000000000000000000000000000000e+00
Mycielski/mycielskian10,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Mycielski/mycielskian2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Mycielski/mycielskian3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Mycielski/mycielskian4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Mycielski/mycielskian5,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Mycielski/mycielskian6,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Mycielski/mycielskian7,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Mycielski/mycielskian8,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Mycielski/mycielskian9,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
NYPA/Maragal_1,Inf,8.35769818639871670109390633080530393e-01,9.90096721143644054043131987462412676e-01,4.22653195351764450498059738552491072e-01,3.73726777643161848561004298189740505e-03,1.59107040976142937523591225302194488e-03,2.79671556506447116266050759729109904e-02,3.82269340334133521745123130962399414e-03,5.39608457679498875228295487142579900e-08,2.96680044969030701166992131371467245e-08,3.40573169538970381533986830365250774e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
NYPA/Maragal_2,Inf,3.37411907440339674627715723686411849e+00,5.77466745253932224690104574712065239e+00,2.83227829989770420167236782768867250e+00,2.34616865833666542407404286387637324e-02,1.11782099820492379609352383327962352e-02,9.98291947081063667745699598976592768e-02,1.31302626537025266428332639850674853e-02,3.87655117980731242086089793018485512e-07,1.73640745576911783218376277064593801e-07,1.63615888973118715470011471353065644e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
NYPA/Maragal_3,Inf,6.89551114784943998424642377949636508e+00,1.37510548099007183409649403966408466e+01,6.38388408402992602759956207751628461e+00,5.23034284700674668230412771929720007e-02,2.36111859982712236559384701464622734e-02,2.12076006719991636268625075194554993e-01,2.59583385306341062050631369476438255e-02,7.95860161958213582696381893600322064e-07,3.61515238773261659765608139795065582e-07,3.24862239183499567002868838982661400e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
NYPA/Maragal_4,Inf,8.14209399497455553281776539962893044e+00,1.97495161268979672142727671264691463e+01,9.33804873876705799475234635848291529e+00,7.65848817327526952364702433353860361e-02,3.57614063558112737537352290720632000e-02,2.51814602574182268363216879835183962e-01,3.17030423140408615227750669189321285e-02,1.16408419357337591524916197452607482e-06,5.40947222739394181843453623996029482e-07,4.21580213987070623052141969912475621e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Nasa/barth,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Nasa/barth4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Nasa/nasa1824,Inf,Inf,6.60890218695438123330317506252701679e+01,Inf,1.93882367395278017967226541382774032e-01,1.05285309444611293338629884786460890e+00,3.19878346252635810411413744842215738e-01,Inf,2.96055937487120960886450858800263597e-06,2.79814644745847342394731382515979635e-06,4.55400241095317083129288384366325640e-06,0.00000000000000000000000000000000000e+00,4.44980896253165531257682971336739723e-15,0.00000000000000000000000000000000000e+00
Newman/adjnoun,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Newman/celegansneural,2.65361427413912830393861411093943338e-01,1.07631483544946744880658594582894418e+00,1.85681320681908385520425784402429508e+00,6.18059574202671590048669599636010702e-01,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Newman/dolphins,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Newman/football,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Newman/hep-th,3.16987301096527406689134324515376362e+00,7.07659073807092313773504181751241152e+00,6.85609338256824798067749262355786436e+00,3.62175997909859932121517078274257361e+00,2.58223915981392667889029184510085572e-02,1.42120120604186501604832368180805289e-02,2.02524254774084613020697765128792384e-01,2.63617205280371038274290202594362732e-02,2.50232637156420218474523147651983223e-07,1.89876387301803287386894925456313530e-07,3.62962819072869053767028880179070435e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Newman/karate,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Newman/lesmis,1.63524625388653794112046072815984639e-01,4.14343857977956512643545050760822143e-01,6.74949134026347758164442128635523443e-01,1.63524625388653794112046072815984639e-01,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Newman/netscience,1.48106954126352520263915887125549336e+00,3.40610345077407822625926024339286344e+00,4.33941493692199133875391592289337241e+00,1.50454661212591041947495061645857616e+00,1.37459319699461865818877560904581308e-02,7.40198712137709950828088402550839617e-03,1.00896914220296018240997251000356953e-01,1.30006493425167959409800883222828207e-02,1.28396250754571893049828849515703045e-07,1.00625149694004367946704192662333193e-07,1.60397037528746091913770919739252624e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Newman/polblogs,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Newman/polbooks,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Newman/power,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Norris/lung1,Inf,Inf,3.29930585035562057807046641592806132e+01,Inf,1.25027338200442472442355680274485850e-01,8.67800929332392382815737839308753921e-01,1.53530689072755967977330409662491407e-01,Inf,1.97997078650765645838345003850885788e-06,1.27645742907274105150118944528540585e-05,2.26891171303392621106112121651556876e-06,0.00000000000000000000000000000000000e+00,2.98392239700329222884090142045199716e-15,0.00000000000000000000000000000000000e+00
Oberwolfach/LF10,Inf,Inf,1.80229980015396395599682399475623737e+00,1.61711085786049566278705200827622147e+00,7.26353016755388380765821239521241541e-03,7.24327759431327885201671424830630573e-03,1.31348818191421710103851629085671060e-02,Inf,1.74336603263437273360148757214409818e-07,1.74336603263437273360148757214409818e-07,2.85410534110019134144442325386564896e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Oberwolfach/LFAT5,Inf,Inf,9.48126666272261095016232132713612064e-01,2.04471774711722857138443836399338049e+00,3.82488328086782755363880443022607442e-03,3.79920847985877339711424868169740288e-03,1.09200503321683980024576684797994906e-02,Inf,4.35726087436683004348934800014279276e-08,4.34785866379267328662471371410117440e-08,1.39326540071833688814073775143347715e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Oberwolfach/filter2D,Inf,Inf,3.94055989949836462896130029635181672e+01,Inf,1.70106192402165311929176443696688625e-01,Inf,1.71137130433996416372876575448129922e-01,Inf,2.49923261132835799252536101078923111e-06,2.70693483087840088731469308699590597e-06,2.62191431017252041869489867906850348e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Oberwolfach/rail_1357,Inf,Inf,3.40958223204009059104840861828642432e+01,Inf,1.53131298857366934663183528537786622e-01,1.54404087412448684125505389135098464e-01,1.53131298857366934663183528537786622e-01,Inf,2.34209550001492993880600672001422218e-06,2.48455654360330354104459992937039837e-06,2.34209550001492993880600672001422218e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Oberwolfach/rail_5177,Inf,Inf,6.59180084098352554739526373424165716e+01,Inf,2.99639246093558449395203916430608205e-01,2.99498059097534976486140004822857922e-01,2.99639246093558449395203916430608205e-01,Inf,4.65086498455407268446741536008106902e-06,4.87542702830932799726677464888532370e-06,4.65086498455407268446741536008106902e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Oberwolfach/spiral,Inf,7.17043882643625041897517116201440097e+00,1.20462741728020624409454974495854480e+01,5.72344462044321442886052934816199014e+00,5.16339060255378881715037223387765536e-02,2.20206994607587306681433723575945607e-02,2.20927122144383948378352841231330727e-01,2.82655501579116407368182191873904879e-02,7.27500833717760982586177261115617622e-07,3.50063567270617304213059921595287660e-07,3.36879122760038034382508736877751142e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Oberwolfach/t2dal,Inf,Inf,3.56919892054700537038340397503883950e+01,2.17168887089840856071733653191804285e+01,1.49705470413803312565241951210635756e-01,9.27506750749060349133288737162808934e-02,3.19625222737938086001220456040545408e-01,Inf,2.20858747708449151056410907469451966e-06,1.26120990412133858221184101315030903e-06,4.81217214688845051409203977799584186e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Oberwolfach/t2dal_a,Inf,Inf,3.56919892054700537038340397503883950e+01,2.17168887089840856071733653191804285e+01,1.49705470413803312565241951210635756e-01,9.27506750749060349133288737162808934e-02,3.19625222737938086001220456040545408e-01,Inf,2.20858747708449151056410907469451966e-06,1.26120990412133858221184101315030903e-06,4.81217214688845051409203977799584186e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Oberwolfach/t2dal_bci,Inf,Inf,3.56919892054447319319819732262838456e+01,2.17168887089817663673090523705724381e+01,1.49705470417344164964520783289173389e-01,9.27506750784569328350176275084635486e-02,3.19625222728886731667478923487795602e-01,Inf,2.20858614721368074943140452729099489e-06,1.26120094360407555151578278808321544e-06,4.81217289577377066794973459134964207e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Oberwolfach/t2dal_e,Inf,Inf,3.16068362618436602619547065774207317e+01,Inf,1.17983605717176681445880354797975558e-01,6.31732293680057067777282814238787438e-01,1.05380596668382493065994084685289564e-01,Inf,1.66088151216109299436519489040008462e-06,8.00569358982910553613317208527636004e-06,1.57013262487824160346298336841927040e-06,0.00000000000000000000000000000000000e+00,2.10922067615036103718664223165496935e-15,0.00000000000000000000000000000000000e+00
Oberwolfach/t3dl_e,Inf,Inf,5.74665685756299958956709972648041980e+01,Inf,2.27384444346294876436904304659134459e-01,8.81371883879988477379476982221276644e-01,2.23171386661758506506767805304566015e-01,Inf,4.18654297736419728812213262201804130e-06,1.10849238012573589929103742373325922e-05,4.16618767441468948178432854106454162e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
PARSEC/Si2,Inf,Inf,1.48658301641004452903550713646039139e+01,Inf,7.22701176628488655667345550554870616e-02,1.67481058222841883683378779263285856e-01,1.90920066125633769992086140565749969e-01,Inf,1.53274418455883767821593668966843966e-06,2.66399195465599876210463896714113701e-06,3.43942717999729249309620875009392027e-06,0.00000000000000000000000000000000000e+00,5.57448713359807301251628847403684115e-16,0.00000000000000000000000000000000000e+00
Pajek/CSphd,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/California,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/Cities,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/EPA,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/EVA,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/Erdos02,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/Erdos971,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/Erdos972,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/Erdos981,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/Erdos982,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/Erdos991,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/Erdos992,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/GD00_a,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/GD00_c,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/GD01_Acap,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/GD01_a,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/GD01_b,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/GD01_c,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/GD02_a,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/GD02_b,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/GD06_Java,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/GD06_theory,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/GD95_a,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/GD95_b,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/GD95_c,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/GD96_a,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/GD96_b,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/GD96_c,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/GD96_d,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/GD97_a,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/GD97_b,Inf,8.37444915379969285298437260703382227e-01,2.47487515438139543923252417723632440e+00,9.27591578911710745471808112259231898e-01,9.36536817483875524019290905562480560e-03,4.10004195846989381699218853419737113e-03,2.51512994994206394655407277577202905e-02,3.26642204655704985817470608275684315e-03,1.40520107436869922958136292229146544e-07,5.84272209014908235201944017895419359e-08,4.33904589148673839920659885553492796e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/GD97_c,6.06246218164348425806061320404202508e-02,1.54774104134153691205197317711550578e-01,2.71565954794866017179632932431035123e-01,6.06246218164348425806061320404202508e-02,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/GD98_a,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/GD98_b,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/GD98_c,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/GD99_b,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/GD99_c,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/GlossGT,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/Journals,Inf,4.70690651224237638676321092387698989e+00,1.15592022627162066909043569593987090e+01,5.17638835520474771941479576515423074e+00,2.29528662693920710505565595923847591e-02,1.13103474150369526644483646739681629e-02,6.08792706264791033032140206812329112e-02,3.18229932229699402434041889982723047e-03,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/Kohonen,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/Lederberg,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/ODLIS,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/Ragusa16,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/Ragusa18,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/Roget,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/Sandi_authors,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/Sandi_sandi,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/SciMet,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/SmaGri,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/SmallW,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/Stranke94,Inf,5.05135109456551462468383169060315725e-01,1.84541337863074250114576184495247958e+00,4.76881318389404340341366150267829807e-01,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/Tina_AskCal,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/Tina_AskCog,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/Tina_DisCal,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/Tina_DisCog,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/USAir97,Inf,3.42600190115373605490185593582838546e+00,6.96732508421690625483798759591797950e+00,2.81487946217095700437765659087529690e+00,2.69188339124448320322537829999407556e-02,1.11575697260739730015954910242305849e-02,1.09460828115558820816243159250151918e-01,1.37339617341082016874070598801243326e-02,4.01464906962904067055564600834083083e-07,1.70013166720322098930949946554042192e-07,1.64363855240430229899908849264874893e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/USpowerGrid,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/WorldCities,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/divorce,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/football,0.00000000000000000000000000000000000e+00,1.66570366442731320717402512805393128e-01,2.78457773226001279245762117992665494e-01,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/geom,4.20571800524513349430294179357645625e-01,1.48373611447982520904383441973385596e+00,2.88020734864751015579252977454923620e+00,6.91173068056521067707863519044948535e-01,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/yeast,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pothen/barth,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pothen/barth4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pothen/commanche_dual,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pothen/mesh1e1,4.66380414912837231737239023777461216e-01,9.89462241942783550709227920208646559e-01,8.18036492191593269434826292502224648e-01,4.66380414912837231737239023777461216e-01,2.69281960166286303887620886200424284e-03,1.72458885343598084711692799776309962e-03,2.93699208542067171160899102039197266e-02,3.78103831300548245778622325767422385e-03,4.31543658212607163396618100930907040e-08,2.96804735883170194242593922918596087e-08,4.70145888174288510933443058730907687e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pothen/mesh1em1,4.35138301932990345704867883169545434e-01,9.44080064200493501842934994559171077e-01,1.01997476076119021276466642838141981e+00,4.67984928897582621908406681620524279e-01,3.96036875486196818913331532982150650e-03,1.98401933466267373615655497926410504e-03,2.89246706803973439132315240417230728e-02,3.71969538706598189952251980719232364e-03,5.46585094703770495731444037125266125e-08,2.83838072122547317908173769712369569e-08,4.84603870894612309821995674734449483e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pothen/mesh1em6,Inf,9.00766330972976676106696841582707589e-01,1.17647359038919208672607598015706584e+00,6.19936466703370510326608514499588178e-01,5.38779553648625305377579527404181357e-03,2.02239826606023146705085741110978747e-03,2.85744596270041006733956791290891580e-02,3.80132047694485627092874187337022188e-03,7.14293226094290981131017249059900420e-08,3.32833810713585189135624736468044030e-08,4.62490098132737169858658090304002426e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pothen/mesh2e1,Inf,Inf,4.82487200722250383810586501568922148e+00,2.91129561268113036810713507987835815e+00,1.82182413460888873729936411571009336e-02,1.23720132688155201696459897947067103e-02,7.32635037450347809763486152310452462e-02,Inf,2.85276335253969119858800611456559695e-07,2.41801604286891130363199982525620327e-07,1.13331945342935516262948367981536291e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pothen/mesh2em5,Inf,Inf,4.89705783834104242834162206268757621e+00,3.22206225681008000744819936700962206e+00,1.95418168871527762391616719250644062e-02,1.21776075450027141262866687752294897e-02,7.42270064496963690426220346584331311e-02,Inf,3.14028613686575881924432821429754907e-07,1.93963336153554562339997612217014072e-07,1.15855055197492143300871654368350857e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pothen/mesh3e1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pothen/mesh3em5,Inf,Inf,1.41519760344560105443814941911912457e+01,5.26920680648154009119086245452532436e+00,3.78666043768228038865128506584579789e-02,3.78666043768228038865128506584579789e-02,3.78666043768228038865128506584579789e-02,Inf,7.98558392807879679171146917128072709e-08,8.91185693223377784073553733687994701e-07,5.01217617427373878871726666497890169e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pothen/sphere2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pothen/sphere3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Priebel/130bit,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Priebel/145bit,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Priebel/162bit,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Qaplib/lp_nug05,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Qaplib/lp_nug06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Qaplib/lp_nug07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Qaplib/lp_nug08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Qaplib/lp_nug12,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Rajat/rajat01,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Rajat/rajat02,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Rajat/rajat03,Inf,Inf,4.74383539412535397255228664116937017e+01,Inf,3.31928149674776820441690427810637679e-01,3.28298219265596984214350091089541494e+00,2.61434911222852579766290299727051198e-01,Inf,3.48700460173380093054459114854737054e-06,3.49861525520672356123267273856033285e-05,4.30318858172748751940857726154123937e-06,0.00000000000000000000000000000000000e+00,1.32448686394376776115058182666825777e-14,0.00000000000000000000000000000000000e+00
Rajat/rajat04,Inf,Inf,9.84103049826890855612940910670104043e+00,5.65681980732178936221603593842991646e+00,3.61993039027051584522196926355139728e-02,2.45689964071860619847036876645963388e-02,1.67495882239934203277892253449694949e-01,Inf,5.16581112530478639885953844498149598e-07,3.24291436623160508537302973685496832e-07,2.32965949003414278658273188494602710e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Rajat/rajat05,Inf,Inf,7.17481331673742476951927025764044868e+00,6.92928680113406947099678599014452747e+00,2.92161861428957104311548405898618492e-02,2.22008872247028911531930463374066845e-02,4.77629635757776148939562185536044011e-02,Inf,4.51745557243210139937335939595007649e-07,3.11074713023276945881131087458447118e-07,8.10103093200740685662602169880429394e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Rajat/rajat06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Rajat/rajat11,Inf,Inf,6.95196545386798686637893808157319227e+00,4.41212901146015300785816238613170750e+00,2.23513729934664974704676409185784903e-02,1.69155051299804056336371999159017459e-02,5.10986125131044806071903641272068265e-02,Inf,3.69509646472163389430485341768180985e-07,2.84551650755830039046413033676841641e-07,6.42119931640849558821952156851541618e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Rajat/rajat12,Inf,Inf,1.63453765729669606741038896080177183e+01,8.47327249246317286694247001050347118e+00,6.16542552765277914825238521676072159e-02,3.63216632268928859036398074484185109e-02,1.79459581467557741936313223217173877e-01,Inf,9.01339985422724562052497891629668877e-07,5.06397245057069949493531969359535832e-07,2.86913326136906792777662541194884652e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Rajat/rajat13,Inf,Inf,1.92717854110178339183512447273430641e+01,7.65848185826790948915512826106878836e+00,7.21764967867979168546636976915458909e-02,3.18347744847738012910181547327743280e-02,3.74222000754653106464968661646817214e-01,Inf,1.05815237255975598938154010986248897e-06,4.55651632240407792345022950684283609e-07,6.31275401256035387102042828985325155e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Rajat/rajat14,Inf,Inf,3.73829488818526300486849902919097600e+00,1.91524329982990227965815734649508173e+00,1.40650642939851401369857941694680891e-02,9.49658145827163600361908467110571191e-03,6.23836129900462645497459418523046060e-02,Inf,1.84689209784942562170621592142456417e-07,1.11544436711110590978417257883439763e-07,9.50485686161955969648455090365202184e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Rajat/rajat19,Inf,Inf,1.18827738575044408746118478138030424e+01,Inf,4.80198645113795891748814806169802213e-02,Inf,5.25369916104995390097483566360771675e-02,Inf,9.06533522724091148352119795244653597e-07,6.82969390423255126768947591245975223e-04,1.27740591427910549423912350941231488e-06,0.00000000000000000000000000000000000e+00,1.84320081514591820291098931880034938e-13,0.00000000000000000000000000000000000e+00
Rommes/M10PI_n,Inf,Inf,4.80960378365601354667360994450291000e+00,3.39233613415664346756704657976702939e+00,1.48817141494742108927841578505274163e-02,1.14894601607626334305453408185316361e-02,2.43366671988179868145412891146783566e-02,Inf,2.31525459149740598583529132556477721e-07,1.80109558084932727795040999717556659e-07,3.50683550961009998923758205985161861e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Rommes/M10PI_n1,Inf,Inf,4.80719569440490270725196068339034020e+00,3.38843042882500921397381534171096131e+00,1.48261725427721275044572145753656232e-02,1.14847387675346965478616954284119361e-02,2.35817447315749355471766482843727874e-02,Inf,2.30879554495324817231231352826338858e-07,1.80099482155767236783892860961155328e-07,3.42963959369500990454697576562570647e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Rommes/M20PI_n,Inf,Inf,5.67136166437229177784900352568647754e+00,6.46728178858887031071942444669529305e+00,2.27598759478339323807469956189572251e-02,1.92615381131282090306372836007346114e-02,3.20156810305637420735551818061330569e-02,Inf,3.64738986251604295099261021157351646e-07,2.91948518959010874433052894658544625e-07,4.70557087642508513139109037720980548e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Rommes/M20PI_n1,Inf,Inf,5.66931962552595431986065332553448651e+00,6.46523395218808755186049731065950720e+00,2.27235984294810351052940568118658879e-02,1.92587222018506534967181386636099889e-02,3.14456540019697402249144574839178864e-02,Inf,3.64262916161047664279964641544916278e-07,2.91963434355857742082477987652021128e-07,4.64743735250717558857895047229245919e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Rommes/M40PI_n,Inf,Inf,1.07127824144563843045481888698968008e+01,7.53018149224825553966969684918400784e+00,3.19805661284080994916795311237243081e-02,3.82962277628037019792508642622592936e-02,4.34794750145532456656099128646635957e-02,Inf,5.12970883799465421713660348477647248e-07,5.70491925598352627262038208551418969e-07,6.46104537423100244388567805764616734e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Rommes/M40PI_n1,Inf,Inf,1.07117014963892666481294501312889357e+01,7.52842278500022244496059552922793655e+00,3.19547583673700596680124191989036017e-02,3.82948115444520984377582430056451120e-02,4.30614685223571592470635669936822685e-02,Inf,5.12632491775840432716949177511189847e-07,5.70499558677676481329819054784748555e-07,6.41883042308260361068299246154859226e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Rommes/M80PI_n,Inf,Inf,1.31862877548855967917968721558121727e+01,1.57280641881092064835676755827456535e+01,5.54679166091977773142923379783358218e-02,5.42309068501335760912026834757744758e-02,6.01779575835029633794229704164288102e-02,Inf,8.04525445005663690891162315296768847e-07,8.19864444960337256588217270811798310e-07,8.99725110450384260298333950425453328e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Rommes/M80PI_n1,Inf,Inf,1.31854096122535354540115050971271854e+01,1.57272222413494129860064463330616904e+01,5.54530409029878367167617172801636476e-02,5.42299067687971367008048421755833394e-02,5.98766390396344668209598170877227690e-02,Inf,8.04309726199965609061593351295044025e-07,8.19869756356843059086300248675945254e-07,8.96698411451222418729244807479935973e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Rommes/S10PI_n,Inf,Inf,4.80960378365601354667360994450291000e+00,3.39233613415664346756704657976702939e+00,1.48817141494742108927841578505274163e-02,1.14894601607626334305453408185316361e-02,2.43366671988179868145412891146783566e-02,Inf,2.31525459149740598583529132556477721e-07,1.80109558084932727795040999717556659e-07,3.50683550961009998923758205985161861e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Rommes/S10PI_n1,Inf,Inf,4.80719569440490270725196068339034020e+00,3.38843042882500921397381534171096131e+00,1.48261725427721275044572145753656232e-02,1.14847387675346965478616954284119361e-02,2.35817447315749355471766482843727874e-02,Inf,2.30879554495324817231231352826338858e-07,1.80099482155767236783892860961155328e-07,3.42963959369500990454697576562570647e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Rommes/S20PI_n,Inf,Inf,5.67136166437229177784900352568647754e+00,6.46728178858887031071942444669529305e+00,2.27598759478339323807469956189572251e-02,1.92615381131282090306372836007346114e-02,3.20156810305637420735551818061330569e-02,Inf,3.64738986251604295099261021157351646e-07,2.91948518959010874433052894658544625e-07,4.70557087642508513139109037720980548e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Rommes/S20PI_n1,Inf,Inf,5.66931962552595431986065332553448651e+00,6.46523395218808755186049731065950720e+00,2.27235984294810351052940568118658879e-02,1.92587222018506534967181386636099889e-02,3.14456540019697402249144574839178864e-02,Inf,3.64262916161047664279964641544916278e-07,2.91963434355857742082477987652021128e-07,4.64743735250717558857895047229245919e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Rommes/S40PI_n,Inf,Inf,1.07127824144563843045481888698968008e+01,7.53018149224825553966969684918400784e+00,3.19805661284080994916795311237243081e-02,3.82962277628037019792508642622592936e-02,4.34794750145532456656099128646635957e-02,Inf,5.12970883799465421713660348477647248e-07,5.70491925598352627262038208551418969e-07,6.46104537423100244388567805764616734e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Rommes/S40PI_n1,Inf,Inf,1.07117014963892666481294501312889357e+01,7.52842278500022244496059552922793655e+00,3.19547583673700596680124191989036017e-02,3.82948115444520984377582430056451120e-02,4.30614685223571592470635669936822685e-02,Inf,5.12632491775840432716949177511189847e-07,5.70499558677676481329819054784748555e-07,6.41883042308260361068299246154859226e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Rommes/S80PI_n,Inf,Inf,1.31862877548855967917968721558121727e+01,1.57280641881092064835676755827456535e+01,5.54679166091977773142923379783358218e-02,5.42309068501335760912026834757744758e-02,6.01779575835029633794229704164288102e-02,Inf,8.04525445005663690891162315296768847e-07,8.19864444960337256588217270811798310e-07,8.99725110450384260298333950425453328e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Rommes/S80PI_n1,Inf,Inf,1.31854096122535354540115050971271854e+01,1.57272222413494129860064463330616904e+01,5.54530409029878367167617172801636476e-02,5.42299067687971367008048421755833394e-02,5.98766390396344668209598170877227690e-02,Inf,8.04309726199965609061593351295044025e-07,8.19869756356843059086300248675945254e-07,8.96698411451222418729244807479935973e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Rommes/bips07_1693,Inf,Inf,2.14865228534945980459183500604598403e+01,Inf,8.09580387921762992851905929523933883e-02,Inf,3.13082870828817485645162799537353779e-01,Inf,7.24646090753165661832468214347622748e-07,3.20103841770803856784883823010247760e-04,2.96996417587300751708881714014189880e-06,0.00000000000000000000000000000000000e+00,2.21400911793531443457859013373730335e-14,0.00000000000000000000000000000000000e+00
Rommes/bips98_1142,Inf,Inf,2.06853377853446793063815393223302113e+01,Inf,7.92921864884939019949275808539067269e-02,Inf,3.04403329393926173890353205092963702e-01,Inf,6.76400714223506903893255581284221699e-07,3.19580622636403726087779662525626074e-04,2.78388220083155389671514847255392517e-06,0.00000000000000000000000000000000000e+00,2.15462322668807715786252625986360991e-14,0.00000000000000000000000000000000000e+00
Rommes/bips98_1450,Inf,Inf,2.12712890581737487169983868541107360e+01,Inf,8.04453764078229537782413667458380285e-02,Inf,3.09998375205277709150400632356379177e-01,Inf,7.14096189087158529252846896412361100e-07,3.19582451121879820289306772712807396e-04,2.90329777546289003189719343851423079e-06,0.00000000000000000000000000000000000e+00,2.15466478864322742251269065861495103e-14,0.00000000000000000000000000000000000e+00
Rommes/bips98_606,Inf,Inf,2.01937264221176825748392418348551331e+01,Inf,7.84166820310198843285746462212497045e-02,Inf,2.97234603051619265402567762458805924e-01,Inf,6.42029286667368179331961888820821036e-07,3.19580890048901705002488548257378854e-04,2.60299482176050142235661717885629195e-06,0.00000000000000000000000000000000000e+00,2.15462322668807715786252625986360991e-14,0.00000000000000000000000000000000000e+00
Rommes/mimo28x28_system,Inf,Inf,2.10282503553747950974918522912301699e+01,Inf,8.16755657136051127295287023277605718e-02,Inf,3.11611864289661707519995743450855851e-01,Inf,7.16747317639633711561778951403559245e-07,3.21147709994261444654432515853535094e-04,2.96981813729146973250209912941237649e-06,0.00000000000000000000000000000000000e+00,2.33787011374848938594120784179454924e-14,0.00000000000000000000000000000000000e+00
Rommes/mimo46x46_system,Inf,Inf,2.10304672252331325082795560675731888e+01,Inf,8.16042971931263204996609598582939054e-02,Inf,3.11594850245098423364361349475301870e-01,Inf,7.25726250991074397271965563976433213e-07,3.21849668177971344066837581403783419e-04,2.97558210439906754922380251035740106e-06,0.00000000000000000000000000000000000e+00,2.34909882047676733959380815604170482e-14,0.00000000000000000000000000000000000e+00
Rommes/mimo8x8_system,Inf,Inf,2.10402446602139370651496792864940774e+01,Inf,8.16850611917091648165900887591135800e-02,Inf,3.11781701400190634064445857734611006e-01,Inf,7.18613681224230975494840007371970579e-07,3.23016140541474539624924059870423513e-04,2.97284482664735686256288293846229924e-06,0.00000000000000000000000000000000000e+00,2.28177939273753276144897619883011219e-14,0.00000000000000000000000000000000000e+00
Rommes/nopss_11k,Inf,Inf,2.07119049330057422323455404545280660e+01,Inf,8.15409662567560546666453860922219840e-02,Inf,3.05725504629578027540960948059993477e-01,Inf,7.22991609957058736740591448471034004e-07,3.25689846103350025854436025010251103e-04,2.84956076678972618317099611659189744e-06,0.00000000000000000000000000000000000e+00,2.31297154608461859956158533143679390e-14,0.00000000000000000000000000000000000e+00
Rommes/ww_36_pmec_36,Inf,Inf,4.48232961322623266300137816544229345e+00,2.06451136346270790748909399586905446e+00,1.67473485472345132662039958752612441e-02,7.84331176965876188164491310750910083e-03,5.72343764905316150124336246110022373e-02,Inf,2.55998424187306529139319982530209201e-07,1.22552258675766105004251484269758089e-07,8.75177340876046631577727435800150033e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Rommes/ww_vref_6405,Inf,Inf,2.10282503553747950974918522912301699e+01,Inf,8.16755657136051127295287023277605718e-02,Inf,3.11611864289661707519995743450855851e-01,Inf,7.16747317639633711561778951403559245e-07,3.21147709994261444654432515853535094e-04,2.96981813729146973250209912941237649e-06,0.00000000000000000000000000000000000e+00,2.33787011374848938594120784179454924e-14,0.00000000000000000000000000000000000e+00
Rommes/xingo_afonso_itaipu,Inf,Inf,2.10305478602561128043558127550362268e+01,Inf,8.16048396893926310857520746149082470e-02,Inf,3.11595001540052168433278127288651896e-01,Inf,7.26318526673477251831898131594226911e-07,3.21849674732470497917656097725119495e-04,2.97355353617130537595286252633458185e-06,0.00000000000000000000000000000000000e+00,2.34909882047676733959380815604170482e-14,0.00000000000000000000000000000000000e+00
Rommes/zeros_nopss_13k,Inf,Inf,2.10304672252331325082795560675731888e+01,Inf,8.16042971931263204996609598582939054e-02,Inf,3.11594850245098423364361349475301870e-01,Inf,7.25726250991074397271965563976433213e-07,3.21849668177971344066837581403783419e-04,2.97558210439906754922380251035740106e-06,0.00000000000000000000000000000000000e+00,2.34909882047676733959380815604170482e-14,0.00000000000000000000000000000000000e+00
SNAP/CollegeMsg,6.83996155610757891322958032914529854e-01,2.47394318586806205424391831245281108e+00,4.31930991850990451017729741341565063e+00,1.19268206842419339099070439265464144e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
SNAP/Oregon-1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
SNAP/as-735,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
SNAP/ca-GrQc,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
SNAP/email-Eu-core,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
SNAP/email-Eu-core-temporal,Inf,4.80595682088853603893345794227014211e+00,9.68913808883145466846292248316233725e+00,3.81263838365509160491306662456236960e+00,5.20434706910112095113242928679180011e-03,8.35771047396102210166132884216814226e-04,2.77132258927242690474844416173632083e-02,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
SNAP/p2p-Gnutella04,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
SNAP/p2p-Gnutella05,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
SNAP/p2p-Gnutella06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
SNAP/p2p-Gnutella08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
SNAP/p2p-Gnutella09,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
SNAP/soc-sign-bitcoin-alpha,0.00000000000000000000000000000000000e+00,1.10490281336509179340308704994539410e+00,8.13944263048726022461179432069132150e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
SNAP/soc-sign-bitcoin-otc,0.00000000000000000000000000000000000e+00,1.33256293154185056573922010244314426e+00,1.26498228985882007283082642677952354e+01,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_01,Inf,Inf,3.38136379788262461314888248526859991e+01,Inf,1.32742325630605938665822978473596101e-01,9.58552174127113547590079783956052171e-01,1.66532752144808991763497325221986364e-01,Inf,2.11780404319630061423934375189277533e-06,9.56982917447252121931097892364155647e-06,2.66920905595084119964268498717876257e-06,0.00000000000000000000000000000000000e+00,1.35998382917346292871245554141077001e-15,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_02,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_03,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf
Sandia/adder_dcop_04,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_05,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_06,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_07,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf
Sandia/adder_dcop_08,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_09,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf
Sandia/adder_dcop_10,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_11,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_12,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf
Sandia/adder_dcop_13,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_14,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_15,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_16,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_17,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_18,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_19,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_20,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_21,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_22,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_23,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_24,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_25,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_26,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_27,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_28,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_29,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_30,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_31,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_32,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_33,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_34,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_35,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_36,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_37,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_38,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_39,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_40,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_41,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_42,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_43,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_44,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_45,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_46,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_47,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_48,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_49,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_50,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_51,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_52,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_53,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_54,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_55,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_56,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_57,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_58,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_59,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_60,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_61,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_62,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_63,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_64,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_65,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_66,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_67,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_68,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_69,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/adder_trans_01,Inf,Inf,4.28837965074657129867230425044947817e+01,Inf,1.82790608435311995097753747274094980e-01,Inf,1.96153928136718720331406657631254915e-01,Inf,2.54206419954391647199420515035243746e-06,6.31241123775079302783269533221747873e-03,3.03896207844823886460058273631854802e-06,0.00000000000000000000000000000000000e+00,1.55652496672568816806900084753141364e-12,0.00000000000000000000000000000000000e+00
Sandia/adder_trans_02,Inf,Inf,4.28832119067267624338014922078154684e+01,Inf,1.82782661248038074763602916324396547e-01,Inf,1.96117507597170157918192403071671804e-01,Inf,2.53393641792055992050982940690980994e-06,6.38319993381269996029291017490589236e-03,3.03744294270985321639510749722942187e-06,0.00000000000000000000000000000000000e+00,1.47550313398812267898980333199154173e-12,0.00000000000000000000000000000000000e+00
Sandia/fpga_dcop_01,Inf,Inf,2.20191329263192801151563175639575612e+01,Inf,9.89398247637150227159248984530320425e-02,2.15605709230213902892940555152625100e+00,1.00483396441878782104837653077114768e-01,Inf,1.94973445786870618248191681893600198e-06,2.57358628122854806994744457581177015e-05,2.18942701505993679337556173148144214e-06,0.00000000000000000000000000000000000e+00,4.16371710529191173212163611079267650e-15,0.00000000000000000000000000000000000e+00
Sandia/fpga_dcop_02,Inf,Inf,3.58374598023566944004113097116292813e+01,Inf,2.12028954112568318715735174664768571e-01,Inf,Inf,Inf,2.55762669671167504211112689739493803e-06,Inf,Inf,0.00000000000000000000000000000000000e+00,7.54155053018507221350239422306820429e-08,0.00000000000000000000000000000000000e+00
Sandia/fpga_dcop_03,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/fpga_dcop_04,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/fpga_dcop_05,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/fpga_dcop_06,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/fpga_dcop_07,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf
Sandia/fpga_dcop_08,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/fpga_dcop_09,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/fpga_dcop_10,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/fpga_dcop_11,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/fpga_dcop_12,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/fpga_dcop_13,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/fpga_dcop_14,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/fpga_dcop_15,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/fpga_dcop_16,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/fpga_dcop_17,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/fpga_dcop_18,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/fpga_dcop_19,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/fpga_dcop_20,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/fpga_dcop_21,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/fpga_dcop_22,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/fpga_dcop_23,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/fpga_dcop_24,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/fpga_dcop_25,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/fpga_dcop_26,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/fpga_dcop_27,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/fpga_dcop_28,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/fpga_dcop_29,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/fpga_dcop_30,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/fpga_dcop_31,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/fpga_dcop_32,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/fpga_dcop_33,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/fpga_dcop_34,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/fpga_dcop_35,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/fpga_dcop_36,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/fpga_dcop_37,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/fpga_dcop_38,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/fpga_dcop_39,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/fpga_dcop_40,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/fpga_dcop_41,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/fpga_dcop_42,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/fpga_dcop_43,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/fpga_dcop_44,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/fpga_dcop_45,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/fpga_dcop_46,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/fpga_dcop_47,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/fpga_dcop_48,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/fpga_dcop_49,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/fpga_dcop_50,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/fpga_dcop_51,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/fpga_trans_01,Inf,Inf,2.78475586330070218130131252413208781e+01,Inf,1.38413240548046398414594794698621827e-01,Inf,1.30957528386652031573707814534966915e-01,Inf,1.90311936503622711101313916665728395e-06,5.38171627346125738178470402199881413e-04,2.24822664447824321620248378947831311e-06,0.00000000000000000000000000000000000e+00,1.18658810204951840707281002490530977e-13,0.00000000000000000000000000000000000e+00
Sandia/fpga_trans_02,Inf,Inf,2.77454926120117128635277706575766080e+01,Inf,1.35743810040062904264385474305806077e-01,Inf,1.30638872244431699466727729569525495e-01,Inf,1.84015396638435117521870109254034869e-06,5.01840260314504283894446246481045512e-04,2.20305740735171339490200178494361372e-06,0.00000000000000000000000000000000000e+00,1.16169063882476133559268123935793066e-13,0.00000000000000000000000000000000000e+00
Sandia/init_adder1,Inf,Inf,3.38136379788262461314888248526859991e+01,Inf,1.32742325630605938665822978473596101e-01,9.58552174127113547590079783956052171e-01,1.66532752144808991763497325221986364e-01,Inf,2.11780404319630061423934375189277533e-06,9.56982917447252121931097892364155647e-06,2.66920905595084119964268498717876257e-06,0.00000000000000000000000000000000000e+00,1.35998382917346292871245554141077001e-15,0.00000000000000000000000000000000000e+00
Sandia/oscil_dcop_01,Inf,Inf,1.43844908414306032355117744184341964e+01,Inf,7.71890090124297771389609575310957896e-02,Inf,4.78029030925545465889367609630954842e-02,Inf,9.63725385441761139528851712614903204e-07,5.77387972859150913645232611156360199e-02,6.77356642164556822040229537992458989e-07,0.00000000000000000000000000000000000e+00,7.49020353572200114226641330887607712e-11,0.00000000000000000000000000000000000e+00
Sandia/oscil_dcop_02,Inf,Inf,1.49137498331771904350494052362026809e+01,Inf,8.10293062000312255475249633837557789e-02,Inf,5.08766975398960185280284441743044164e-02,Inf,7.77201421917001173607609578584234942e-07,5.77387979959652124024058588122205214e-02,7.83250537191500236731211608082318147e-07,0.00000000000000000000000000000000000e+00,7.49020353677215330007723522417876965e-11,0.00000000000000000000000000000000000e+00
Sandia/oscil_dcop_03,Inf,Inf,1.55622112147753133179359043626303155e+01,Inf,8.09381167265343048609277516004049276e-02,Inf,4.96044663081117015292723479182878896e-02,Inf,7.54191943900176794404936780385537711e-07,5.77388036521422014492592590974668079e-02,7.33616656330928901959651167311597510e-07,0.00000000000000000000000000000000000e+00,7.49020355742567798891172208280567218e-11,0.00000000000000000000000000000000000e+00
Sandia/oscil_dcop_04,Inf,Inf,1.51163294368044399596468518676225345e+01,Inf,8.24371134627919974956600634169738208e-02,Inf,4.99065355754102334750756821438865397e-02,Inf,8.41630715275722341925965938185496420e-07,5.77387987049455255087398597798812772e-02,7.26601678020248873141403571820472994e-07,0.00000000000000000000000000000000000e+00,7.49020356613531561319456012298952225e-11,0.00000000000000000000000000000000000e+00
Sandia/oscil_dcop_05,Inf,Inf,1.57664320548567430238736521645567665e+01,Inf,8.51308106974036032491455309041648232e-02,Inf,4.90390345975818582503610126102788391e-02,Inf,9.01344870363701835382824550590661908e-07,5.77388099591693361944801860871824439e-02,7.35635685838249779115396190049642120e-07,0.00000000000000000000000000000000000e+00,7.49020368506278795710174952983573355e-11,0.00000000000000000000000000000000000e+00
Sandia/oscil_dcop_06,Inf,Inf,1.71452164083028256692731455228478671e+01,Inf,9.16144620075909706532208079140423442e-02,Inf,4.83535097930611594566397341298354386e-02,Inf,9.77786888813645179161952804775363319e-07,5.77388326484104050857625360961370075e-02,7.51369016783109672755341824442506377e-07,0.00000000000000000000000000000000000e+00,7.49020378838300759749095840361353339e-11,0.00000000000000000000000000000000000e+00
Sandia/oscil_dcop_07,Inf,Inf,1.72746905366980918979403920212119301e+01,Inf,8.65420091000286671495673484428264963e-02,Inf,4.89665711308748932479493661635436725e-02,Inf,1.03027128207502848702814864416390241e-06,5.77388038220417625901505335920887148e-02,7.91016035007471427604600154761703272e-07,0.00000000000000000000000000000000000e+00,7.49020364287183395402565997326213951e-11,0.00000000000000000000000000000000000e+00
Sandia/oscil_dcop_08,Inf,Inf,1.63473770988082113949701428360267441e+01,Inf,8.31625072659126365834259090294195856e-02,Inf,4.98406926594839455776209098353981132e-02,Inf,9.42046619439162828620674298976522834e-07,5.77388012378042271669182777042222582e-02,7.10985657432018997353550775430107175e-07,0.00000000000000000000000000000000000e+00,7.49020360651392917991624415482920530e-11,0.00000000000000000000000000000000000e+00
Sandia/oscil_dcop_09,Inf,Inf,1.61408290864106496634050733105670309e+01,Inf,8.00353650139318833266087061651839312e-02,Inf,4.99758822445236833816899576210696248e-02,Inf,9.60759468808826146684033776944196259e-07,5.77388095104254497954619396178661967e-02,7.53753239236327926955632365504829859e-07,0.00000000000000000000000000000000000e+00,7.49020360549589418152857014330845148e-11,0.00000000000000000000000000000000000e+00
Sandia/oscil_dcop_10,Inf,Inf,1.61577448800577436170152883024068813e+01,Inf,8.31320830291114576663041836058743505e-02,Inf,5.07158261193576225280734826966877395e-02,Inf,9.70918577418157333738592708863403364e-07,5.77388249659864309024427912159809236e-02,7.40122453671317834414196393016183119e-07,0.00000000000000000000000000000000000e+00,7.49020358444077048184011151461722070e-11,0.00000000000000000000000000000000000e+00
Sandia/oscil_dcop_11,Inf,Inf,1.56312909375444451130359845880237326e+01,Inf,8.24253941637106989140693368476750926e-02,Inf,4.90265800418023253420111189332116585e-02,Inf,8.95396303924045277368924772259356531e-07,5.77388091550574107079681385544102016e-02,7.22514017049258562209226312108584283e-07,0.00000000000000000000000000000000000e+00,7.49020357853680240564303290765793072e-11,0.00000000000000000000000000000000000e+00
Sandia/oscil_dcop_12,Inf,Inf,1.64228809473514291919177565119810158e+01,Inf,8.67378727631222956539466768129335820e-02,Inf,4.91471553937157030913952705407148177e-02,Inf,9.73735143407990532511658631328276237e-07,5.77388061810421959036551279055478540e-02,7.22997559817646463939207605716743468e-07,0.00000000000000000000000000000000000e+00,7.49020356382643351630677808161254654e-11,0.00000000000000000000000000000000000e+00
Sandia/oscil_dcop_13,Inf,Inf,1.67374800729039977127533205740480289e+01,Inf,8.33534554938259070390110409579335383e-02,Inf,4.82213303428628627985340088622085436e-02,Inf,8.95375559251870718122364578229834796e-07,5.77388068915415259241538137987675565e-02,7.31997570511916279801790886079577159e-07,0.00000000000000000000000000000000000e+00,7.49020360647381717355482377581761545e-11,0.00000000000000000000000000000000000e+00
Sandia/oscil_dcop_14,Inf,Inf,1.63829256929992562067402651653030281e+01,Inf,8.43076477500386748794336830741779994e-02,Inf,5.01697145542092772148627569692109493e-02,Inf,9.51416484961649010355023478057258092e-07,5.77388097055428132867750280384239386e-02,7.56805377514575864396922973003104547e-07,0.00000000000000000000000000000000000e+00,7.49020357873744490746331572816167901e-11,0.00000000000000000000000000000000000e+00
Sandia/oscil_dcop_15,Inf,Inf,1.63264878695156916433477229149864265e+01,Inf,8.55570336265382762789011699609930238e-02,Inf,4.77292513009973115193735896111357436e-02,Inf,9.56050565721504696965849559150808384e-07,5.77388135235196709809338318183230531e-02,7.46478172072443711905143229725205086e-07,0.00000000000000000000000000000000000e+00,7.49020363612642665837060978227310749e-11,0.00000000000000000000000000000000000e+00
Sandia/oscil_dcop_16,Inf,Inf,1.72130273751597739371240151256799735e+01,Inf,8.63107943955859677140574425250397245e-02,Inf,4.72438796557279981848939355354960334e-02,Inf,9.10557466551222187942341470286330748e-07,5.77388091801332302013885473361282506e-02,7.24160419857485778438642284940299599e-07,0.00000000000000000000000000000000000e+00,7.49020360786197918397438173620566233e-11,0.00000000000000000000000000000000000e+00
Sandia/oscil_dcop_17,Inf,Inf,1.67684237755752030718931215711224815e+01,Inf,8.71837250667036121445849676579861260e-02,Inf,4.89057917960006191148539703055419796e-02,Inf,9.90937210290369046765679639472305580e-07,5.77388063934834268206614677351809402e-02,7.64325824009526608526052146539902181e-07,0.00000000000000000000000000000000000e+00,7.49020357321171087017144337320038567e-11,0.00000000000000000000000000000000000e+00
Sandia/oscil_dcop_18,Inf,Inf,1.70760792578954605367198462634109405e+01,Inf,8.78345684830996167227461882834506027e-02,Inf,4.68819557189838470554128032166343444e-02,Inf,9.43990244705214042120471079291551189e-07,5.77388091864422388433531688844131321e-02,7.54621718958370691534375251066646479e-07,0.00000000000000000000000000000000000e+00,7.49020359989293912358605665821773787e-11,0.00000000000000000000000000000000000e+00
Sandia/oscil_dcop_19,Inf,Inf,1.68623339127204492748271840071472385e+01,Inf,8.65825874734801577726202050295456393e-02,Inf,4.95994225821481674518335878646926967e-02,Inf,1.04857212032051392170582629849949352e-06,5.77388065875248500606505770582453996e-02,7.32465058623390469890596773061043681e-07,0.00000000000000000000000000000000000e+00,7.49020359372167306518415222692662272e-11,0.00000000000000000000000000000000000e+00
Sandia/oscil_dcop_20,Inf,Inf,1.75209056540466499746521016810023352e+01,Inf,8.78737059976123495371584808684910440e-02,Inf,4.84858981660332998141178664015355002e-02,Inf,1.00848238579250603814540016202421374e-06,5.77388248079569756723211717965805137e-02,7.34057183741388435923958771574965217e-07,0.00000000000000000000000000000000000e+00,7.49020362779095516157520949771741293e-11,0.00000000000000000000000000000000000e+00
Sandia/oscil_dcop_21,Inf,Inf,1.68990742108960503257605589874523333e+01,Inf,8.85636418585699137681698659543294840e-02,Inf,5.01333380141872191393187185878679905e-02,Inf,1.03367567735017591106142562547934694e-06,5.77388078925896581121870644034587251e-02,7.55305125965722156036151873322804482e-07,0.00000000000000000000000000000000000e+00,7.49020362599556838845644124829497750e-11,0.00000000000000000000000000000000000e+00
Sandia/oscil_dcop_22,Inf,Inf,1.77566737213462287285879786170671522e+01,Inf,9.00036923617239356267536538158296008e-02,Inf,5.00046120807393965552814274283394308e-02,Inf,9.96081967803463929053297776680236479e-07,5.77388166164405735861211451202004331e-02,7.53031776911993953995825809414124850e-07,0.00000000000000000000000000000000000e+00,7.49020367551333215659617776704740463e-11,0.00000000000000000000000000000000000e+00
Sandia/oscil_dcop_23,Inf,Inf,1.73702161433470809048798101992830854e+01,Inf,8.93165017850795182108557218470064567e-02,Inf,4.87336411342872208260139349297609924e-02,Inf,1.00548825908274487788343214309544449e-06,5.77388229554620356339500358322644082e-02,7.29749010389430883998423509557904441e-07,0.00000000000000000000000000000000000e+00,7.49020368305253354362860006318153028e-11,0.00000000000000000000000000000000000e+00
Sandia/oscil_dcop_24,Inf,Inf,1.73820900214273058675568923479927587e+01,Inf,9.02758204424030624564148548314716562e-02,Inf,4.91409941419948744616360001478078553e-02,Inf,1.03547979902567729487864686836625677e-06,5.77388373950186651752972692469270591e-02,7.31471372933128915269030122380365378e-07,0.00000000000000000000000000000000000e+00,7.49020366855223048454650931838904094e-11,0.00000000000000000000000000000000000e+00
Sandia/oscil_dcop_25,Inf,Inf,1.74158514171829234027659372003524459e+01,Inf,8.91943818033090532933048097637995298e-02,Inf,4.96270670734506489025053124801582994e-02,Inf,1.00829453621245851824660867928139912e-06,5.77388223378261661076806412643231366e-02,7.57855062359748828691217845108447429e-07,0.00000000000000000000000000000000000e+00,7.49020366769166248050945128090790333e-11,0.00000000000000000000000000000000000e+00
Sandia/oscil_dcop_26,Inf,Inf,1.74974127182956814736355457513424021e+01,Inf,9.08709008219165931966658276818935630e-02,Inf,4.98229766982060543044940938938572011e-02,Inf,1.03198702583884737273156997607226496e-06,5.77388403706668342484359700770698976e-02,7.39532834433249786060256190243497682e-07,0.00000000000000000000000000000000000e+00,7.49020375628568648109594469051335043e-11,0.00000000000000000000000000000000000e+00
Sandia/oscil_dcop_27,Inf,Inf,1.76533015600213001787262068910202655e+01,Inf,9.17124790059990481198634163489241076e-02,Inf,4.93180716862449064634916792204028468e-02,Inf,1.04168974824576089973929036135163695e-06,5.77388220610806404166813029224319701e-02,7.53808937080593940579648071127378138e-07,0.00000000000000000000000000000000000e+00,7.49020358453900367537881962346815926e-11,0.00000000000000000000000000000000000e+00
Sandia/oscil_dcop_28,Inf,Inf,1.78631744333335842137295509140281664e+01,Inf,9.46907827985745082169628750454017860e-02,Inf,4.89723251445506405212535854801955298e-02,Inf,1.07989947013783029561502727075889629e-06,5.77388346016429910415599314782913628e-02,7.34796408172419754450316659468156456e-07,0.00000000000000000000000000000000000e+00,7.49020365437357060905045055280840968e-11,0.00000000000000000000000000000000000e+00
Sandia/oscil_dcop_29,Inf,Inf,1.79156759881035340271733056718425663e+01,Inf,9.40019871646878900660833084192180991e-02,Inf,4.94218094816884401915418283495889760e-02,Inf,1.01561567258527742406870254229213834e-06,5.77388238074536144026628017364880796e-02,7.63037955160015488176958430569550580e-07,0.00000000000000000000000000000000000e+00,7.49020367589473832551386583333816001e-11,0.00000000000000000000000000000000000e+00
Sandia/oscil_dcop_30,Inf,Inf,1.80206313611620268814218450706892645e+01,Inf,9.38687976585394666487304780693205123e-02,Inf,4.86182211989547878027167429565846236e-02,Inf,1.06067993788225763182242868302721615e-06,5.77388179371360558158551142474848130e-02,7.34360456052751415146300544552615672e-07,0.00000000000000000000000000000000000e+00,7.49020366833541788451690885404290926e-11,0.00000000000000000000000000000000000e+00
Sandia/oscil_dcop_31,Inf,Inf,1.79066802090261187011980920774391098e+01,Inf,9.05288966540180864812686765542971039e-02,Inf,4.91071202389857149021217381259994649e-02,Inf,1.04805219855111348032654571688767920e-06,5.77388472739872588902207568168305474e-02,7.32957488086015842586312505317556331e-07,0.00000000000000000000000000000000000e+00,7.49020367513046205691656178361275732e-11,0.00000000000000000000000000000000000e+00
Sandia/oscil_dcop_32,Inf,Inf,1.80035040304156974751507015281518571e+01,Inf,9.14441334192242718711828063358436296e-02,Inf,4.97711780124004750693806725258213631e-02,Inf,1.04459384134435429827157730246941441e-06,5.77388343027266343639810366983172219e-02,7.29433164145392494749817540960370261e-07,0.00000000000000000000000000000000000e+00,7.49020365022147845603262034566684362e-11,0.00000000000000000000000000000000000e+00
Sandia/oscil_dcop_33,Inf,Inf,1.79942241755317670083070097508133136e+01,Inf,9.38476590799759642472039465843063555e-02,Inf,4.89343503558579896512417982125996895e-02,Inf,1.03851561281913597822936901035220186e-06,5.77388269119793481054240492202975744e-02,7.38924083699735614502603358355693092e-07,0.00000000000000000000000000000000000e+00,7.49020372789826751190514418703168933e-11,0.00000000000000000000000000000000000e+00
Sandia/oscil_dcop_34,Inf,Inf,1.79937828141637599078782839782941862e+01,Inf,9.11376669898087454332357901233652104e-02,Inf,4.86487938231623962949417670259533399e-02,Inf,1.03227347256892747736961882341879027e-06,5.77388311194186872288803991943554312e-02,7.46270044993424756169929062656273351e-07,0.00000000000000000000000000000000000e+00,7.49020366724364334725647678233792074e-11,0.00000000000000000000000000000000000e+00
Sandia/oscil_dcop_35,Inf,Inf,1.82227324625924216651159150453791740e+01,Inf,9.20840151784646624841758673981923265e-02,Inf,4.99395409074095123294109583304124643e-02,Inf,1.05941990269755085831563168024075996e-06,5.77388273632687979520366887242796906e-02,7.24898185273052002505700794312941041e-07,0.00000000000000000000000000000000000e+00,7.49020371209944924157051631515227035e-11,0.00000000000000000000000000000000000e+00
Sandia/oscil_dcop_36,Inf,Inf,1.82292265715493485249922393740542669e+01,Inf,9.38058758672050417217044691597076028e-02,Inf,5.02458281859604559078520126397245339e-02,Inf,1.06867185565515505233471726351734643e-06,5.77388237547068557363283187378882109e-02,7.52814125655320773431845334380823276e-07,0.00000000000000000000000000000000000e+00,7.49020376440496884133585549956910471e-11,0.00000000000000000000000000000000000e+00
Sandia/oscil_dcop_37,Inf,Inf,1.83095041623362771495296921905997004e+01,Inf,9.38278965954949547957205849720269945e-02,Inf,5.01593628567423624036090032614637267e-02,Inf,1.11815351005144698525158294735649289e-06,5.77388284590984743624455240127606624e-02,7.34632551837824693058313489194336302e-07,0.00000000000000000000000000000000000e+00,7.49020366307459262761485878925081513e-11,0.00000000000000000000000000000000000e+00
Sandia/oscil_dcop_38,Inf,Inf,1.88001813762888616387719435285964374e+01,Inf,9.28925290931491259585258972797253214e-02,Inf,4.88057291497228831015799004425010020e-02,Inf,1.07494033538021475134170951549727276e-06,5.77388220419912759174209101179501032e-02,7.25540680884576672998905704277081334e-07,0.00000000000000000000000000000000000e+00,7.49020373024985314091467986960100022e-11,0.00000000000000000000000000000000000e+00
Sandia/oscil_dcop_39,Inf,Inf,1.85261748792050404851742877364039907e+01,Inf,9.31721537537039324470163670978802694e-02,Inf,4.94644520510510868351004239150965633e-02,Inf,1.09958130371773059425285994868416747e-06,5.77388279092964984379641437959754271e-02,7.52790563320530541347570974044112636e-07,0.00000000000000000000000000000000000e+00,7.49020366220546295403923280633010919e-11,0.00000000000000000000000000000000000e+00
Sandia/oscil_dcop_40,Inf,Inf,1.87330394367528406817934826644958250e+01,Inf,9.24302660978197349735579746475504487e-02,Inf,4.86109667834717504395964515455691344e-02,Inf,1.12850490637033408500515258266276730e-06,5.77388197885609931141511016463334379e-02,7.32646102275637527499387948808443965e-07,0.00000000000000000000000000000000000e+00,7.49020368062987083278450199438776699e-11,0.00000000000000000000000000000000000e+00
Sandia/oscil_dcop_41,Inf,Inf,1.94352354315464579342666805682822234e+01,Inf,9.56407736803597971297895031101554514e-02,Inf,4.99558271638940196218110846190203488e-02,Inf,1.14000505305621110097028534526226120e-06,5.77388136091942564024170457039757763e-02,7.55259528088245030177316373876112297e-07,0.00000000000000000000000000000000000e+00,7.49020374428587297067165046801546194e-11,0.00000000000000000000000000000000000e+00
Sandia/oscil_dcop_42,Inf,Inf,1.88245446666165126730180871008836300e+01,Inf,9.33213359393778518881072468691820240e-02,Inf,5.06952782259946597679940683553909642e-02,Inf,1.14387586392588464222027430108066537e-06,5.77388107378908480008925026508679786e-02,7.37714367579667294011418730259228503e-07,0.00000000000000000000000000000000000e+00,7.49020371510650190024471913611852179e-11,0.00000000000000000000000000000000000e+00
Sandia/oscil_dcop_43,Inf,Inf,1.93286949915073793083409480371148785e+01,Inf,9.28382962904704220225689414932960366e-02,Inf,5.14683339602275323429740509906493870e-02,Inf,1.14427957402299069867140372055705565e-06,5.77388341033228898831735381470737696e-02,7.54616481386884155277243669628925782e-07,0.00000000000000000000000000000000000e+00,7.49020373338471714157448252392540238e-11,0.00000000000000000000000000000000000e+00
Sandia/oscil_dcop_44,Inf,Inf,1.92934029969404675671819520960669704e+01,Inf,9.46845331456813512467076061423640052e-02,Inf,5.04258958651312741511076074757474791e-02,Inf,1.15468184674386106584748738220477471e-06,5.77388285176689611155191366062462076e-02,7.23196197776357352280791400304215371e-07,0.00000000000000000000000000000000000e+00,7.49020377037779468983780209599236451e-11,0.00000000000000000000000000000000000e+00
Sandia/oscil_dcop_45,Inf,Inf,1.88112923579524135698499014661848268e+01,Inf,9.30341108172250484710431082982332246e-02,Inf,5.09817253425493002968136627150507968e-02,Inf,1.16310867074963990259358896984270193e-06,5.77388314407740889355260604673101674e-02,7.43489946133228132825278269142185609e-07,0.00000000000000000000000000000000000e+00,7.49020374715814630924820782878568011e-11,0.00000000000000000000000000000000000e+00
Sandia/oscil_dcop_46,Inf,Inf,1.91287166116198286460729336447272618e+01,Inf,9.28582473497157470133724108050537044e-02,Inf,5.11766210304378951398557019979521715e-02,Inf,1.23916252233983661077971760005651643e-06,5.77388446523748463565554172911940076e-02,7.39399149252172018218744016609670585e-07,0.00000000000000000000000000000000000e+00,7.49020377140393852002916365508526932e-11,0.00000000000000000000000000000000000e+00
Sandia/oscil_dcop_47,Inf,Inf,1.89006588208152412560870449550436239e+01,Inf,9.43995065695882539142201291057843206e-02,Inf,5.07385281174725045926781131630204763e-02,Inf,1.17777893373002618145489077154086916e-06,5.77388403991386257666089891887517266e-02,7.57676232408121166731556602154138538e-07,0.00000000000000000000000000000000000e+00,7.49020383116241953103817185660057790e-11,0.00000000000000000000000000000000000e+00
Sandia/oscil_dcop_48,Inf,Inf,1.92314601083794236274067226973557452e+01,Inf,9.85581826755297053147229163630539536e-02,Inf,5.06976012015619336375486426732908849e-02,Inf,1.23379719934867129839684452479293442e-06,5.77388612583557992602353634389429699e-02,7.43089729859709114760359767661560811e-07,0.00000000000000000000000000000000000e+00,7.49020378911352922242329770513784985e-11,0.00000000000000000000000000000000000e+00
Sandia/oscil_dcop_49,Inf,Inf,1.87373474254280114504230360624490641e+01,Inf,9.65141892176214065799155154521879645e-02,Inf,5.13143325618206405161025611402490511e-02,Inf,1.24413094329143640201324153164969318e-06,5.77388481341321249637087934813452508e-02,7.32156718724985592780213984291853811e-07,0.00000000000000000000000000000000000e+00,7.49020378440594864034568310696404936e-11,0.00000000000000000000000000000000000e+00
Sandia/oscil_dcop_50,Inf,Inf,1.89508190145606623922531079144153426e+01,Inf,9.64214389068121552941862361403196616e-02,Inf,5.01160381969029932720796853324871040e-02,Inf,1.20264167815393915469587790410943153e-06,5.77388434335232790868720824174315436e-02,7.40853145709698972610048606880740009e-07,0.00000000000000000000000000000000000e+00,7.49020380229019368713214745693012633e-11,0.00000000000000000000000000000000000e+00
Sandia/oscil_dcop_51,Inf,Inf,1.90603277697374017648118456283430280e+01,Inf,9.64057391891896394964701453079066011e-02,Inf,5.03273112828401503256611426421811909e-02,Inf,1.21127501679745658129777018216757493e-06,5.77388361430659407681897408316402717e-02,7.63302400368270680080060650223443944e-07,0.00000000000000000000000000000000000e+00,7.49020378606500902378663742660245504e-11,0.00000000000000000000000000000000000e+00
Sandia/oscil_dcop_52,Inf,Inf,1.89329695723333026164055078330445683e+01,Inf,9.73901284923209776839273118796981370e-02,Inf,5.00859401951330596613263176221004750e-02,Inf,1.19572445954541157571259101769140125e-06,5.77388442529143838598289091061300740e-02,7.59204306236009557697576307903779751e-07,0.00000000000000000000000000000000000e+00,7.49020386416574870955364977372856077e-11,0.00000000000000000000000000000000000e+00
Sandia/oscil_dcop_53,Inf,Inf,1.89837803626614935168906257407899430e+01,Inf,9.71677345791896094433091195032119215e-02,Inf,5.07730518937961957646693112172048762e-02,Inf,1.22605835405458159479560686300001938e-06,5.77388504341584810428330392058395684e-02,7.35405724443680305141753020036745402e-07,0.00000000000000000000000000000000000e+00,7.49020377784375613714197452214291180e-11,0.00000000000000000000000000000000000e+00
Sandia/oscil_dcop_54,Inf,Inf,1.90859065815092063156759148119820291e+01,Inf,9.76155481230504549216906092738734474e-02,Inf,4.98039762501539404935863869770797406e-02,Inf,1.23763262368739472305082945484046635e-06,5.77388560299542663240998097432111086e-02,7.52295175985033467308791434402075383e-07,0.00000000000000000000000000000000000e+00,7.49020384722802688416442919610023841e-11,0.00000000000000000000000000000000000e+00
Sandia/oscil_dcop_55,Inf,Inf,1.91151112649699081578528095469969021e+01,Inf,9.79952357322592392823350560161321326e-02,Inf,5.00301640983774979828216956090655324e-02,Inf,1.23097615799465917178828936383639563e-06,5.77388573202188545523095420460640307e-02,7.51563497017305802351954943669672605e-07,0.00000000000000000000000000000000000e+00,7.49020379222201684753664890761114890e-11,0.00000000000000000000000000000000000e+00
Sandia/oscil_dcop_56,Inf,Inf,1.91158535676330068259753843252790425e+01,Inf,9.75493645491867385116299175674589778e-02,Inf,5.00171389947262487411629266088718686e-02,Inf,1.17367921379099311102367159964155671e-06,5.77388567745003259427077303555067044e-02,7.57041784473539231693356700607770815e-07,0.00000000000000000000000000000000000e+00,7.49020383824475501323207741291903648e-11,0.00000000000000000000000000000000000e+00
Sandia/oscil_dcop_57,Inf,Inf,1.91157581870699305756268843126084582e+01,Inf,9.75329387682140368781428927141447733e-02,Inf,4.99839231677878142856010033107234990e-02,Inf,1.24254157934481133879390627937566125e-06,5.77388584788607446887835074612671929e-02,7.55034591436283331331706716075552485e-07,0.00000000000000000000000000000000000e+00,7.49020378245134241243309208272217906e-11,0.00000000000000000000000000000000000e+00
Sandia/oscil_trans_01,Inf,Inf,9.26311211871158688217910222523920729e+00,Inf,5.11481070671481892766566150990213938e-02,8.72436335090593102416303836088360913e-01,5.12658645028844563631926889259770554e-02,Inf,7.24002053711496541476579221719728405e-07,7.68767461902880074085083453715037012e-06,7.95406486503946552893616590499163783e-07,0.00000000000000000000000000000000000e+00,2.25782740932499673179070375375988965e-15,0.00000000000000000000000000000000000e+00
Schenk_IBMNA/c-18,Inf,Inf,1.17787251304863262387925756131917327e+01,Inf,4.67631955319490745809517683499543348e-02,3.81303440261802935814339565546855893e-02,1.73238437560684682984057826089112712e-01,Inf,5.09134341082698143939233638624957487e-07,2.49371439946528576546138891426844419e-06,2.62520081598605670826860889656505394e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Schenk_IBMNA/c-19,Inf,Inf,1.17848594197792745678040529540500925e+01,Inf,4.72822593739093306940784692235977014e-02,3.81556223126483303872237352908029341e-02,2.14959977892309783659918994695700122e-01,Inf,5.27708676544855981099609623439977838e-07,2.44577738277827795443159977250657965e-06,3.29902897349345415816200905621056308e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Schenk_IBMNA/c-20,Inf,Inf,1.40384704667574771386873429355317858e+01,Inf,5.59858249228641120502540062848556139e-02,4.57837368283530418593024173028822013e-02,1.98017904396514963076876880214712198e-01,Inf,6.09157788786641382359956119566775070e-07,2.99456712541338768581354895976757415e-06,3.00890127479967098160164669981576343e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Schenk_IBMNA/c-21,Inf,Inf,2.00238524043339359354389174849806448e+01,Inf,7.58307339387910469319947312663010500e-02,3.74447742096914982632684470425524379e+00,2.63283086192553606998470750670399768e-01,Inf,9.77144083774001598392709975267166861e-07,3.88323901048898371909477932940760381e-06,4.06101319425958685639656668416742918e-06,0.00000000000000000000000000000000000e+00,9.52783718654740220103685544102734121e-16,0.00000000000000000000000000000000000e+00
Schenk_IBMNA/c-22,Inf,Inf,1.57910355514225811512770150680919521e+01,Inf,6.05453154667889627784142304808109978e-02,2.82235469680171666403602117085367390e+00,2.39235691113613872018105245599426622e-01,Inf,6.29745187616622543657697078273331650e-07,3.38479388704153945071910195013423423e-06,3.58494050609665797514466858303326720e-06,0.00000000000000000000000000000000000e+00,5.53092904783535775240677537571923270e-16,0.00000000000000000000000000000000000e+00
Schenk_IBMNA/c-23,Inf,Inf,1.58013497558950102150741093232176621e+01,Inf,6.17820642482196309229873315056248243e-02,5.08057603459909348345044433315800155e-02,2.70263189328830381264547904816888912e-01,Inf,6.46361617600403705908597689234402781e-07,3.37039790142329596523890318290995064e-06,3.80367554788597344222676191233912456e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Schenk_IBMNA/c-24,Inf,Inf,1.61016961820344670522751269749646349e+01,Inf,6.32457837354341318008798773879203829e-02,5.32273162280092143854060453493132326e-02,2.79308196923157450600940362240923832e-01,Inf,6.67741735605243576342812133488758652e-07,3.51429510260661202344322512531918816e-06,4.31795398772956335246533682817506603e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Schenk_IBMNA/c-25,Inf,Inf,1.58960814303793876290733086588996573e+01,Inf,6.49253445999730725388436668003909190e-02,4.98093970088746471009143335777049827e-02,3.55275577182007079971415534180385525e-01,Inf,7.60018742678324725155317881777765233e-07,3.12362439868958528377987351905773957e-06,5.29047635615048203046895293684670441e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Schenk_IBMNA/c-26,Inf,Inf,1.68186864390005326923479145238100992e+01,Inf,6.62013556020327664874912875797010063e-02,5.37136553755975883207469348014161197e-02,2.62574404462030078094077351467486164e-01,Inf,7.33328018881687818031471391199549026e-07,3.51182786388038686064679749544078744e-06,4.01495619491938141386730585097822921e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Schenk_IBMNA/c-27,Inf,Inf,1.67071404883724733462275644321820141e+01,Inf,6.68745983642621261906468585012057217e-02,5.54010167657929021777277899248020628e-02,2.53120073559745777844999609209865422e-01,Inf,6.88442312443309984606571255182344848e-07,3.65880628315570576353161889992072441e-06,3.77980166173823662572855512146720976e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Schenk_IBMNA/c-28,Inf,Inf,1.63595695108275409132908782355937943e+01,Inf,6.41108029387258438217186670636425040e-02,9.58871798393001901160435802793677001e-01,2.47312699728081099644252727585847267e-01,Inf,6.56757543009127216493014172252408760e-07,2.04528069344948576085703610242562138e-05,3.80211264831117713937353688802693674e-06,0.00000000000000000000000000000000000e+00,3.64772853720478066762065144594814560e-15,0.00000000000000000000000000000000000e+00
Schenk_IBMNA/c-29,Inf,Inf,1.83167966311634328951908083105469810e+01,Inf,7.04486445428539768898324375627843951e-02,5.94009051084099632072276510919942939e-02,3.07903578032142974363419488016634710e-01,Inf,7.38986025242015236788027585638758085e-07,3.90600637096185428736687523877095140e-06,4.74608099629269761444850633610451802e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Schulthess/N_biocarta,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Schulthess/N_pid,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Schulthess/N_reactome,0.00000000000000000000000000000000000e+00,3.33140732885462641434805025610786256e-01,3.33140732885462641434805025610786256e-01,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Shen/shermanACa,Inf,Inf,3.46059969089375362976333734385604624e+01,Inf,1.45603586020634303043277180338876707e-01,Inf,2.84850463857248026591074420151732836e-01,Inf,2.05522989666537016436784201268144141e-06,8.42155969374756599044420776977104625e-05,3.93193637362649683111377561056742841e-06,0.00000000000000000000000000000000000e+00,1.89347002929612328517932669347980037e-14,0.00000000000000000000000000000000000e+00
Shyy/shyy41,Inf,6.69917888877519937794151253613195632e+00,1.17676887278783309164199110528855939e+01,5.64427394803716814551021126970974553e+00,4.63914233696793603902339299225078681e-02,2.18214108895596027554222408034493719e-02,2.08812400773225084277677636574663613e-01,2.63083616749926104974754018911170132e-02,6.97150125165041421347533251776024509e-07,3.37135853110652952411653168074596397e-07,3.07470396471290130271072098867035565e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
TAMU_SmartGridCenter/ACTIVSg2000,Inf,Inf,1.78909925220784045582388526973448161e+01,7.91047414643848407655353099882805057e+00,7.27885686075699314957630683742752687e-02,3.08949176910837475747556146521756358e-02,2.77830345930432989196481226080435506e-01,Inf,1.11108204762568293592782569406108607e-06,4.76831400509642712658476612957003046e-07,4.26202656861284296968061159069289158e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
TKK/plbuckle,Inf,Inf,7.99284407079307723657499682275603153e+01,Inf,1.99988315482275463497959623722189257e-01,4.23124932231181992761819139095183369e+00,2.45213802836129966630363512398438948e-01,Inf,2.55033348764798568807949978556466953e-06,1.67686486033907156445018999698267029e-06,3.51006749789923811353041400813095592e-06,0.00000000000000000000000000000000000e+00,1.15871486004587481080762005369029791e-14,0.00000000000000000000000000000000000e+00
TOKAMAK/utm1700b,Inf,Inf,3.44431274591787181654017761331326219e+01,Inf,1.41854757934894342357841850743388275e-01,Inf,2.37827835367786234532145068701845301e-01,Inf,2.13577174322941397730586238470764271e-06,4.06395950713458884127144726242991641e-03,3.67591036552470373803624963162881819e-06,0.00000000000000000000000000000000000e+00,7.94643088095126702957846141797282856e-13,0.00000000000000000000000000000000000e+00
TOKAMAK/utm300,Inf,Inf,1.17592363594273175145166245651810728e+01,Inf,5.07659238957396645798833763261742030e-02,Inf,9.01836417065161476611671078852802328e-02,Inf,7.57332966503297543167559891219932011e-07,1.74490726840555606807611305418630858e-04,1.42547016328402871702079421842784694e-06,0.00000000000000000000000000000000000e+00,4.15008037085553981168149418264672957e-14,0.00000000000000000000000000000000000e+00
TOKAMAK/utm3060,Inf,Inf,4.61070360930805188563879933504849274e+01,Inf,1.90751849191192583879353148589155289e-01,Inf,3.33243995245914103018431651649387263e-01,Inf,2.86662110892566326369696637020469698e-06,3.16330979569909198296404266330783012e-03,5.12125006442205262096715158511817007e-06,0.00000000000000000000000000000000000e+00,1.09242213484205261571845079915687498e-12,0.00000000000000000000000000000000000e+00
TSOPF/TSOPF_FS_b9_c1,Inf,Inf,3.61752891615503102433886477560057840e+01,Inf,1.80674045843988169841954098651408519e-01,Inf,2.33273858775618641254570098634836459e-01,Inf,2.80343932854738158286824631586863232e-06,6.43343517325144970216584964750021668e-04,3.26254632158299619898191273774542426e-06,0.00000000000000000000000000000000000e+00,5.94227223071559082410426100878355666e-14,0.00000000000000000000000000000000000e+00
VDOL/dynamicSoaringProblem_1,Inf,Inf,5.75017743811325217596811921322419585e+00,3.01202240186889553061410693281508519e+00,2.43746862778880560238081189444638920e-02,1.02423779408571884296955090217131715e-02,1.21881848078627864193705637621683733e-01,Inf,3.50692573936560147263085133049181248e-07,1.79074173238325894574444354390629862e-07,1.82385159095619969938900019838635919e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
VDOL/dynamicSoaringProblem_2,Inf,Inf,1.24517623875108849881258448867333677e+01,Inf,4.55520378712012842099374513670216675e-02,2.91168469645191892387056819869933770e-02,2.10629906043092788330207813764951931e-01,Inf,7.05837283893273698047251987799351933e-07,5.87822786765176064715384222914150010e-07,3.19899171669414027400696788644274950e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
VDOL/dynamicSoaringProblem_3,Inf,Inf,1.63285538643589527897723956167074085e+01,Inf,6.39723867096070268229274404469590412e-02,3.38205490186282372694588645410114136e-02,2.94440001625698624033429326624356689e-01,Inf,9.53970607217493684495940913096478237e-07,5.94827402677609980378644272008231540e-07,4.54883511194636777071206847907661388e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
VDOL/dynamicSoaringProblem_4,Inf,Inf,1.72846003315746616444233513239750383e+01,Inf,6.85503600578406204388657405102401442e-02,4.24126986571721555186987375190416482e-02,3.08568365324981319287191169857666052e-01,Inf,1.06639313274477013686999514458049085e-06,8.61888751169499820519411282395109247e-07,4.95041511004760371277953180270772325e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
VDOL/dynamicSoaringProblem_5,Inf,Inf,1.81637359019745935744051486962898140e+01,Inf,7.01499879352834893958783634778951008e-02,4.10887650334326627465727038260091521e-02,3.10197903146493283193590282899111166e-01,Inf,1.06937648520343078724375453987900719e-06,5.95599852552053793141280385803007731e-07,4.89274481610697291710953552351757828e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
VDOL/dynamicSoaringProblem_6,Inf,Inf,1.89571074396184598012179247630924442e+01,Inf,7.38821931967713259806978518052282376e-02,4.61308295277466396074221276652345111e-02,3.17820796295386381341861518243026107e-01,Inf,1.14554649287288330942233199456980803e-06,6.98719907679428498357129285064044004e-07,5.02672683715152035711474951156710577e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
VDOL/dynamicSoaringProblem_7,Inf,Inf,1.92120506279332718627684330020542151e+01,Inf,7.43563905663481411892533623807408877e-02,4.55731506266430793958947930016793218e-02,3.19273111504169474690951201026988975e-01,Inf,1.15150078348266338472163471330209500e-06,6.43105208092314958656298203052705576e-07,5.00548094860533982330151867543792722e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
VDOL/dynamicSoaringProblem_8,Inf,Inf,1.96487394296085864183574719122490072e+01,Inf,7.72134019381912750377249630264522027e-02,4.41247973808597392201519032533154225e-02,3.17940498856805376453417548047194350e-01,Inf,1.17101220290286293509103730007742802e-06,6.48721251379888664331401995573076740e-07,5.06086841610178296054790201117521537e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
VDOL/freeFlyingRobot_1,Inf,Inf,1.36249759406602121801914035181139892e+01,Inf,6.02411822201130736166131201652610397e-02,8.68437767909313838729223502642833713e-01,1.09408785134790651684218649982806352e-01,Inf,8.44998527884528157232635954034286137e-07,1.23826560352450140634086174061323841e-05,1.64561430537216065120774016264816211e-06,0.00000000000000000000000000000000000e+00,3.83954649798142628939834275949873247e-15,0.00000000000000000000000000000000000e+00
VDOL/freeFlyingRobot_10,Inf,Inf,2.17645423088530044101681386786572987e+01,Inf,8.54352280983425245363021965677170160e-02,1.57023071436218777995680645438211664e+00,3.22585522701606883138446568852615481e-01,Inf,1.31044303694700673013562327095912132e-06,1.83437285847303307885032218786911887e-05,4.84578779748464611229112357082367262e-06,0.00000000000000000000000000000000000e+00,3.82607844597975324117931321790980885e-15,0.00000000000000000000000000000000000e+00
VDOL/freeFlyingRobot_11,Inf,Inf,2.06950408446309475433433287660853161e+01,Inf,8.80349113845540543999039767146560754e-02,1.57007141110773164980245458137886261e+00,3.26274582785466684197358869040346686e-01,Inf,1.33914166150713618462112567676479829e-06,1.83427277105357997105923803565997091e-05,4.83929925523687415808447668155255710e-06,0.00000000000000000000000000000000000e+00,3.82607844597975324117931321790980885e-15,0.00000000000000000000000000000000000e+00
VDOL/freeFlyingRobot_12,Inf,Inf,2.02773401312926483528735429282965821e+01,Inf,8.46682531836698688770687593783192658e-02,1.56912189989608557187197918452592441e+00,3.32157491538097105223726165223034184e-01,Inf,1.31349883780748191658848914767147659e-06,1.83200143395291408307464719651399536e-05,4.87692535204276907345389144415558992e-06,0.00000000000000000000000000000000000e+00,3.82607844597975324117931321790980885e-15,0.00000000000000000000000000000000000e+00
VDOL/freeFlyingRobot_13,Inf,Inf,2.23725307109582773671002573128617689e+01,Inf,9.26670800403358779798166242880109122e-02,1.57523450016105088626108788824206136e+00,3.41758558977486295504335163307252385e-01,Inf,1.44004927989075003797438470761234663e-06,1.84304979097338019885015728482312326e-05,5.09931191733374539227427091697693592e-06,0.00000000000000000000000000000000000e+00,3.82607844597975324117931321790980885e-15,0.00000000000000000000000000000000000e+00
VDOL/freeFlyingRobot_14,Inf,Inf,2.30369270599315973421912211128546568e+01,Inf,8.95142108180348928655347864547375812e-02,1.56871188569961994853063044485209105e+00,3.49474343302399610229680143277263385e-01,Inf,1.36403670892165077100990413092274148e-06,1.83137963422922089015238869274075705e-05,5.02241419484499084191165940539548207e-06,0.00000000000000000000000000000000000e+00,3.82607844597975324117931321790980885e-15,0.00000000000000000000000000000000000e+00
VDOL/freeFlyingRobot_15,Inf,Inf,2.32331278652406336292772431314878436e+01,Inf,9.68843068879865037540730987889084738e-02,1.57382415453312044780151145616536787e+00,3.45945448396203365154341181239798119e-01,Inf,1.49214319838194823082547499489758963e-06,1.84179163221738070430606336425943513e-05,5.02229458334373380576879474933074429e-06,0.00000000000000000000000000000000000e+00,3.82607844597975324117931321790980885e-15,0.00000000000000000000000000000000000e+00
VDOL/freeFlyingRobot_16,Inf,Inf,2.39523625211111286012800946767024897e+01,Inf,9.48876673442445822664774764324438446e-02,1.57125641208698774822166179162714177e+00,3.46829976846567731332968096735618708e-01,Inf,1.45148805091066643084844539287580903e-06,1.83618001591507849763186167961153491e-05,5.09414115741046295912824704013861674e-06,0.00000000000000000000000000000000000e+00,3.82995695800408654385549910284988399e-15,0.00000000000000000000000000000000000e+00
VDOL/freeFlyingRobot_2,Inf,Inf,1.00928107824825397389315063181532051e+01,Inf,4.01297497598367920043390569661638300e-02,7.29239813267110923377056876758256955e-01,1.62867021569249833229425492773127943e-01,Inf,6.14332547586428120790495059292438760e-07,9.99086206626587709556444264227943764e-06,2.50431594465073206944852071354432626e-06,0.00000000000000000000000000000000000e+00,3.40095861864866454543249441766755292e-15,0.00000000000000000000000000000000000e+00
VDOL/freeFlyingRobot_3,Inf,Inf,1.25813322203832434243870638937599339e+01,Inf,4.58823104792475452276736039067550055e-02,1.54072062971459944833523635739966473e+00,1.70873294263004212767752480533213304e-01,Inf,7.03336418698682798060688856566719793e-07,6.80254904116440203059184901615447813e-06,2.56358433400098747581241497744918655e-06,0.00000000000000000000000000000000000e+00,4.00827265769307469482967273374931752e-15,0.00000000000000000000000000000000000e+00
VDOL/freeFlyingRobot_4,Inf,Inf,1.50720808169115850231909507108721920e+01,Inf,5.87168149973451096776607085003715575e-02,1.54040375392515991224894143855140440e+00,2.04038254240205906069587366387118075e-01,Inf,8.17383426172886260586405983278907696e-07,6.78676664039986777903460852585149050e-06,3.17226640615445625926260458234735621e-06,0.00000000000000000000000000000000000e+00,4.00827265769307469482967273374931752e-15,0.00000000000000000000000000000000000e+00
VDOL/freeFlyingRobot_5,Inf,Inf,1.79837497851257959307912680397336251e+01,Inf,6.37373928191581641230840069082387187e-02,1.54072483751612791253772666936847671e+00,2.43315705387764577457697944584563022e-01,Inf,9.62853014326636785856238374777856886e-07,6.80648121191703129916091098270674533e-06,3.74474302105331844284543515093552835e-06,0.00000000000000000000000000000000000e+00,4.00827265769307469482967273374931752e-15,0.00000000000000000000000000000000000e+00
VDOL/freeFlyingRobot_6,Inf,Inf,1.81655083181595023921263926452982037e+01,Inf,6.85340232669771146638853261901345521e-02,1.54105563517756242152805002011751204e+00,2.59725872758444121860008063645228719e-01,Inf,1.03063811883814151942907979963865737e-06,6.82217610359322447060680088567347011e-06,3.94727184619484565136098619660047183e-06,0.00000000000000000000000000000000000e+00,4.00827265769307469482967273374931752e-15,0.00000000000000000000000000000000000e+00
VDOL/freeFlyingRobot_7,Inf,Inf,1.92026040017039012752441050520361736e+01,Inf,7.07654023833644342709748080641044468e-02,1.54077273753718024177359196225930728e+00,2.79319941576922279293842301666514926e-01,Inf,1.07543697462515797105964589274381874e-06,6.81553740686031731857637163890519136e-06,4.27054578157220988493960491675561845e-06,0.00000000000000000000000000000000000e+00,4.00827265769307469482967273374931752e-15,0.00000000000000000000000000000000000e+00
VDOL/freeFlyingRobot_8,Inf,Inf,2.09399931693664493687752776965609179e+01,Inf,7.92349773643031868686260126957053650e-02,1.54194473962687256685583544619230061e+00,2.99415395989737269710493773584515031e-01,Inf,1.21399282721612684282923175523792087e-06,6.86068135460737526133006028121183829e-06,4.47975857174052653619860582405551748e-06,0.00000000000000000000000000000000000e+00,4.00827265769307469482967273374931752e-15,0.00000000000000000000000000000000000e+00
VDOL/freeFlyingRobot_9,Inf,Inf,2.02909610819107976987745608932494663e+01,Inf,7.96806277250552129129956394368203894e-02,1.54091550861297597322691313636793560e+00,3.21722636734511787505179690022361640e-01,Inf,1.22394404570231570476699936860530353e-06,6.81519428305376316554338914570559139e-06,4.87319250750915043052429734164765485e-06,0.00000000000000000000000000000000000e+00,4.00827265769307469482967273374931752e-15,0.00000000000000000000000000000000000e+00
VDOL/goddardRocketProblem_1,Inf,Inf,8.76167663386761690177966178858798691e+00,Inf,3.46399257725160106989458637686264516e-02,4.18796572992096173349422671496234105e-02,1.50809560388881314748497703344390354e-01,Inf,5.33682259705682765636813127904666032e-07,8.17013473746172025501410598320823982e-07,2.26714396878482850339631953342652668e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
VDOL/goddardRocketProblem_2,Inf,Inf,1.09406532744973020528299959420926762e+01,Inf,4.28457709716282285376525934636949154e-02,3.14463616937748389486396933704261158e-01,1.52007797732934601422514963056110020e-01,Inf,6.76228038386810052443656933977982777e-07,4.90226048752520608197087900118178962e-06,2.34166443580211792441717847191220555e-06,0.00000000000000000000000000000000000e+00,9.20380801879360361164324352834943150e-16,0.00000000000000000000000000000000000e+00
VDOL/hangGlider_1,Inf,Inf,2.79917591360084845243680848153125597e+01,Inf,1.01438176722460843142443707902263039e-01,Inf,Inf,Inf,1.59719920545578657172238078825139585e-06,Inf,Inf,0.00000000000000000000000000000000000e+00,1.63410989940949882300698730485572253e-07,0.00000000000000000000000000000000000e+00
VDOL/hangGlider_2,Inf,Inf,3.98521997410086893177602375521566991e+01,Inf,1.60851946227874434564139249609897865e-01,Inf,Inf,Inf,2.46223045822566539707002209986693575e-06,Inf,Inf,0.00000000000000000000000000000000000e+00,5.58436362788678251292820803013078490e-09,0.00000000000000000000000000000000000e+00
VDOL/kineticBatchReactor_1,Inf,Inf,4.75223646700885414384323766472692572e+01,Inf,1.95371793126196245062506715733064333e-01,Inf,2.49614414618433813977383147537883795e-01,Inf,2.97200019964203582192976132092450962e-06,3.11413565082368000975029995200580984e-04,3.72980023896477873435717451310730402e-06,0.00000000000000000000000000000000000e+00,7.98434963078076372758895957255268310e-14,0.00000000000000000000000000000000000e+00
VDOL/kineticBatchReactor_2,Inf,Inf,6.39584300967109696029606142829602648e+01,Inf,2.60979892716689444184382152759883771e-01,Inf,3.62878679877207383325111804630005251e-01,Inf,3.94357556808414066953763538788739981e-06,1.64329511254105011114004328317571077e-03,5.48773722348076894307615859684361309e-06,0.00000000000000000000000000000000000e+00,3.91317728887689395702480177829215530e-13,0.00000000000000000000000000000000000e+00
VDOL/lowThrust_1,Inf,Inf,7.22587111187690736549876944220265519e+00,9.25518590683049259764741780826008916e+00,4.02027891889561592842543089783107890e-02,6.31368648715486134589406587283304074e-02,1.33882776344556279831089210391300706e-01,Inf,6.15913618669170235829609924032788208e-07,8.54765354914763553906801566499729081e-07,1.94124454539525760648568439461466068e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
VDOL/lowThrust_2,Inf,Inf,2.55944061612976177229103188723058959e+01,Inf,1.01333517341782782262180282293534976e-01,Inf,2.66015358250183193220989842982759184e-01,Inf,1.55754608971852064271458521500550292e-06,1.84748188054092442626086545802818068e-04,4.08279522342239376971384747226204196e-06,0.00000000000000000000000000000000000e+00,4.50023864579834449697326402422088627e-14,0.00000000000000000000000000000000000e+00
VDOL/orbitRaising_1,Inf,Inf,5.53360609993552271696260457781240603e+00,Inf,2.50363489062935385346194352023905430e-02,2.17763142261525881158985976721532244e-02,8.98210063865277577158158847853161702e-02,Inf,3.33166700732646857866805637761818495e-07,2.82552651866239726142054291611944467e-07,1.30665441070579467512447168494791282e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
VDOL/orbitRaising_2,Inf,Inf,6.48561521173961602914860080490253067e+00,Inf,3.12402300410697063241231568925551151e-02,1.23267875115454805882889522821435123e-01,1.32709371746760478361609118976433163e-01,Inf,4.59375691011916824547128399472415520e-07,2.48108537009244055058296924091464915e-06,2.07502577154986921907422909127949149e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
VDOL/orbitRaising_3,Inf,Inf,6.59298299157841605670390072137081852e+00,Inf,2.94591813605026310798340360717664701e-02,7.85603012940238708009202309048716281e-02,1.30767109880958997713094531343642970e-01,Inf,4.90002074615621846595057035554894220e-07,1.28859424175839751089439103846358048e-06,2.03683943704924223114051741409725968e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
VDOL/orbitRaising_4,Inf,Inf,7.78624470338792451296962892942003760e+00,Inf,3.50175132959641143014428847140396508e-02,6.86685754575690774026561934413153535e-02,1.45937650108395303235173063692517831e-01,Inf,5.24617043113639994919181724893457737e-07,1.37268373523785220020389722788921116e-06,2.29093774515925779855240748761000672e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
VDOL/reorientation_1,Inf,Inf,1.53626612761582279355350878707446277e+01,Inf,6.28048788020446135980246115158892777e-02,5.71710091786188308857356444832594543e-02,1.41520769593947664953887130512179439e-01,Inf,9.27052542497668028046799191242336638e-07,9.14616739686065186467033567805407287e-07,2.04165227374407062479149241195475499e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
VDOL/reorientation_2,Inf,Inf,1.47289400671181839876281892644856130e+01,Inf,6.34613089597745095389376298290986934e-02,4.92552733951046357253681702131338681e-02,2.20470986057362337374236979314099635e-01,Inf,9.86219594803761058707836426313527733e-07,6.38812438825440611301700095989969846e-07,3.39408296786433053255155486307916349e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
VDOL/reorientation_3,Inf,Inf,1.90080349002472467554737165511351250e+01,Inf,7.97265553672940526956242367493441683e-02,4.59314994675717706323030701483391540e-02,2.85786479726424361377871429965419497e-01,Inf,1.23839504233222381793748605831964199e-06,6.71788655070560789199460586695823096e-07,4.58649743432784327329822423556412324e-06,0.00000000000000000000000000000000000e+00,1.13485325555977102685809315759213277e-16,0.00000000000000000000000000000000000e+00
VDOL/reorientation_4,Inf,Inf,2.25957677212389354104942038795009617e+01,Inf,9.23772316172028167640148549473434667e-02,9.66488550822065337447251743465981143e-02,2.97310181085381127141530045163155107e-01,Inf,1.42601277715250380529159747980452687e-06,1.41106473373909362058670862676477972e-06,4.68474840216976953911986388408255729e-06,0.00000000000000000000000000000000000e+00,1.52962915120389303557194979979364647e-16,0.00000000000000000000000000000000000e+00
VDOL/reorientation_5,Inf,Inf,2.55923611754807511402416700992878117e+01,Inf,1.02526519869411266920926829005661046e-01,1.04273242317163756215607329297338545e-01,3.06076826776037051350618955474000640e-01,Inf,1.56650366599394870708646037074560986e-06,1.69350547821306896334647267020047300e-06,4.89330729423190925827275614887242588e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
VDOL/reorientation_6,Inf,Inf,2.34569155610429577500148185072656676e+01,Inf,9.81721787476894281477443022321468173e-02,6.60842763739131215529012905228810877e-02,3.11861725587890107823291968824057108e-01,Inf,1.48534875829564718514194527968305841e-06,1.02618348308620567765628958491471901e-06,4.95049325443862069253564546100876737e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
VDOL/reorientation_7,Inf,Inf,2.41628446974490461208804914333459463e+01,Inf,9.98931787475256997531213575074209125e-02,6.85453932863354316871950415966780016e-02,3.12182512942782780929499651707013627e-01,Inf,1.51956975788208015542701738947943558e-06,1.04368869343603429305741832649665260e-06,4.95003830546859359093355399082099544e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
VDOL/reorientation_8,Inf,Inf,2.27243125029895586808963868277244998e+01,Inf,1.04178187186515706421516970310139303e-01,1.10029303394715207030681526682896568e-01,3.16456952134198640685498269756384837e-01,Inf,1.62274722450140194954154633288972231e-06,1.71138626634309262568096214400200405e-06,4.97608242559222078627381501889305451e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
VDOL/spaceShuttleEntry_1,Inf,Inf,1.17852042103581454735425710003293101e+01,Inf,4.37909320975351773189717281121394857e-02,Inf,1.38608695745330065323852154164466830e-01,Inf,7.22303697175202440160694362402085419e-07,2.28318168736925262263510014076017796e-05,2.08065201466144307799954448353150760e-06,0.00000000000000000000000000000000000e+00,9.58539731159421927485321568160008628e-16,0.00000000000000000000000000000000000e+00
VDOL/spaceShuttleEntry_2,Inf,Inf,3.57125720298612848694828562309672962e+01,Inf,1.31147338776336488803154977131258974e-01,Inf,2.47141618981871637248925403511874336e-01,Inf,1.97046453708369379185138955524859652e-06,2.89468814528371648517034951640059324e-05,3.90106259396596557757285874065393389e-06,0.00000000000000000000000000000000000e+00,4.63477213084658304797758798682409432e-15,0.00000000000000000000000000000000000e+00
VDOL/spaceShuttleEntry_3,Inf,Inf,4.13164118432903879965636366789421906e+01,Inf,1.51437964035595911514670584744010398e-01,Inf,2.75134732833714710377268247173090351e-01,Inf,2.24120962367887202510817240161446651e-06,2.99889678236808850727639848819502130e-05,4.29847124719719431652016851169630545e-06,0.00000000000000000000000000000000000e+00,4.79159263024062883857573682819747446e-15,0.00000000000000000000000000000000000e+00
VDOL/spaceShuttleEntry_4,Inf,Inf,4.03223789095611753393151360471459303e+01,Inf,1.50590216172384493667548203907807069e-01,Inf,3.21693402375547821538114575677165797e-01,Inf,2.31691036769314586282470201538835106e-06,2.60143224967022111355914364058622467e-05,5.05867965518127689049640903067527895e-06,0.00000000000000000000000000000000000e+00,2.67962111559015532298588663474950878e-15,0.00000000000000000000000000000000000e+00
VDOL/spaceStation_1,Inf,Inf,6.02288358296247418424027686853058001e+00,Inf,2.54319802456275196887203512439358101e-02,7.70132647281226295530682654667504110e-02,4.85315705895778187191143057062198048e-02,Inf,3.81515914493489599973875820661550967e-07,1.39653030282304198112401616196394771e-06,7.57043138348449542800709198707941554e-07,0.00000000000000000000000000000000000e+00,2.92578006999481093122543988834125694e-16,0.00000000000000000000000000000000000e+00
VDOL/spaceStation_10,Inf,Inf,2.52551694714211761063364146755107209e+01,Inf,1.01315869339419524041191137871108366e-01,Inf,2.15007525972803461892371445216351067e-01,Inf,1.51842070746391014657303678152487166e-06,2.49467433592290094847897663673217549e-05,3.32477632555084857633236371074689826e-06,0.00000000000000000000000000000000000e+00,6.61920735309622991532431408427981833e-15,0.00000000000000000000000000000000000e+00
VDOL/spaceStation_11,Inf,Inf,2.64141745574472385276499244148756867e+01,Inf,1.05944295561974565687279857420219572e-01,Inf,2.27002066503466075428792150173273331e-01,Inf,1.56887695607029097236007925844458950e-06,2.79963103495212455092565536030351148e-05,3.50068312209618044782640304418711303e-06,0.00000000000000000000000000000000000e+00,3.92609930413516882009621752945201220e-15,0.00000000000000000000000000000000000e+00
VDOL/spaceStation_12,Inf,Inf,2.66418698102167026612665272965673026e+01,Inf,1.06684913039844292663415699639475085e-01,6.70939536982666733093757600637479282e-01,2.29686082802268592388533091172089622e-01,Inf,1.59165153698699189419470017280962046e-06,7.02357771696765687820605218388972962e-06,3.56768171845930853236123191252130232e-06,0.00000000000000000000000000000000000e+00,1.27542967339445835246083965005566254e-15,0.00000000000000000000000000000000000e+00
VDOL/spaceStation_13,Inf,Inf,2.90915261168299021602946739445914205e+01,Inf,1.14694874274168913562620064243500728e-01,5.04843407056166315873723744544518614e-01,2.51900208958859212865523651887376005e-01,Inf,1.75206430860774893054143950581234080e-06,3.70565302787269685356550804541517829e-06,3.94284328526416702844645582271924874e-06,0.00000000000000000000000000000000000e+00,1.75712961750970663165428059104141525e-15,0.00000000000000000000000000000000000e+00
VDOL/spaceStation_14,Inf,Inf,2.96299283682397156008106341082884625e+01,Inf,1.20128225931246726165811442521662873e-01,Inf,2.55836073830106938208090819343283111e-01,Inf,1.78356562140319505612963866823663506e-06,2.53785561558179401628665225372441676e-05,3.94832541149244738058783733251058199e-06,0.00000000000000000000000000000000000e+00,6.74626855402523631839117609635680960e-15,0.00000000000000000000000000000000000e+00
VDOL/spaceStation_2,Inf,Inf,6.53461471199655938299090887897431135e+00,Inf,2.80970311036412010691399475203805336e-02,9.74203026292305452755447622020010315e-02,1.24154256982332785510311483504237608e-01,Inf,4.14412345423523655647762642215809578e-07,1.16576098769498867291622433486927904e-06,1.89939983832649261577303790555073794e-06,0.00000000000000000000000000000000000e+00,2.95571555461139903160001754431408455e-16,0.00000000000000000000000000000000000e+00
VDOL/spaceStation_3,Inf,Inf,1.26467833190271339954027850014533897e+01,Inf,5.11066636927664210347131964951342744e-02,7.01428230131624664394984253225943519e-01,1.17524346428635526340969857491861979e-01,Inf,7.54531253432811828644128371491182346e-07,2.48425031612684120878026179700934745e-06,1.71800571552875771744338941663527350e-06,0.00000000000000000000000000000000000e+00,6.56920238380757455273794283757061068e-16,0.00000000000000000000000000000000000e+00
VDOL/spaceStation_4,Inf,Inf,2.10417810510047471369187926440362449e+01,Inf,8.28724668911534958621097222247347325e-02,6.87899216512817026347667442664512334e-01,1.88023337799272425363142135832150500e-01,Inf,1.25426090311287367279220135133162841e-06,3.99144256132046440456985328144555772e-06,2.93214377544478307900692653839050405e-06,0.00000000000000000000000000000000000e+00,8.87953179089196162907061329502527389e-16,0.00000000000000000000000000000000000e+00
VDOL/spaceStation_5,Inf,Inf,2.23008379846977269148180651325066030e+01,Inf,9.00581558914300282287056265527970220e-02,Inf,1.94980074926888805076220471460759959e-01,Inf,1.35789974779233612350007379136853193e-06,2.45439845320183473070351869950863275e-05,3.12418203925740172988048829162943783e-06,0.00000000000000000000000000000000000e+00,6.64602725201801354048791470105111806e-15,0.00000000000000000000000000000000000e+00
VDOL/spaceStation_6,Inf,Inf,2.33080620183303062383239399640760484e+01,Inf,9.34289397827495266580967888070904738e-02,Inf,2.13274667037189443520462955269068034e-01,Inf,1.40616121466060841004300235717196497e-06,2.48752477813852854363247911733410501e-05,3.35113645909169595405363210426034109e-06,0.00000000000000000000000000000000000e+00,6.64261201464825206539980358132740511e-15,0.00000000000000000000000000000000000e+00
VDOL/spaceStation_7,Inf,Inf,2.35723309043438269828985196261121852e+01,Inf,9.29741191014573965403486297273477323e-02,Inf,2.17977673051774322805142739670257011e-01,Inf,1.41360299372815265246472386955150800e-06,2.47761069058221786820136073391052044e-05,3.37015131816121049795735169063766681e-06,0.00000000000000000000000000000000000e+00,6.63308316310097603557183551069543625e-15,0.00000000000000000000000000000000000e+00
VDOL/spaceStation_8,Inf,Inf,2.38710199734606951184583996656097460e+01,Inf,9.56870636493745802601452416674659484e-02,Inf,2.22981330988117464075520343791603914e-01,Inf,1.45082845860810785576354247383204512e-06,2.45125098752862378114882410418508068e-05,3.44629485662618374470310097297519083e-06,0.00000000000000000000000000000000000e+00,6.66831728778064015926101984867360639e-15,0.00000000000000000000000000000000000e+00
VDOL/spaceStation_9,Inf,Inf,2.41652100598633722506825481949591674e+01,Inf,9.68112985900260489557047682981196550e-02,Inf,2.25588489149501567013499096112744941e-01,Inf,1.46921421557410035296760151839238411e-06,2.51681688249271208304997325360708234e-05,3.50224159960160201246769157126521326e-06,0.00000000000000000000000000000000000e+00,6.68994167219152952856037845879689770e-15,0.00000000000000000000000000000000000e+00
VDOL/tumorAntiAngiogenesis_1,Inf,1.97646534120299515278326167846667677e+00,3.09696794498178028786992007065520074e+00,1.35800582987036100614199995610138649e+00,1.31580950587871867216857135155317985e-02,5.35917672521397625223504660820753897e-03,6.84605355820866306348053651010569298e-02,7.97774990285936631765563705596802019e-03,1.98828623519466629365797894431432836e-07,8.24941188733567731178101374053785453e-08,1.08366267702570379901291652370348411e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
VDOL/tumorAntiAngiogenesis_2,Inf,Inf,4.74857994604767711567582919933706850e+00,2.24487894233851201998241986128930604e+00,1.67864172989065810824112804443103071e-02,8.33617460253090771739925567313770582e-03,8.99390562354092593634704536903485987e-02,Inf,2.69618416953360903756878116139072884e-07,1.24000208184290402964870016635643805e-07,1.29671999640311922435117208972406855e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
VDOL/tumorAntiAngiogenesis_3,Inf,Inf,6.20579015612145147911145617864901126e+00,Inf,2.31430783877865571872651341370830030e-02,1.51379771921830142756801055722181631e-02,1.05399440632057743888438551956763807e-01,Inf,3.62990138435153077055654901554456427e-07,2.94863406996952221371777154892571551e-07,1.59532794921178921407069973291595871e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
VDOL/tumorAntiAngiogenesis_4,Inf,Inf,8.43164248949394174841757719522341041e+00,Inf,3.16877689986447926280083871167005725e-02,1.45784332693886053826077577821622564e-01,1.09405516280799426910147824114029036e-01,Inf,4.71847393599804666307113947480012342e-07,2.85170142713990275115952732558529118e-06,1.74564429998310356184540087824007995e-06,0.00000000000000000000000000000000000e+00,6.88908899585885199687019565259396898e-16,0.00000000000000000000000000000000000e+00
VDOL/tumorAntiAngiogenesis_5,Inf,Inf,7.37783964591730559697262701970405839e+00,Inf,2.72932682735288575917252946849324190e-02,5.35805773861993835093929288376014195e-02,1.11157186942500619204900265985134426e-01,Inf,4.14611881139133298142703489528057293e-07,8.72098132245419888075406889008780031e-07,1.76091583012601260514474789518750004e-06,0.00000000000000000000000000000000000e+00,1.27969826845922085277617610053348267e-16,0.00000000000000000000000000000000000e+00
VDOL/tumorAntiAngiogenesis_6,Inf,Inf,8.19401872744064022631674176131667776e+00,Inf,3.15266519507868659333637467582097088e-02,1.48379106692513544299403653913060508e-01,1.12402707629250603509271419575482110e-01,Inf,4.79753084839434444266214731730229001e-07,2.66718902037079729566043862408938187e-06,1.73812241101655749043650794826675758e-06,0.00000000000000000000000000000000000e+00,7.51402774896161438391860592392253574e-16,0.00000000000000000000000000000000000e+00
VDOL/tumorAntiAngiogenesis_7,Inf,Inf,7.46310510763906207824990293118182615e+00,Inf,2.69312349164630470054183982711824840e-02,5.39200211139844617586919122815537972e-02,1.10904113036081125667531491416065626e-01,Inf,4.26808329848647618550600383838322617e-07,6.71916315306963727713998240097891727e-07,1.72418556058028036447188010535381701e-06,0.00000000000000000000000000000000000e+00,1.43803760473198876974773346378717106e-16,0.00000000000000000000000000000000000e+00
VDOL/tumorAntiAngiogenesis_8,Inf,Inf,8.49894468840419363513894907392500883e+00,Inf,3.06846422290577299851110656845291333e-02,1.41850851463650858452380060123011164e-01,1.11939655840990737205690834718012368e-01,Inf,4.83349236261936652970543859078091555e-07,1.94621453885913365971449465686459356e-06,1.74634638408875884560026740432945311e-06,0.00000000000000000000000000000000000e+00,5.82650950350950031993268028344706738e-16,0.00000000000000000000000000000000000e+00
Wang/swang1,Inf,Inf,2.76524036385488560493910476055995388e+01,1.59780094491788461531771008534331187e+01,1.11890716080773535068975292573850149e-01,6.37351738487843641338399409386669132e-02,2.45018438659074406260793524302936960e-01,Inf,1.72871434697140562217736105929191985e-06,9.80224054115708947348498981428285634e-07,3.66971355301909565749654237108975497e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Wang/swang2,Inf,Inf,2.81316867937311924785775255680878983e+01,Inf,1.17660970761924142291085413219661716e-01,7.92998287463751505347327013846143017e-02,2.45853559274087540214254150233637626e-01,Inf,1.79877166763719999473470285119483666e-06,1.34970261745691691162747266489104091e-06,3.73703309731763027016061106112837422e-06,0.00000000000000000000000000000000000e+00,1.75369024031764668205083987835815619e-16,0.00000000000000000000000000000000000e+00
Wang/wang1,Inf,Inf,1.79205607540781121794858580230155296e+01,9.20410745175102291262110644531525452e+00,7.03152753555510906142172965278450964e-02,3.72727610613279862381056037964733695e-02,2.26490400514720514713611060493552721e-01,Inf,1.04125113354621865514911811833149535e-06,5.82959075655124167794437704791194099e-07,3.26473030197551760160965561306534799e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Wang/wang2,Inf,Inf,1.79249502418485960520219539202008187e+01,9.20151633963408244878299644490196281e+00,7.03321658076609303825457384440119213e-02,3.72711846939992030814922409183543541e-02,2.26047604538412229545656871602614095e-01,Inf,1.04292143000643186173477048632738587e-06,5.82980446882970334844297327411923863e-07,3.28442379671021577795669799799131958e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
YZhou/circuit204,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf
Zitney/extr1,Inf,Inf,1.02668303674381446166151965412983180e+01,Inf,4.64077275622920828269335876888690454e-02,6.06407078469592949163198115141558242e-02,1.36054121545793620114149241026302720e-01,Inf,7.10973476626134064167122890531553186e-07,8.10480007555247943242100947181479365e-07,2.12056056417596503933894970787009067e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Zitney/extr1b,Inf,Inf,1.02664449769655056058031095804911388e+01,Inf,4.63667780742333691760844117751167891e-02,6.06518854980206363053008449186102455e-02,1.36065256787837634080978598950119825e-01,Inf,7.12156725899085355298734153374593922e-07,8.10139923279196491257144639446256890e-07,2.13113868449012831173456729457112455e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Zitney/hydr1,Inf,Inf,2.82226053786570369827648563128775276e+01,Inf,1.19400925055491595598509323931481963e-01,Inf,2.01929727516803306550648042511666266e-01,Inf,1.85322208372366694312598240498770938e-06,1.19618769698690802716191001309779180e-03,3.07766401590611467211802512919543224e-06,0.00000000000000000000000000000000000e+00,3.73727290214944224038644750476330501e-13,0.00000000000000000000000000000000000e+00
Zitney/hydr1c,Inf,Inf,2.63138037588205957584296145218034762e+01,Inf,1.14581382721792914730041247858124586e-01,Inf,2.01064746477733219765633950729412379e-01,Inf,1.73485587619255216716062531804918580e-06,8.28767339173447215802606546926282719e-04,3.06684299308486500478820186410203852e-06,0.00000000000000000000000000000000000e+00,3.15124449751460499083792517644462765e-13,0.00000000000000000000000000000000000e+00
Zitney/radfr1,Inf,Inf,2.26412454242932515320870003041055768e+01,1.89476318054373940278441088439800519e+01,9.12385044132666718095144171886924619e-02,7.86781906100618413071263932296397896e-02,1.91643396913574688037385563088570760e-01,Inf,1.38757687383854373191587930465830255e-06,1.19945072357397386966157041178641746e-06,2.90688011165888321233142746641168695e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
vanHeukelum/cage3,1.22672266629969421733205214867424644e-01,2.38345970911845369279860851863014971e-01,2.16210184425210970263635784981931497e-01,1.37957854824862997140359130204805422e-01,1.29305272631949423358630462799278689e-03,4.32761848235382368468548200842477363e-04,7.19771398133374409515291339568853183e-03,8.66644761474600881644963811521565279e-04,1.25350306142306738306140477233254751e-08,6.78169006283679674913098657657618639e-09,7.81244420145533251181040108762788523e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
vanHeukelum/cage4,2.04442216973206449286949830270909566e-01,3.56126514943164170747827956813693592e-01,7.32054175551430605375018793102606821e-01,2.04442216973206449286949830270909566e-01,2.56551110144976146093270988748227637e-03,1.00622006403387936192398345703628770e-03,1.31203013411806055357413232003091921e-02,1.35476029357683836742180463690705856e-03,2.36275416240820284145635179240117471e-08,1.35814690491606104274212290178912178e-08,1.66891149339419306228020856167546899e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
vanHeukelum/cage5,4.80448228728292245182693942738065857e-01,7.44840013552194792640368888125020847e-01,1.46685389560419863335264918845574770e+00,6.00611075310197624378847379287926609e-01,7.30123026576071356374982721751066286e-03,1.54759102117120733982400842626314039e-03,1.73127117517937966944887796084767896e-02,2.01283508800835096358734897749030511e-03,9.96054642383619961377249205086303931e-08,3.49091181468989295329623876177546996e-08,3.82604255026286343066891699676443592e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
vanHeukelum/cage6,6.62262875026301652782758146250278906e-01,1.32689115964925473126961546768514658e+00,2.06544674639263441922481294550441680e+00,1.20436656853509255835406491557148274e+00,1.19659538112384853803312272724355165e-02,2.39931863734751558895798232330443959e-03,3.61353279039274183654065993744691172e-02,3.89194011043840614286672764429959431e-03,6.22404775244562891629049257690366849e-08,3.55846418192156299886726088226592750e-08,4.26978051631752302442587784137031446e-07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
vanHeukelum/cage7,1.22194931631918169793436348181005159e+00,3.54648059275466751802578327682915655e+00,5.54108997567647031402461016291987211e+00,3.36478613915293919995127460118465259e+00,2.41833465536760014340363719874062128e-02,4.99515585338754357569754869164525301e-03,1.16598056588016191410281950265344882e-01,7.95612041414959929988906585523475634e-03,3.35914233396815685013979939523350900e-07,1.66270217804347761434194756140329431e-07,1.61787440679950391944042500403531598e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
vanHeukelum/cage8,3.26846018220476821558235174648840937e+00,4.59807439724154225213250585411689693e+00,1.24909182881638986243445491466093020e+01,3.26846018220476821558235174648840937e+00,4.57191121063303462355938306601769881e-02,2.19666669294427993231012139808271410e-02,2.04086186026178722657508176307452076e-01,2.29313514570139413174622095686336957e-02,3.66905644896406658255594856912949652e-07,3.30753660032987684631434009245361910e-07,2.24162760161269963750422154937487599e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
vanHeukelum/cage9,8.68131368154220498043351220935938964e+00,1.10029507475681235528265900324566915e+01,1.97706984016896287260867434700496252e+01,1.05099480908075888586154403918417976e+01,1.01033943647676865767065211221430490e-01,5.36206573415985319359344239921204143e-02,4.18627704165884487788901919315814495e-01,5.51678455767664162846529587529095198e-02,1.37994641280634341512312323635849081e-06,3.93494932554742005589861006858683716e-07,7.65812953502949325956280014788641359e-06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00


==> data/convert/logarithmic_relative_error.sorted.csv <==
percent,Float8_4,Float8_5,LinearTakum8,Posit8,LinearTakum16,Posit16,BFloat16,Float16,LinearTakum32,Posit32,Float32,LinearTakum64,Posit64,Float64
0.0,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.0007142857142857143,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.0014285714285714286,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.002142857142857143,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.002857142857142857,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.0035714285714285713,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.004285714285714286,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.005,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.005714285714285714,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.0064285714285714285,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.007142857142857143,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.007857142857142858,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.008571428571428572,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.009285714285714286,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.01,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.010714285714285714,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.011428571428571429,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.012142857142857143,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.012857142857142857,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.013571428571428571,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.014285714285714285,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.015,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.015714285714285715,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.016428571428571428,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.017142857142857144,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.017857142857142856,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.018571428571428572,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.019285714285714285,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.02,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.020714285714285713,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.02142857142857143,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.02214285714285714,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.022857142857142857,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.023571428571428573,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.024285714285714285,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.025,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.025714285714285714,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.02642857142857143,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.027142857142857142,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.027857142857142858,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.02857142857142857,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.029285714285714286,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.03,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.030714285714285715,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.03142857142857143,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.03214285714285714,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.032857142857142856,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.03357142857142857,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.03428571428571429,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.035,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.03571428571428571,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.03642857142857143,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.037142857142857144,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.03785714285714286,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.03857142857142857,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.039285714285714285,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.04,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.04071428571428572,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.041428571428571426,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.04214285714285714,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.04285714285714286,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.04357142857142857,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.04428571428571428,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.045,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.045714285714285714,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.04642857142857143,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.047142857142857146,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.047857142857142855,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.04857142857142857,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.04928571428571429,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.05,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.05071428571428571,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.05142857142857143,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.052142857142857144,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.05285714285714286,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.05357142857142857,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.054285714285714284,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.055,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.055714285714285716,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.056428571428571425,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.05714285714285714,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.05785714285714286,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.05857142857142857,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.05928571428571429,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.06,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.060714285714285714,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.06142857142857143,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.062142857142857146,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.06285714285714286,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.06357142857142857,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.06428571428571428,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.065,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.06571428571428571,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.06642857142857143,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.06714285714285714,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.06785714285714285,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.06857142857142857,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.06928571428571428,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.07,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.07071428571428572,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.07142857142857142,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.07214285714285715,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.07285714285714286,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.07357142857142857,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.07428571428571429,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.075,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.07571428571428572,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.07642857142857143,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.07714285714285714,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.07785714285714286,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.07857142857142857,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.07928571428571428,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.08,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.08071428571428571,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.08142857142857143,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.08214285714285714,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.08285714285714285,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.08357142857142857,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.08428571428571428,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.085,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.08571428571428572,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.08642857142857142,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.08714285714285715,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.08785714285714286,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.08857142857142856,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.08928571428571429,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.09,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.09071428571428572,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.09142857142857143,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.09214285714285714,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.09285714285714286,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.09357142857142857,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.09428571428571429,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.095,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.09571428571428571,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.09642857142857143,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.09714285714285714,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.09785714285714285,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.09857142857142857,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.09928571428571428,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.1,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.10071428571428571,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.10142857142857142,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.10214285714285715,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.10285714285714286,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.10357142857142858,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.10428571428571429,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.105,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.10571428571428572,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.10642857142857143,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.10714285714285714,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.10785714285714286,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.10857142857142857,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.10928571428571429,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.11,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.11071428571428571,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.11142857142857143,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.11214285714285714,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.11285714285714285,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.11357142857142857,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.11428571428571428,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.115,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.11571428571428571,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.11642857142857142,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.11714285714285715,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.11785714285714285,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.11857142857142858,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.11928571428571429,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.12,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.12071428571428572,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.12142857142857143,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.12214285714285714,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.12285714285714286,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.12357142857142857,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.12428571428571429,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.125,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.12571428571428572,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.12642857142857142,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.12714285714285714,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.12785714285714286,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.12857142857142856,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.12928571428571428,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.13,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.13071428571428573,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.13142857142857142,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.13214285714285715,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.13285714285714287,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.13357142857142856,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.13428571428571429,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.135,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.1357142857142857,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.13642857142857143,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.13714285714285715,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.13785714285714284,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.13857142857142857,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.1392857142857143,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.14,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.1407142857142857,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.14142857142857143,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.14214285714285715,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.14285714285714285,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.14357142857142857,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.1442857142857143,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.145,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.1457142857142857,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.14642857142857144,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.14714285714285713,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.14785714285714285,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.14857142857142858,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.1492857142857143,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.15,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.15071428571428572,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.15142857142857144,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.15214285714285714,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.15285714285714286,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.15357142857142858,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.15428571428571428,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.155,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.15571428571428572,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.15642857142857142,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.15714285714285714,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.15785714285714286,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.15857142857142856,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.15928571428571428,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.16,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.16071428571428573,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.16142857142857142,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.16214285714285714,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.16285714285714287,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.16357142857142856,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.16428571428571428,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.165,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.1657142857142857,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.16642857142857143,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.16714285714285715,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.16785714285714284,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.16857142857142857,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.1692857142857143,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.17,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.1707142857142857,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.17142857142857143,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.17214285714285715,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.17285714285714285,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.17357142857142857,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.1742857142857143,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.175,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.1757142857142857,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.17642857142857143,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.17714285714285713,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.17785714285714285,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.17857142857142858,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.1792857142857143,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.18,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.18071428571428572,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.18142857142857144,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.18214285714285713,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.18285714285714286,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.18357142857142858,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.18428571428571427,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.185,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.18571428571428572,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.18642857142857142,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.18714285714285714,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.18785714285714286,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.18857142857142858,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.18928571428571428,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.19,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.19071428571428573,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.19142857142857142,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.19214285714285714,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.19285714285714287,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.19357142857142856,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.19428571428571428,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.195,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.1957142857142857,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.19642857142857142,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.19714285714285715,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.19785714285714287,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.19857142857142857,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.1992857142857143,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.2,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.2007142857142857,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.20142857142857143,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.20214285714285715,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.20285714285714285,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.20357142857142857,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.2042857142857143,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.205,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.2057142857142857,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.20642857142857143,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.20714285714285716,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.20785714285714285,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.20857142857142857,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.2092857142857143,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.21,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.21071428571428572,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.21142857142857144,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.21214285714285713,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.21285714285714286,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.21357142857142858,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.21428571428571427,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.215,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.21571428571428572,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.21642857142857144,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.21714285714285714,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.21785714285714286,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.21857142857142858,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.21928571428571428,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.22,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.22071428571428572,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.22142857142857142,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.22214285714285714,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.22285714285714286,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.22357142857142856,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.22428571428571428,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.225,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.2257142857142857,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.22642857142857142,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.22714285714285715,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.22785714285714287,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.22857142857142856,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.2292857142857143,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.23,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.2307142857142857,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.23142857142857143,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.23214285714285715,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.23285714285714285,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.23357142857142857,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.2342857142857143,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.235,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.2357142857142857,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.23642857142857143,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.23714285714285716,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.23785714285714285,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.23857142857142857,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.2392857142857143,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.24,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.24071428571428571,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.24142857142857144,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.24214285714285713,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.24285714285714285,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.24357142857142858,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.24428571428571427,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.245,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.24571428571428572,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.24642857142857144,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.24714285714285714,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.24785714285714286,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.24857142857142858,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.24928571428571428,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.25,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.2507142857142857,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.25142857142857145,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.25214285714285717,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.25285714285714284,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.25357142857142856,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.2542857142857143,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.255,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.2557142857142857,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.25642857142857145,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.2571428571428571,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.25785714285714284,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.25857142857142856,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.2592857142857143,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.26,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.26071428571428573,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.26142857142857145,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.2621428571428571,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.26285714285714284,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.26357142857142857,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.2642857142857143,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.265,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.26571428571428574,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.2664285714285714,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.2671428571428571,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.26785714285714285,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.26857142857142857,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.2692857142857143,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.27,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.27071428571428574,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.2714285714285714,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.27214285714285713,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.27285714285714285,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.2735714285714286,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.2742857142857143,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.275,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.2757142857142857,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.2764285714285714,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.27714285714285714,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.27785714285714286,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.2785714285714286,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.2792857142857143,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.28,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.2807142857142857,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.2814285714285714,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.28214285714285714,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.28285714285714286,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.2835714285714286,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.2842857142857143,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.285,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.2857142857142857,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.2864285714285714,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.28714285714285714,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.28785714285714287,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.2885714285714286,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.2892857142857143,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.29,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.2907142857142857,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.2914285714285714,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.29214285714285715,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.29285714285714287,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.2935714285714286,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.29428571428571426,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.295,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.2957142857142857,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.29642857142857143,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.29714285714285715,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.2978571428571429,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.2985714285714286,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.29928571428571427,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.3,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.3007142857142857,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.30142857142857143,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.30214285714285716,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.3028571428571429,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.30357142857142855,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.30428571428571427,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.305,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.3057142857142857,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.30642857142857144,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.30714285714285716,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.3078571428571429,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.30857142857142855,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.3092857142857143,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.31,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.3107142857142857,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.31142857142857144,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.31214285714285717,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.31285714285714283,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.31357142857142856,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.3142857142857143,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.315,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.3157142857142857,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.31642857142857145,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.3171428571428571,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.31785714285714284,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.31857142857142856,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.3192857142857143,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.32,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.32071428571428573,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.32142857142857145,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.3221428571428571,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.32285714285714284,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.32357142857142857,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.3242857142857143,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.325,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.32571428571428573,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.3264285714285714,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.3271428571428571,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.32785714285714285,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.32857142857142857,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.3292857142857143,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.33,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.33071428571428574,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.3314285714285714,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.33214285714285713,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.33285714285714285,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.3335714285714286,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.3342857142857143,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.335,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.3357142857142857,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.3364285714285714,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.33714285714285713,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.33785714285714286,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.3385714285714286,0.001,0.001,0.001,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.3392857142857143,0.001,0.001,0.0861793434836381,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.34,0.001,0.001,0.11778303565638346,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.3407142857142857,0.001,0.001,0.11901339628523569,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.3414285714285714,0.001,0.001,0.12918720813642331,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.34214285714285714,0.001,0.001,0.1457209593620978,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.34285714285714286,0.001,0.052833535810046496,0.16903646439423664,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.3435714285714286,0.001,0.06453852113757118,0.178636244047759,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.3442857142857143,0.001,0.08144024014173672,0.1866438687729803,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.345,0.001,0.0861793434836381,0.188129774505089,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.3457142857142857,0.001,0.0923713154761033,0.18824409417498653,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.3464285714285714,0.001,0.11778303565638346,0.20144349275725743,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.34714285714285714,0.001,0.12134484333203364,0.20400620202655284,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.34785714285714286,0.001,0.14643709644097827,0.21397137933827368,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.3485714285714286,0.001,0.14900766728488282,0.21621018442521098,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.3492857142857143,0.001,0.151537070049864,0.22314355131420976,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.35,0.001,0.15477410413415368,0.22314355131420976,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.3507142857142857,0.001,0.1563404326867206,0.22314355131420976,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.3514285714285714,0.001,0.15821190453887587,0.22314355131420976,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.35214285714285715,0.001,0.16295993035649067,0.22798584699773933,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.35285714285714287,0.001,0.16657036644273132,0.23228918443126464,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.3535714285714286,0.001,0.16903646439423664,0.26690235612894414,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.35428571428571426,0.001,0.178636244047759,0.271565954794866,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.355,0.001,0.18824409417498653,0.2784577732260013,0.001,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.3557142857142857,0.001,0.1999861137146321,0.3166919003103198,0.030771658666753687,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.35642857142857143,0.001,0.20400620202655284,0.32399044283783507,0.048790164169432,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.35714285714285715,0.001,0.20400620202655284,0.33314073288546264,0.052833535810046496,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.3578571428571429,0.001,0.21397137933827368,0.3489833432929386,0.059253603434758675,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.3585714285714286,0.021033266547979608,0.21405005913774452,0.3551647897638884,0.06062462181643484,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.35928571428571426,0.02817087696669632,0.2355660713127669,0.3757720312257598,0.07946387024542101,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.36,0.030771658666753687,0.23733915566769298,0.3870101485426949,0.0861793434836381,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.3607142857142857,0.048790164169432,0.23834597091184537,0.3870101485426949,0.0923713154761033,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.36142857142857143,0.05431434683237586,0.24005878266882552,0.3937987594444227,0.09401942844496615,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.36214285714285716,0.056338960131980316,0.24005878266882552,0.4094098344984445,0.1039217498543643,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.3628571428571429,0.06062462181643484,0.256714224495717,0.4133554489888447,0.11569319848826341,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.36357142857142855,0.07946387024542101,0.2582865651981791,0.4728789579428762,0.11778303565638346,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.36428571428571427,0.0861793434836381,0.2712697698283977,0.4939417900303628,0.12333583906607143,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.365,0.09401942844496615,0.28055647795987537,0.5429389010583592,0.12693261783884224,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.3657142857142857,0.11569319848826341,0.3117930013774204,0.5444144135494665,0.137957854824863,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.36642857142857144,0.12267226662996943,0.31884398061255703,0.5481878683089355,0.13798058808692862,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.36714285714285716,0.12333583906607143,0.3189827999825651,0.55191713491497,0.14552157071739125,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.3678571428571429,0.12610273746682396,0.32399044283783507,0.5747326058443079,0.14552157071739125,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.36857142857142855,0.12610273746682396,0.3247157924097313,0.6231667800911804,0.15583216161350869,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.3692857142857143,0.14552157071739125,0.33314073288546264,0.6444285890091704,0.16352462538865378,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.37,0.14552157071739125,0.35612651494316416,0.6444285890091704,0.16632167073807397,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.3707142857142857,0.14862616884674895,0.41434385797795653,0.6749491340263477,0.16657036644273132,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.37142857142857144,0.15098450349747838,0.42837635328494955,0.7320541755514306,0.16657036644273132,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.37214285714285716,0.16352462538865378,0.43425930785524636,0.7485561806409887,0.16903646439423664,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.37285714285714283,0.16632167073807397,0.4454571892575701,0.7486140633913143,0.18526378669769075,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.37357142857142855,0.16903646439423664,0.44927548172017073,0.7958584939303945,0.18824409417498653,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.3742857142857143,0.1801164493819257,0.45635625921571166,0.8180364921915932,0.19022594191018846,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.375,0.18526378669769075,0.46650659049013143,0.8271971412379514,0.19022594191018846,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.3757142857142857,0.1999861137146321,0.46650659049013143,0.8667617895106179,0.19361556341271352,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.37642857142857145,0.20444221697320644,0.47225383659055314,0.8797719768435279,0.1999861137146321,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.37714285714285717,0.21758848534176076,0.47225383659055314,0.8826793452038059,0.20444221697320644,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.37785714285714284,0.2561222229455368,0.48466031196988396,0.8826793452038059,0.2089267918652266,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.37857142857142856,0.25836032870788217,0.5008212638787172,0.8839169030786057,0.2089267918652266,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.3792857142857143,0.26536142741391283,0.5051351094565515,0.8915829674522584,0.21758848534176076,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.38,0.33242156587801514,0.5094695431363397,0.948126666272261,0.22282026265652852,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.3807142857142857,0.3512981610470304,0.5157737185208084,0.9541081299459321,0.2561222229455368,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.38142857142857145,0.3558214717981287,0.5306777375461139,0.9879551659996506,0.25836032870788217,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.3821428571428571,0.3570306416351303,0.5600303813987405,0.9879551659996506,0.28407304832421265,1.0e-5,1.0e-5,1.0e-5,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.38285714285714284,0.3957377397942065,0.5615620033438865,0.9900967211436441,0.3166919003103198,1.0e-5,1.0e-5,0.0016906304978873583,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.38357142857142856,0.4054926079713575,0.5615620033438865,1.015606269119446,0.3512981610470304,1.0e-5,1.0e-5,0.0023413287557710253,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.3842857142857143,0.4205718005245134,0.5966337158383819,1.0199747607611902,0.3570306416351303,1.0e-5,1.0e-5,0.002644123607247839,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.385,0.42858795275769423,0.6462146661039965,1.03818403570239,0.37334305738322004,1.0e-5,1.0e-5,0.003251928775132629,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.38571428571428573,0.43200827777825657,0.6675654339064251,1.0724341026067794,0.38964403561516153,1.0e-5,1.0e-5,0.0037542421322050348,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.38642857142857145,0.43513830193299036,0.7194149515041376,1.076154558918363,0.39077142717400337,1.0e-5,1.0e-5,0.005039684655478406,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.3871428571428571,0.453193895096062,0.7194149515041376,1.1100779516279398,0.39260948303432036,0.0002445686190444292,1.0e-5,0.005087958069199443,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.38785714285714284,0.4577203557075234,0.7218207950272159,1.1466226874203174,0.41923453672441974,0.00045530288459991213,1.0e-5,0.0052644913292364485,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.38857142857142857,0.4663804149128372,0.7307569149868232,1.1527326394747852,0.42265319535176443,0.00045954916517398957,0.0002445686190444292,0.005955884942444226,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.3892857142857143,0.4746692651532617,0.7448400135521948,1.1642997542171294,0.44927548172017073,0.0005005896188677127,0.00026777474404546714,0.006869346443005432,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.39,0.48044822872829224,0.758281026327226,1.1743704253608838,0.45662439699229596,0.0005670256809606968,0.00030480464364319055,0.007197713981333744,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.39071428571428574,0.49577524053771227,0.758281026327226,1.176473590389192,0.4577203557075234,0.000593003226468672,0.0003152731532989525,0.007321613530184362,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.3914285714285714,0.584468176545325,0.7628216506587531,1.183114878467172,0.4663804149128372,0.0006718366305305903,0.00034101978006786184,0.007635663240972696,1.0e-5,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.3921428571428571,0.6541581681659996,0.771180557189074,1.1914024333125146,0.46798492889758264,0.000721035467147469,0.0003725609916471073,0.00781303288676831,0.00030480464364319055,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.39285714285714285,0.6622628750263017,0.8271971412379514,1.1971997391138625,0.4746692651532617,0.0007781288184687849,0.00038910998408480594,0.007836995569949181,0.00037031391866554,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.39357142857142857,0.6839961556107579,0.8357698186398717,1.1971997391138625,0.47688131838940434,0.0011532409192523427,0.00043276184823538236,0.009037112146032322,0.00037031391866554,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.3942857142857143,0.719310137233795,0.8374449153799692,1.228483671068246,0.48373723891289605,0.0012403654014686803,0.0004416731420973086,0.010346786445515843,0.00037031391866554,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.395,0.7667680398504477,0.8562227922615824,1.2335233728741843,0.48373723891289605,0.0012403654014686803,0.0004555303201412284,0.010350293937042704,0.00041435084069477054,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.39571428571428574,0.8007138690453517,0.8629750029490278,1.2977001985772452,0.49577524053771227,0.0012449518700057088,0.0004579627155652477,0.010920050332168398,0.00045155976687844473,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.3964285714285714,0.8281888356908673,0.8797611460907109,1.3116269300181531,0.5103220690578885,0.0012930527263194942,0.0004903279105169866,0.01178569331887954,0.00045530288459991213,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.39714285714285713,0.8281888356908673,0.8915324976113356,1.376884909081928,0.5530310830071766,0.0013596195160395616,0.0004999247180902973,0.01238620445101402,0.0005009683637323143,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.39785714285714285,0.8806026341439311,0.9007663309729766,1.4051585264794428,0.5709045789794192,0.0018027144307295006,0.000737435212368719,0.012484692234923996,0.0008666447614746009,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.3985714285714286,0.9119565204437128,0.9164398169258735,1.4488350834585786,0.5808182457646528,0.0018055283432220428,0.0007941498849415138,0.01300887132192339,0.000892217489657101,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.3992857142857143,0.9277567927742196,0.9186115124959636,1.4542020030847245,0.6006110753101976,0.0018055283432220428,0.0008128139340416369,0.013120301341180605,0.0009640623120751042,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.4,0.9541081299459321,0.9199388738299268,1.4668538956041985,0.6006859034048917,0.0019339127790800742,0.0008357710473961023,0.013134881819142172,0.0009899989944359287,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.4007142857142857,0.9651535734694793,0.9291612130183972,1.4814761862133097,0.6029195046866711,0.002024747938782772,0.0008515813410538549,0.013797210089596362,0.0010324406559886555,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.4014285714285714,1.015606269119446,0.930958308341346,1.522608717285347,0.6029195046866711,0.002390874870260432,0.0008515813410538549,0.014012744137078635,0.0011126802620333787,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.40214285714285714,1.034805518861899,0.9405566872505903,1.536689642588027,0.6180595742026715,0.0025655111014497613,0.0008631150037970059,0.014126656881591038,0.0011944892233407165,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.40285714285714286,1.0413793361112564,0.9440800642004935,1.538091500436747,0.6199364667033705,0.0026014999290362804,0.0009628581249102383,0.014126656881591038,0.0012449518700057088,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.4035714285714286,1.0810857792435098,0.9893026368673314,1.5756087372240717,0.6349069039454591,0.002644418873854574,0.0009628581249102383,0.014345848533359972,0.001290702187637608,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.4042857142857143,1.1021158571575362,0.9894622419427835,1.5926858946999216,0.6367106594196178,0.002692819601662863,0.0009628581249102383,0.014544480356887421,0.0013547602935768384,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.405,1.1100779516279398,1.0269311271113315,1.6354723824843183,0.6669325054799942,0.002727883154990139,0.0009640623120751042,0.014544480356887421,0.001481924321199279,1.0e-11,1.0e-11,1.0e-11,1.0e-19,1.0e-19,1.0e-19
0.4057142857142857,1.1344235734720824,1.03818403570239,1.6427230452123243,0.6842058750929143,0.0027917259431807224,0.0010062200640338793,0.01486187779001214,0.001545062981028094,4.4000421657547995e-9,1.6130980140479274e-9,2.0190017933739832e-8,1.0e-19,1.0e-19,1.0e-19
0.4064285714285714,1.2219493163191817,1.0401699145197425,1.6452094348437383,0.6911730680565211,0.0029306865720584597,0.0010735164520521662,0.015018131831412134,0.0015985996844394205,4.978929402221423e-9,2.5874923091417284e-9,3.871435285461417e-8,1.0e-19,1.0e-19,1.0e-19
0.40714285714285714,1.267882180978408,1.0421192366389949,1.7517469401277697,0.7456434106461513,0.00305115190047183,0.001209252341955948,0.015205204053907647,0.0016006745219331346,5.971449215999279e-9,4.4000421657547995e-9,5.0278898246382744e-8,1.0e-19,1.0e-19,1.0e-19
0.40785714285714286,1.2992768727681006,1.0440620349577951,1.7875366590596953,0.7672077379846285,0.003090847097917805,0.001209252341955948,0.015205204053907647,0.001612925885795726,6.9555380818719625e-9,4.8109848149896395e-9,5.239005602695281e-8,1.0e-19,1.0e-19,1.0e-19
0.4085714285714286,1.3476627407498982,1.0763148354494674,1.8022998001539638,0.7736265385210459,0.00324135121926271,0.0012640163708812974,0.015246580963979182,0.0017265454579868012,7.011877649296366e-9,5.51542381221264e-9,5.407593986202349e-8,1.0e-19,1.0e-19,1.0e-19
0.4092857142857143,1.376884909081928,1.0809164170775858,1.8454133786307425,0.7865602266467882,0.0032593359519110317,0.0012640163708812974,0.0152521528291978,0.0018027144307295006,7.63818198004005e-9,5.68515353192572e-9,5.833192414713829e-8,1.0e-19,1.0e-19,1.0e-19
0.41,1.42015023288859,1.082468727730041,1.8492923441183653,0.791876445022795,0.0032593359519110317,0.0012831507384193422,0.0152521528291978,0.0018055283432220428,8.652024987534444e-9,5.971449215999279e-9,7.697575738281729e-8,1.0e-19,1.0e-19,1.0e-19
0.4107142857142857,1.4474723804765264,1.0943849579613933,1.856813206819084,0.7979223749288918,0.003291856219167731,0.0012982228508104116,0.015437329695694724,0.0018055283432220428,1.0498901174261316e-8,6.781690062836797e-9,7.812444201455333e-8,1.0e-19,1.0e-19,1.0e-19
0.4114285714285714,1.4488350834585786,1.1008029523003589,1.8653063001205596,0.828994247529862,0.003291856219167731,0.0014934829200789067,0.015537052296026503,0.0018148575264549849,1.1001703483019515e-8,6.988324771093524e-9,9.096245798165918e-8,1.0e-19,1.0e-19,1.0e-19
0.41214285714285714,1.4810695412635253,1.1049028133650918,1.8663969982151583,0.8364416218794813,0.00331541583899716,0.0015445664736419662,0.015870033096294877,0.0018900877892531582,1.2535030614230674e-8,7.482335620090903e-9,9.686713685997335e-8,1.0e-19,1.0e-19,1.0e-19
0.41285714285714287,1.5765582111249137,1.1492350595690706,1.869446678106922,0.8806026341439311,0.003329945285685749,0.0015475910211712074,0.01614113502365928,0.0018900877892531582,1.5463691339239464e-8,1.0330964946576805e-8,1.1181319926286559e-7,1.0e-19,1.0e-19,1.0e-19
0.4135714285714286,1.8768580912396253,1.1525664976803678,1.8885610992819988,0.891119164209984,0.0037372677764316185,0.0015552852840697992,0.016525460333614336,0.001944319427114061,1.8995328225944802e-8,1.1253213536746111e-8,1.197173682377738e-7,1.0e-19,1.0e-19,1.0e-19
0.4142857142857143,1.9003234371450408,1.1598923283810867,1.9003234371450408,0.8921164738108442,0.0038248832808678275,0.0015820196179244337,0.016916706328613855,0.0020128350880083508,2.2069205282712066e-8,1.1653999121065866e-8,1.393265400718337e-7,1.0e-19,1.0e-19,1.0e-19
0.415,1.9306785743507808,1.1721897653715974,1.9306785743507808,0.8943361832403705,0.003960368754861968,0.0015820196179244337,0.017015799692203053,0.002024747938782772,2.3093634989991705e-8,1.3011089595073091e-8,1.397312881466792e-7,1.0e-19,1.0e-19,1.0e-19
0.4157142857142857,1.938236032909755,1.174839955715033,1.938236032909755,0.9119565204437128,0.004028315033818768,0.0015910704097614294,0.017312711751793795,0.002075181130042134,2.3627541624082028e-8,1.3399920571690004e-8,1.5392630024440434e-7,1.0e-19,1.0e-19,1.0e-19
0.4164285714285714,2.034161766792143,1.1749335203151154,1.942527944604485,0.9177230204771639,0.00424693509714555,0.001724588853435981,0.0182026391466044,0.002352909203896049,2.3901321271526255e-8,1.3581469049160611e-8,1.6449056817867888e-7,1.0e-19,1.0e-19,1.0e-19
0.41714285714285715,2.0851358719147606,1.2026625133338529,1.966481517402118,0.9195028562091857,0.004347321016455145,0.001798902472609264,0.018855516323330306,0.002352909203896049,2.63033459599963e-8,1.368537983984604e-8,1.668911493394193e-7,1.0e-19,1.0e-19,1.0e-19
0.41785714285714287,2.0867055780798016,1.2279758668064924,1.9729345249011885,0.9275915789117107,0.0046541264314643414,0.0018091326990070072,0.018856440399677463,0.0023894955175025943,2.9394972980541702e-8,1.373375204380645e-8,1.669769535925186e-7,1.0e-19,1.0e-19,1.0e-19
0.4185714285714286,2.2020656492875923,1.232924426272878,2.0065097185229437,0.9277567927742196,0.004660833857596497,0.0018488086954851258,0.01904250499928702,0.0023894955175025943,3.001676121956132e-8,1.5463691339239464e-8,1.7384732649837563e-7,1.0e-19,1.0e-19,1.0e-19
0.41928571428571426,2.265185664130128,1.2343407240681563,2.0116464155400005,0.9282400380621916,0.004704946163427711,0.001966885616090363,0.019339707327302762,0.0024259673643793975,3.001676121956132e-8,1.596686544963498e-8,1.7532409125946946e-7,1.0e-19,1.0e-19,1.0e-19
0.42,2.2887653334130693,1.2382970226300367,2.0139118353815486,0.9405566872505903,0.004705138648034906,0.001984019334662674,0.019473928308122272,0.0024302301657879934,3.210095187240564e-8,1.596686544963498e-8,1.7532409125946946e-7,1.0e-19,1.0e-19,1.0e-19
0.4207142857142857,2.2995730926682145,1.2387129235148333,2.0408578181585706,0.9541081299459321,0.004724109280010838,0.0019930677850019387,0.01987014214780401,0.0026014999290362804,3.3410063394636736e-8,1.7483038721021627e-8,1.7867440683380557e-7,1.0e-19,1.0e-19,1.0e-19
0.42142857142857143,2.368541142472559,1.2896268916794835,2.0654467463926345,0.9857892553842652,0.004815804720426094,0.0020223982660602315,0.019929012468404825,0.0027463446518050582,3.5023770655334564e-8,1.8287854457139987e-8,1.800514125278705e-7,1.0e-19,1.0e-19,1.0e-19
0.42214285714285715,2.37334050166449,1.2896269114295635,2.0851358719147606,0.9873716158805782,0.0048535487016515685,0.002024747938782772,0.01993359738291615,0.0028357745462403664,4.03746513960827e-8,1.8287854457139987e-8,1.8185248728353586e-7,1.0e-19,1.0e-19,1.0e-19
0.4228571428571429,2.37334050166449,1.304150183087747,2.0991828821424683,1.0076929614656873,0.0048909116436321055,0.002056472753145009,0.020369822094227098,0.0029334316412383244,4.03746513960827e-8,1.881217325876196e-8,1.88913203369113e-7,1.0e-19,1.0e-19,1.0e-19
0.4235714285714286,2.3784556763908955,1.3268911596492547,2.1128011867306227,1.015606269119446,0.0048909116436321055,0.002075181130042134,0.020423899518063136,0.003048975248955812,4.1239487123741775e-8,1.9139894130020074e-8,2.0065649585694013e-7,1.0e-19,1.0e-19,1.0e-19
0.42428571428571427,2.3835623148408267,1.3325629315418506,2.117075127792629,1.0413793361112564,0.004992863808387434,0.002183739247037399,0.02121829508516337,0.003090847097917805,4.2163483226939585e-8,2.0050302262091768e-8,2.022115075325817e-7,1.0e-19,1.0e-19,1.0e-19
0.425,2.617946023464715,1.3926474671253932,2.135212596057303,1.0810857792435098,0.005026838098977565,0.002217219816811145,0.021231873365906193,0.0031119815186427947,4.2163483226939585e-8,2.2069205282712066e-8,2.0615889824997384e-7,1.0e-19,1.0e-19,1.0e-19
0.4257142857142857,2.6237929503563713,1.4032639684452521,2.1500918165601006,1.1021158571575362,0.005087958069199443,0.0022319753693310117,0.021411195653961143,0.003176685628473285,4.315436582126072e-8,2.3792321434779486e-8,2.109600268226774e-7,1.0e-19,1.0e-19,1.0e-19
0.42642857142857143,2.6458845038491177,1.4049447656556417,2.1609821344326723,1.107667962770489,0.005204347069101121,0.0022603547653176994,0.02202557059750736,0.003182299322296994,4.35726087436683e-8,2.3906250495198704e-8,2.3006514807436893e-7,1.0e-19,1.0e-19,1.0e-19
0.42714285714285716,2.979753339175127,1.4302841589266324,2.1981747267507883,1.1100779516279398,0.005224232608653637,0.0023069096787359644,0.02203901790718355,0.00321085786534006,4.597909834256208e-8,2.4157130582367045e-8,2.4533041202556896e-7,1.0e-19,1.0e-19,1.0e-19
0.4278571428571429,3.0591414605329317,1.470213863824556,2.210039844296329,1.1243584582457282,0.005320039843718401,0.0023993186373475156,0.022684465279443043,0.0032163004864809303,4.655367776399735e-8,2.4518046595164398e-8,2.488346864026365e-7,1.0e-19,1.0e-19,1.0e-19
0.42857142857142855,3.169873010965274,1.4837361144798251,2.2682364675805116,1.1344235734720824,0.005387795536486253,0.0024043395202378542,0.023581744731574934,0.00326642204655705,5.3960845767949884e-8,2.5346377685523453e-8,2.5516691610613446e-7,1.0e-19,1.0e-19,1.0e-19
0.42928571428571427,3.2684601822047683,1.4852148877393125,2.2995730926682145,1.1357920899592038,0.005508338842328114,0.00249558013365253,0.023581744731574934,0.003465580923851079,5.465850947037705e-8,2.6388691866839026e-8,2.5516691610613446e-7,1.0e-19,1.0e-19,1.0e-19
0.43,3.3284306145542955,1.4883429580905143,2.3423747249524682,1.135792233549844,0.0055637137578856445,0.00260220058134069,0.02394246806990251,0.00351564409514328,5.783088879164448e-8,2.7606499892371097e-8,2.66435005447394e-7,1.0e-19,1.0e-19,1.0e-19
0.4307142857142857,3.474002479121518,1.4936283354751994,2.358603450956008,1.1869096156062744,0.005569730500932085,0.0026588987134840876,0.024019648041190066,0.003517711419496757,5.821473226225158e-8,2.821407454600713e-8,2.66435005447394e-7,1.0e-19,1.0e-19,1.0e-19
0.43142857142857144,3.5627807947701866,1.4936283354751994,2.368541142472559,1.1926820684241934,0.005797219355000005,0.002855425039927897,0.024063295178704994,0.003579352267425191,5.97384325964015e-8,2.821407454600713e-8,2.6815087638433377e-7,1.0e-19,1.0e-19,1.0e-19
0.43214285714285716,3.576389385565504,1.5915169238117066,2.3784556763908955,1.1976091379883123,0.006264577277290059,0.002941172938406909,0.02407868436883446,0.0036339961937164834,6.22404775244563e-8,2.8383807212254733e-8,2.8288550471003745e-7,1.0e-19,1.0e-19,1.0e-19
0.4328571428571429,3.9291039954865608,1.6264830447970446,2.3889270031273475,1.2043665685350926,0.006458449232365817,0.0029454592925406034,0.02407868436883446,0.003719695387065982,6.306598036657525e-8,2.966800449690307e-8,2.8541053411001914e-7,1.0e-19,1.0e-19,1.0e-19
0.43357142857142855,3.9390220976061485,1.6934821899686894,2.397832024888011,1.2448622822773947,0.006514908856840362,0.00303821204590532,0.024336667198817986,0.003777023854746381,6.474629569865832e-8,2.968047358831702e-8,2.9671694843952504e-7,1.0e-19,1.0e-19,1.0e-19
0.4342857142857143,4.085522793321007,1.6973200643359678,2.408886349472534,1.2464974804096214,0.006552466448699419,0.0033239673241975557,0.024336667198817986,0.0037810383130054827,6.490776628138452e-8,3.0570178026380575e-8,3.0037796561815323e-7,1.0e-19,1.0e-19,1.0e-19
0.435,4.226711483037491,1.6973200643359678,2.4311233657401385,1.271979712544024,0.006615242680035091,0.003324758397005098,0.024919324222598963,0.0038013204769448564,6.503190017914451e-8,3.2200464249761455e-8,3.0037796561815323e-7,1.0e-19,1.0e-19,1.0e-19
0.4357142857142857,5.803860303425345,1.6984879441068135,2.4614921478308767,1.2951109958261082,0.006634333915830213,0.0033763427367756007,0.02515129949942064,0.0038169271603798985,6.897039399149414e-8,3.3173941591228244e-8,3.0229508466291526e-7,1.0e-19,1.0e-19,1.0e-19
0.43642857142857144,8.681313681542205,1.7253526885766517,2.4748751543813956,1.2992768727681006,0.006843642821644546,0.003492870649883441,0.025243751336840002,0.0038226934033413354,7.006942346304548e-8,3.3283381071358516e-8,3.0572057620415494e-7,1.0e-19,1.0e-19,1.0e-19
0.43714285714285717,10000.0,1.771543424659313,2.4934156723976053,1.3018028483626363,0.00700589632615838,0.0035162619138067444,0.02535390094494977,0.0038919401104384062,7.018837062370401e-8,3.3330618021917824e-8,3.0647279173388573e-7,1.0e-19,1.0e-19,1.0e-19
0.43785714285714283,10000.0,1.7972199003961047,2.497468268201322,1.3018028483626363,0.00707706183431711,0.003517711419496757,0.025385214491840766,0.004151936903104625,7.059003998628455e-8,3.4802954123660037e-8,3.0933888365774084e-7,1.0e-19,1.0e-19,1.0e-19
0.43857142857142856,10000.0,1.8090065178728254,2.543474972308008,1.3044427780761005,0.007263530167553884,0.0035465005232722334,0.025385214491840766,0.0046017966782709125,7.134161760995617e-8,3.490911814689893e-8,3.103766599245486e-7,1.0e-19,1.0e-19,1.0e-19
0.4392857142857143,10000.0,1.8400226117245377,2.573263286233427,1.3044427780761005,0.007291326145671568,0.00355221834875371,0.02563951447429104,0.004661411204615861,7.14293226094291e-8,3.5035631790490714e-8,3.1570560667226396e-7,1.0e-19,1.0e-19,1.0e-19
0.44,10000.0,1.8492923441183653,2.587937450666324,1.311384608598702,0.0073012302657607135,0.003698483056778366,0.02581161562407998,0.004695964431859357,7.760585501213748e-8,3.558464181921563e-8,3.167781033323347e-7,1.0e-19,1.0e-19,1.0e-19
0.4407142857142857,10000.0,1.851993793535675,2.587937450666324,1.3334541173191277,0.007337457175247918,0.003743165262168355,0.02632424479129845,0.004698001482804368,7.904683192912986e-8,3.565362058782832e-8,3.232594146574098e-7,1.0e-19,1.0e-19,1.0e-19
0.44142857142857145,10000.0,1.9005087989430773,2.603752512986716,1.3441497798543678,0.007748305858395827,0.003749813896300069,0.026857612126690224,0.004704946163427711,7.959865164387024e-8,3.658101079494575e-8,3.405731695389704e-7,1.0e-19,1.0e-19,1.0e-19
0.4421428571428571,10000.0,1.9207819767691738,2.613658568586809,1.3480474564260772,0.007748429684694667,0.0037992084798587735,0.026917294105226475,0.004722107580425318,7.985583928078796e-8,3.664508490599984e-8,3.42963959369501e-7,1.0e-19,1.0e-19,1.0e-19
0.44285714285714284,10000.0,1.976465341202995,2.617946023464715,1.358005829870361,0.007759970056083516,0.0037995956420099047,0.027043005762819962,0.004850498935917972,8.111819133837246e-8,3.8405261796268316e-8,3.42963959369501e-7,1.0e-19,1.0e-19,1.0e-19
0.44357142857142856,10000.0,2.044081875227843,2.6237929503563713,1.3763382283210885,0.00806283162856094,0.0037998034924521668,0.027663243439986284,0.004856682130140908,8.265232104913906e-8,3.8600957866779276e-8,3.5068355096101e-7,1.0e-19,1.0e-19,1.0e-19
0.4442857142857143,10000.0,2.0491144361565916,2.6295953984775573,1.376884909081928,0.008113971222041404,0.0038176243837953366,0.02771322589272427,0.0051252064665272545,8.386144122872047e-8,3.9360892117081496e-8,3.5068355096101e-7,1.0e-19,1.0e-19,1.0e-19
0.445,10000.0,2.0540532796183024,2.6312996109180222,1.4078204979999625,0.008166652465775031,0.0038176243837953366,0.027889465362133044,0.005220910573303986,8.621659034920183e-8,3.9360892117081496e-8,3.5601533989133136e-7,1.0e-19,1.0e-19,1.0e-19
0.44571428571428573,10000.0,2.0542410885365903,2.6387981512769225,1.4152834763845448,0.0082233107873447,0.0038680384726253697,0.027967155650644712,0.005392200914008612,8.666545394020847e-8,3.9648677398786254e-8,3.606275967398639e-7,1.0e-19,1.0e-19,1.0e-19
0.44642857142857145,10000.0,2.067131826888968,2.6458845038491177,1.4156182469723932,0.00852753921636051,0.003901741880657512,0.028110762001341445,0.005824096557297472,8.88329223696852e-8,3.9706160349288663e-8,3.6496387164793835e-7,1.0e-19,1.0e-19,1.0e-19
0.4471428571428571,10000.0,2.070689752101058,2.668097442106025,1.4228350752404595,0.008987254618715343,0.003938667625337999,0.028182067362358437,0.005824096557297472,9.086300754983366e-8,4.311021642341444e-8,3.68445686514548e-7,1.0e-19,1.0e-19,1.0e-19
0.44785714285714284,10000.0,2.0920248797890553,2.6953530043217744,1.4475763743896497,0.009035370775934469,0.003952280516907087,0.0285744596270041,0.005840229460090325,9.122810235412818e-8,4.347858663792673e-8,3.8093973838082323e-7,1.0e-19,1.0e-19,1.0e-19
0.44857142857142857,10000.0,2.0968589600383343,2.7039806358800944,1.4488350834585786,0.00923977983663362,0.004100041958469894,0.028924670680397342,0.0058403590516960405,9.122810235412818e-8,4.488020587250582e-8,3.826042550262863e-7,1.0e-19,1.0e-19,1.0e-19
0.4492857142857143,10000.0,2.1151157816351316,2.858718454489306,1.4587938722371983,0.009365368174838755,0.004233968196343671,0.028925331728407017,0.005894579667477073,9.301799411198088e-8,4.526539959898307e-8,3.8632180348490853e-7,1.0e-19,1.0e-19,1.0e-19
0.45,10000.0,2.1667370489287316,2.8708461094263646,1.4693712849476872,0.009401608700417442,0.004248880863275875,0.029155975786960834,0.005952977241906942,9.456443791984388e-8,4.6456649831592775e-8,3.959306802343881e-7,1.0e-19,1.0e-19,1.0e-19
0.45071428571428573,10000.0,2.169202765727357,2.88020734864751,1.4866697673896396,0.00950958097138526,0.0046154147122172895,0.02918814854653442,0.005952977241906942,9.516243335666241e-8,4.649622381225017e-8,4.021852791060139e-7,1.0e-19,1.0e-19,1.0e-19
0.4514285714285714,10000.0,2.169202765727357,2.9274552617145417,1.5045466121259103,0.009537360031667967,0.004650975261875342,0.029369920854206717,0.005980896881113201,9.676779852397583e-8,4.7876877942832793e-8,4.033863344720507e-7,1.0e-19,1.0e-19,1.0e-19
0.4521428571428571,10000.0,2.195269549997804,2.9774635910622567,1.5128573000936723,0.009543223149409278,0.0046767462912572855,0.029699921714182644,0.006077525340967747,9.755422028006642e-8,4.811222472364222e-8,4.0803204330848795e-7,1.0e-19,1.0e-19,1.0e-19
0.45285714285714285,10000.0,2.217851285266955,3.0079158682103997,1.592274243792379,0.009801686934837298,0.004738979390501917,0.03032403020548033,0.0062337907592766514,9.769752138929334e-8,4.8942639857641715e-8,4.1282003826419116e-7,1.0e-19,1.0e-19,1.0e-19
0.45357142857142857,10000.0,2.235608996526309,3.0097136534783195,1.5977693936683472,0.009801686934837298,0.004738979390501917,0.03144565400196974,0.006293274570764635,9.874287660503094e-8,4.910696311775738e-8,4.1434595143634545e-7,1.0e-19,1.0e-19,1.0e-19
0.4542857142857143,10000.0,2.2660687084204265,3.0296234755231986,1.6024007015478756,0.009873851941118967,0.004849718864207434,0.03144565400196974,0.006299239772757011,9.960546423836199e-8,4.991515960039633e-8,4.2363478113021725e-7,1.0e-19,1.0e-19,1.0e-19
0.455,10000.0,2.3128587891506425,3.0397986416272467,1.604166763734801,0.009891843009984714,0.004918496298119579,0.03149418921285316,0.006458449232365817,1.0092862094782263e-7,5.372982139671917e-8,4.269780516317523e-7,1.0e-19,1.0e-19,1.0e-19
0.45571428571428574,10000.0,2.314401287438244,3.0609603671471404,1.6091733881070136,0.009910734775193062,0.004932795426398138,0.031865587094526526,0.006490879556555567,1.0172199647604929e-7,5.391215175034273e-8,4.272840624029898e-7,1.0e-19,1.0e-19,1.0e-19
0.4564285714285714,10000.0,2.314585115985535,3.09696794498178,1.6171108578604956,0.009937554294169822,0.004995155853387543,0.03201568103056374,0.006514908856840362,1.0794280063657207e-7,5.5945560676997034e-8,4.333279221241434e-7,1.0e-19,1.0e-19,1.0e-19
0.45714285714285713,10000.0,2.314585115985535,3.112019939201528,1.6239637475829918,0.00998088297576973,0.005149137776159087,0.03201568103056374,0.006673495767014801,1.0800636724667348e-7,5.599488440746592e-8,4.3390458914867383e-7,1.0e-19,1.0e-19,1.0e-19
0.45785714285714285,10000.0,2.322604626413951,3.1139585021403873,1.6317943175395042,0.01014381056439254,0.005156225026693256,0.03209926383207169,0.007199431694542858,1.0865494267725855e-7,5.842722090149082e-8,4.3702261948378515e-7,1.0e-19,1.0e-19,1.0e-19
0.4585714285714286,10000.0,2.347156154917945,3.161999540203801,1.649149981145327,0.010296366301470034,0.005359176725213976,0.03216073828211056,0.007266171171525924,1.1118402361348738e-7,5.8684560853671175e-8,4.417039932454313e-7,1.0e-19,1.0e-19,1.0e-19
0.4592857142857143,10000.0,2.358603450956008,3.1619996157360664,1.6491712823902338,0.010298214815990516,0.005384901927541185,0.03245196849941866,0.007291326145671568,1.1312995987415884e-7,5.8684560853671175e-8,4.505655343679324e-7,1.0e-19,1.0e-19,1.0e-19
0.46,10000.0,2.4536377678838703,3.1626598483411548,1.6491712823902338,0.01041019591684458,0.005414765309156405,0.03275894386847763,0.007520003489868543,1.1315001519421583e-7,5.902173902899739e-8,4.6209211312232534e-7,1.0e-19,1.0e-19,1.0e-19
0.4607142857142857,10000.0,2.473943185868062,3.182183148434036,1.655532103515429,0.010465780352350098,0.005491251634632895,0.033133673458533255,0.007534880908018931,1.1383369970670168e-7,5.9418469164514594e-8,4.6249009813273715e-7,1.0e-19,1.0e-19,1.0e-19
0.4614285714285714,10000.0,2.4958073416739333,3.212672668881072,1.6663577998435106,0.010484133832274943,0.005520850509677032,0.033853393493512435,0.007548078865323667,1.1598319422535276e-7,5.96960627554378e-8,4.647437352507176e-7,1.0e-19,1.0e-19,1.0e-19
0.46214285714285713,10000.0,2.5517905039798787,3.263200218543868,1.666790567536883,0.010685697803368067,0.00553757122340919,0.03385874832610024,0.00759322029651246,1.1662425210832696e-7,6.031315155480565e-8,4.647437352507176e-7,1.0e-19,1.0e-19,1.0e-19
0.46285714285714286,10000.0,2.5769648707028403,3.263200218543868,1.6670515773250543,0.010817636905527674,0.005573774763995099,0.033998079367472095,0.0077275629220641354,1.1970499780877055e-7,6.041957899978451e-8,4.6613026329685446e-7,1.0e-19,1.0e-19,1.0e-19
0.4635714285714286,10000.0,2.5820846285992216,3.29527744253069,1.6750280781082898,0.010853783596418884,0.005636329467211319,0.03403972109159045,0.007788161810965742,1.223621471382882e-7,6.131978075111192e-8,4.6906911848823507e-7,1.0e-19,1.0e-19,1.0e-19
0.4642857142857143,10000.0,2.586894985768959,3.3035988205090976,1.6755910381332657,0.011023055607145693,0.005646393091528034,0.03427519437171559,0.007815541943982941,1.2252413080637906e-7,6.155541431442855e-8,4.701458881742885e-7,1.0e-19,1.0e-19,1.0e-19
0.465,10000.0,2.6086127997870836,3.3070011079370123,1.7005879931470698,0.011156292878467183,0.00573048284237729,0.03466644935890668,0.007897626308484612,1.2254024691132908e-7,6.236334747420403e-8,4.705570876425085e-7,1.0e-19,1.0e-19,1.0e-19
0.4657142857142857,10000.0,2.6371355840043402,3.3253206050785864,1.7277166670087278,0.011189161385317514,0.005777574030159525,0.03466644935890668,0.007956120414149599,1.2486174287937233e-7,6.40981999891075e-8,4.705570876425085e-7,1.0e-19,1.0e-19,1.0e-19
0.4664285714285714,10000.0,2.6411452641458455,3.3376478725610967,1.7333341910754225,0.011207723775757817,0.005777574030159525,0.03516025167261048,0.007977749902859366,1.283962507545719e-7,6.46052474024245e-8,4.7463589883188844e-7,1.0e-19,1.0e-19,1.0e-19
0.46714285714285714,10000.0,2.6445810785366,3.3427601186193314,1.78791779587665,0.011374487992894181,0.005789137265609682,0.03588416564173069,0.008079826753148401,1.2990806420169837e-7,6.565295838558396e-8,4.7629776512669484e-7,1.0e-19,1.0e-19,1.0e-19
0.46785714285714286,10000.0,2.6564943690576017,3.357239468508149,1.8030945275137567,0.011427528496868416,0.006083108262682294,0.03588439798476739,0.008110471890775926,1.3311237501821443e-7,6.589903371249868e-8,4.846038708946123e-7,1.0e-19,1.0e-19,1.0e-19
0.4685714285714286,10000.0,2.6573970115754095,3.3687081277351387,1.8167191637496365,0.01147634428380739,0.006087763403304612,0.03613532790392742,0.008247203204295466,1.3965241425965277e-7,6.966051186873727e-8,4.884261664846912e-7,1.0e-19,1.0e-19,1.0e-19
0.4692857142857143,10000.0,2.6658416046639926,3.3687081277351387,1.8198591118823169,0.011511651135328036,0.006087763403304612,0.036490325908156346,0.008337609661898287,1.399641581216838e-7,7.339223929561625e-8,4.930833625616547e-7,1.0e-19,1.0e-19,1.0e-19
0.47,10000.0,2.6838503573729375,3.46768078971251,1.839012833094413,0.011514836546126579,0.0062629039237945645,0.03732623069208908,0.008353657590580849,1.4052010743686993e-7,7.435389057941953e-8,5.012176174273739e-7,1.0e-19,1.0e-19,1.0e-19
0.4707142857142857,10000.0,2.696958007039794,3.474002479121518,1.8574719954910242,0.011579028591624439,0.006291510191416054,0.03773665883955044,0.008355222362462332,1.4120102367104062e-7,7.6968347158961e-8,5.046193102184677e-7,1.0e-19,1.0e-19,1.0e-19
0.4714285714285714,10000.0,2.7318976261918464,3.5237623436903456,1.85926831717098,0.011761333813277139,0.006330613791632864,0.03786660437682281,0.008359238697618725,1.414357519518284e-7,7.813591702874259e-8,5.054919723207584e-7,1.0e-19,1.0e-19,1.0e-19
0.47214285714285714,10000.0,2.766147451746928,3.6552174900604615,1.85926831717098,0.011855648569881425,0.006392896608767235,0.037878549330742056,0.00849055859292878,1.4373115756947083e-7,7.904683192912986e-8,5.054919723207584e-7,1.0e-19,1.0e-19,1.0e-19
0.47285714285714286,10000.0,2.7662126240018847,3.738294888185263,1.8617042279966276,0.011965953811238486,0.006528979315778355,0.03873160691376859,0.008499977942112482,1.455240536625069e-7,7.94736147738545e-8,5.122001754997748e-7,1.0e-19,1.0e-19,1.0e-19
0.4735714285714286,10000.0,2.7791819072254706,3.829333878739562,1.891726534793426,0.011985547539794833,0.006551339579472719,0.03925809437842126,0.008544983245489801,1.4600844106698178e-7,7.959865164387024e-8,5.150679473899876e-7,1.0e-19,1.0e-19,1.0e-19
0.4742857142857143,10000.0,2.790393814563549,3.8779929892397846,1.896989187741222,0.012153425938265655,0.0066798237478395165,0.039325402375848056,0.008660578892109201,1.4702934122236717e-7,8.075335906797522e-8,5.280709720861016e-7,1.0e-19,1.0e-19,1.0e-19
0.475,10000.0,2.84390671532402,3.9030511957572087,1.9003234371450408,0.012218758835062798,0.006706682801092913,0.03981128153462378,0.008697178755553451,1.4904658072106688e-7,8.09127643396077e-8,5.400553393791033e-7,1.0e-19,1.0e-19,1.0e-19
0.4757142857142857,10000.0,2.879348963451143,3.906943777204982,1.9039242385964101,0.01247364438813476,0.006839402843042087,0.041020764890708813,0.008697178755553451,1.4949476772451877e-7,8.148732392937644e-8,5.439495279563907e-7,1.0e-19,1.0e-19,1.0e-19
0.4764285714285714,10000.0,2.9039306414638597,3.9253049780975573,1.9039242385964101,0.01261011011914382,0.00700589632615838,0.041020764890708813,0.0089162645485584,1.4949476772451877e-7,8.249411887335677e-8,5.523562004492854e-7,1.0e-19,1.0e-19,1.0e-19
0.47714285714285715,10000.0,2.911068207523427,3.9329784834312287,1.9152432998299023,0.012660742025399803,0.007077210622528907,0.04152313326420521,0.00913475899598606,1.4959708680698187e-7,8.376653030754456e-8,5.544183520367465e-7,1.0e-19,1.0e-19,1.0e-19
0.47785714285714287,10000.0,2.9585699578196256,4.001850250077201,1.9306785743507808,0.012686040909609104,0.007116107030481536,0.04203388349195781,0.009175670435429323,1.5129974735845388e-7,8.398178255514228e-8,5.616898267809561e-7,1.0e-19,1.0e-19,1.0e-19
0.4785714285714286,10000.0,2.961789355696962,4.01330735498447,1.938236032909755,0.012836192350548422,0.007234161249998981,0.04227290345473941,0.009175670435429323,1.514958337596312e-7,8.455299070463999e-8,5.754342694300425e-7,1.0e-19,1.0e-19,1.0e-19
0.47928571428571426,10000.0,2.9823311378347075,4.032549607003176,2.000893653591115,0.012836192350548422,0.007240643071696938,0.042810119205929496,0.009228874051108183,1.52506121320033e-7,8.481420002101415e-8,5.788388755793479e-7,1.0e-19,1.0e-19,1.0e-19
0.48,10000.0,3.009151146566498,4.042584144242198,2.0252680456543333,0.012836875061807524,0.0072432775943132785,0.043061468522357156,0.00923977983663362,1.536585624224811e-7,8.481420002101415e-8,5.813985986477138e-7,1.0e-19,1.0e-19,1.0e-19
0.4807142857142857,10000.0,3.015138386115439,4.053049168362901,2.0309984331897395,0.012858050182424103,0.007268387290614561,0.043061468522357156,0.009473499795088743,1.537312522584979e-7,8.505920585322229e-8,5.981669371508968e-7,1.0e-19,1.0e-19,1.0e-19
0.48142857142857143,10000.0,3.0268286488343947,4.066606654558569,2.0309984331897395,0.01300887132192339,0.007304703487343915,0.043479475014553244,0.009780792688779773,1.55275394658678e-7,8.566095836458442e-8,6.034355079476025e-7,1.0e-19,1.0e-19,1.0e-19
0.48214285714285715,10000.0,3.079552305850025,4.066606654558569,2.0447177471172284,0.013116958346789383,0.007337457175247918,0.043479475014553244,0.009821027813267942,1.5994455364691494e-7,8.582420249297367e-8,6.068824198196753e-7,1.0e-19,1.0e-19,1.0e-19
0.4828571428571429,10000.0,3.0923668456830065,4.077139626468993,2.047628415511518,0.013116958346789383,0.007342461412148637,0.043598148103440724,0.009836240499204998,1.6057369599856725e-7,8.74621798691933e-8,6.07274028569193e-7,1.0e-19,1.0e-19,1.0e-19
0.4835714285714286,10000.0,3.153806640259694,4.08229642372848,2.064511363462708,0.013158095058787187,0.007388111245799234,0.04436115429332451,0.010017117534819585,1.6113914617978097e-7,8.81844407152498e-8,6.080882594969107e-7,1.0e-19,1.0e-19,1.0e-19
0.48428571428571426,10000.0,3.2251349927670994,4.085927471194264,2.0846061937991784,0.013304765113657333,0.0074019871213771,0.045059116149950805,0.010237057517066907,1.677277137235948e-7,8.881284534295607e-8,6.158160988572689e-7,1.0e-19,1.0e-19,1.0e-19
0.485,10000.0,3.2983743316623864,4.120060325312297,2.0851358719147606,0.013494167354195239,0.007582726571808001,0.04594204177715219,0.010390322030066939,1.696596804933792e-7,8.995708380432987e-8,6.158160988572689e-7,1.0e-19,1.0e-19,1.0e-19
0.4857142857142857,10000.0,3.3026704905791098,4.1388692481420915,2.096236880929332,0.01363282347269919,0.0076103234063089826,0.04594787760735563,0.010413295395476321,1.7235238397431364e-7,9.016978391619442e-8,6.249011269822764e-7,1.0e-19,1.0e-19,1.0e-19
0.48642857142857143,10000.0,3.327718212669659,4.170916653985651,2.106359040819961,0.013636183872634914,0.007682443915354766,0.046325359306334184,0.01055314893769423,1.7433660326343728e-7,9.536629634648755e-8,6.418830423082603e-7,1.0e-19,1.0e-19,1.0e-19
0.48714285714285716,10000.0,3.3371501077099186,4.203971443176371,2.1121045883361216,0.013654199421223014,0.0077485751249297,0.046480987207533034,0.010608153485248822,1.743679349559024e-7,9.542719322987457e-8,6.418830423082603e-7,1.0e-19,1.0e-19,1.0e-19
0.4878571428571429,10000.0,3.3376478725610967,4.256988821618718,2.1704171694673606,0.013706657724424295,0.007843311769658762,0.04673937798500188,0.010730833629918515,1.7737005498356734e-7,9.646871679098973e-8,6.420702405316433e-7,1.0e-19,1.0e-19,1.0e-19
0.48857142857142855,10000.0,3.3741190744033966,4.307513641043785,2.1940065258269557,0.013745931969946187,0.007913708924208257,0.04688195571898385,0.011246980435523754,1.7762111850710187e-7,9.849251336126364e-8,6.421199316408495e-7,1.0e-19,1.0e-19,1.0e-19
0.48928571428571427,10000.0,3.4061034507740784,4.319309918509904,2.2020491390979116,0.013866511187739626,0.007977107978895911,0.047243879655727995,0.011257037697080818,1.7762337185825068e-7,1.0062514969400436e-7,6.456541842619796e-7,1.0e-19,1.0e-19,1.0e-19
0.49,10000.0,3.424606885964746,4.336001343505943,2.2020656492875923,0.01406506429398514,0.008002704661836701,0.04772925130099731,0.011257037697080818,1.7855048926436578e-7,1.0156106000645108e-7,6.461045374231003e-7,1.0e-19,1.0e-19,1.0e-19
0.4907142857142857,10000.0,3.426001901153736,4.339414936921991,2.2035785988674013,0.014152813445329275,0.00806755416444811,0.04776296357577761,0.01126333430359432,1.800877163697503e-7,1.0198570577274055e-7,6.461045374231003e-7,1.0e-19,1.0e-19,1.0e-19
0.49142857142857144,10000.0,3.452083655600525,4.4823296132262325,2.2063805571252324,0.01416236112303601,0.008078580376909984,0.04780290309255455,0.011353320181709644,1.8052374848647743e-7,1.022535528633105e-7,6.566099200595287e-7,1.0e-19,1.0e-19,1.0e-19
0.49214285714285716,10000.0,3.455764079327474,4.535085632852984,2.244878942338512,0.014311676512165791,0.008102238148487515,0.04786127029602079,0.011421350061819198,1.8303195173633464e-7,1.0320378919473056e-7,6.56967516876702e-7,1.0e-19,1.0e-19,1.0e-19
0.4928571428571429,10000.0,3.5464805927546674,4.564082780850534,2.265185664130128,0.014364998792247036,0.008336174602530907,0.04804254162751479,0.011424481335295444,1.8303195173633464e-7,1.0344998601438875e-7,6.584906268820692e-7,1.0e-19,1.0e-19,1.0e-19
0.49357142857142855,10000.0,3.594608898213116,4.564127952243798,2.26842400934411,0.014496205993048945,0.008475398576254876,0.04821429679407804,0.011502936427920869,1.8347435145959708e-7,1.0612914939153147e-7,6.603189402173506e-7,1.0e-19,1.0e-19,1.0e-19
0.4942857142857143,10000.0,3.607904335620227,4.618527989167839,2.2887653334130693,0.014502921628769639,0.008475398576254876,0.04822133034286286,0.011651465337099933,1.8468920978494256e-7,1.0736592144812107e-7,6.64903577824473e-7,1.0e-19,1.0e-19,1.0e-19
0.495,10000.0,3.607904335620227,4.639730856420428,2.2995730926682145,0.014515391663393867,0.008477561607332065,0.0483031574660081,0.011663306623161496,1.8558404047288715e-7,1.095232000003376e-7,6.692729715506989e-7,1.0e-19,1.0e-19,1.0e-19
0.4957142857142857,10000.0,3.6234933824928164,4.706011072999759,2.3189290621434564,0.014646041341283276,0.008583867474617876,0.04835350979306116,0.011663622980724188,1.8565040296476492e-7,1.095232000003376e-7,6.699696253857874e-7,1.0e-19,1.0e-19,1.0e-19
0.49642857142857144,10000.0,3.6252393816930466,4.748579946047677,2.341275953735578,0.014646041341283276,0.008598751477253969,0.04837945554014537,0.01175399412482115,1.862878986697823e-7,1.1032137020543902e-7,6.732824328630532e-7,1.0e-19,1.0e-19,1.0e-19
0.49714285714285716,10000.0,3.6903215761381887,4.763286489195612,2.348221190202078,0.01475375897328218,0.008676619799488217,0.04839969757552748,0.011766700299497005,1.8872082586481777e-7,1.1118402361348738e-7,6.732824328630532e-7,1.0e-19,1.0e-19,1.0e-19
0.49785714285714283,10000.0,3.6958134192622163,4.766215055202198,2.368541142472559,0.014764662882407964,0.008728612995434133,0.04839969757552748,0.011783100659458097,1.9045462153352646e-7,1.1127917717573347e-7,6.773566421645568e-7,1.0e-19,1.0e-19,1.0e-19
0.49857142857142855,10000.0,3.7011308036513957,4.776624831798796,2.3784556763908955,0.014826172542772128,0.008840418154987536,0.0484858981660333,0.011797032889466612,1.9825862632829363e-7,1.1154443671111059e-7,6.778509306304693e-7,1.0e-19,1.0e-19,1.0e-19
0.4992857142857143,10000.0,3.716458901679328,4.781844310474127,2.382796043067365,0.014826172542772128,0.008852288953838437,0.04853157058957782,0.011879722705387445,1.9877758720738047e-7,1.1315001519421583e-7,6.904286600742554e-7,1.0e-19,1.0e-19,1.0e-19
0.5,10000.0,3.759523573929691,4.800452682818148,2.3835623148408267,0.01486187779001214,0.00897392226400876,0.04861096678347175,0.012046390851694835,1.9882862351946664e-7,1.1324400895829498e-7,7.04947586841727e-7,1.0e-19,1.0e-19,1.0e-19
0.5007142857142857,10000.0,3.9056980732235083,4.807195694404903,2.3945367674286664,0.014881714149474212,0.00915183374451295,0.048618221198954786,0.012415853368899384,2.021665662933796e-7,1.1340221758325862e-7,7.10985657432019e-7,1.0e-19,1.0e-19,1.0e-19
0.5014285714285714,10000.0,3.94194587768371,4.807195694404903,2.4180416741825925,0.014881714149474212,0.009242476910086787,0.048648793823162395,0.012667312867389174,2.0928316005074252e-7,1.1493625617993248e-7,7.190827876581058e-7,1.0e-19,1.0e-19,1.0e-19
0.5021428571428571,10000.0,3.951038985528722,4.809603783656014,2.4583797353087484,0.015148124896411168,0.00928988140692459,0.04873364113428722,0.012981133441293874,2.095053691322348e-7,1.1662425210832696e-7,7.210270089805387e-7,1.0e-19,1.0e-19,1.0e-19
0.5028571428571429,10000.0,3.9815369945992583,4.809603783656014,2.4856752767239394,0.015169176525034377,0.00934463915523344,0.048805729149722886,0.013000649342516796,2.1115270293829833e-7,1.1761998464542702e-7,7.225140170492586e-7,1.0e-19,1.0e-19,1.0e-19
0.5035714285714286,10000.0,4.007734451642175,4.811626216653358,2.5778171212872443,0.015748274077096527,0.009401608700417442,0.04885049590512278,0.013054243978406896,2.126850393596359e-7,1.1793437768199359e-7,7.229975598176465e-7,1.0e-19,1.0e-19,1.0e-19
0.5042857142857143,10000.0,4.009981514820205,4.8248720072225035,2.589829247710905,0.01594608689419258,0.009425113917731941,0.04890579179600062,0.013130262653702526,2.1563110342591965e-7,1.2002859152675493e-7,7.231961977763574e-7,1.0e-19,1.0e-19,1.0e-19
0.505,10000.0,4.030489254573148,4.862874447476821,2.6172339692399325,0.01637922914014856,0.009425662809727403,0.04893435035585799,0.013300473827503673,2.177081475628384e-7,1.204072654572445e-7,7.234348671265182e-7,1.0e-19,1.0e-19,1.0e-19
0.5057142857142857,10000.0,4.04285375504758,4.897057838341042,2.617946023464715,0.016501907695751578,0.009454832485708732,0.048966571130874895,0.013733961734108202,2.1886557019579918e-7,1.2113448534417438e-7,7.241604198574857e-7,1.0e-19,1.0e-19,1.0e-19
0.5064285714285715,10000.0,4.117820662747907,4.917707750967098,2.6237929503563713,0.016501907695751578,0.009462924920847052,0.04897232514455064,0.013830899283482691,2.192452124502899e-7,1.2113448534417438e-7,7.24898185273052e-7,1.0e-19,1.0e-19,1.0e-19
0.5071428571428571,10000.0,4.128744289182068,4.942537736925492,2.6458845038491177,0.01658669727591322,0.009469401354856867,0.049026580041802326,0.014284574970184595,2.1942045878375388e-7,1.2154665694761524e-7,7.255406808845767e-7,1.0e-19,1.0e-19,1.0e-19
0.5078571428571429,10000.0,4.154715422730878,4.9479715304696565,2.649771627824485,0.016620833936081266,0.009481753191884493,0.04903903459758186,0.01469243905584786,2.2051053202803174e-7,1.225522586757661e-7,7.266016780202489e-7,1.0e-19,1.0e-19,1.0e-19
0.5085714285714286,10000.0,4.156266393451391,4.97606052863459,2.6945376823710374,0.016722102445708396,0.009484681775839976,0.04910712023898572,0.014977725109730534,2.209322244473814e-7,1.2272302774905225e-7,7.294331641453925e-7,1.0e-19,1.0e-19,1.0e-19
0.5092857142857142,10000.0,4.167639839927176,4.9767688374326795,2.720160694794788,0.016747348547234513,0.009496581458271636,0.049140994141994875,0.015067039520655323,2.2511858931849377e-7,1.240002081842904e-7,7.297490103894309e-7,1.0e-19,1.0e-19,1.0e-19
0.51,10000.0,4.170916653985651,4.983319064805454,2.7479971283931173,0.01678641729890658,0.00955909750574706,0.049147155393715704,0.015189676139693383,2.2553570085187068e-7,1.269992098149574e-7,7.314713729331289e-7,1.0e-19,1.0e-19,1.0e-19
0.5107142857142857,10000.0,4.173678826386066,5.07159711625767,2.7935031732577094,0.017127715190892515,0.009619397714219966,0.049318071686244906,0.01520114091721249,2.260432375462399e-7,1.273774396686433e-7,7.319975705119162e-7,1.0e-19,1.0e-19,1.0e-19
0.5114285714285715,10000.0,4.180238978360792,5.126956657406165,2.7943209571736576,0.017172971429510162,0.00998088297576973,0.04942180948168844,0.015511335535919298,2.3044129673084968e-7,1.2748680534826704e-7,7.321567187249856e-7,1.0e-19,1.0e-19,1.0e-19
0.5121428571428571,10000.0,4.191847829964702,5.129325837411197,2.797869087371842,0.017201734302303488,0.00998118338058314,0.049464452051051086,0.015617824428827136,2.3087955449532481e-7,1.2877969650144938e-7,7.324650586233905e-7,1.0e-19,1.0e-19,1.0e-19
0.5128571428571429,10000.0,4.2174104199379014,5.225906198969783,2.814879462170957,0.017233348064995768,0.010045795785089365,0.049581835430742134,0.015654741388379283,2.3087955449532481e-7,1.3111262864832309e-7,7.326461022756376e-7,1.0e-19,1.0e-19,1.0e-19
0.5135714285714286,10000.0,4.242940916751326,5.263518758471045,2.832278299897704,0.01745035373048371,0.010186033267501561,0.04959942258214817,0.015758344615101942,2.315254591497406e-7,1.3198082567366155e-7,7.329574880860158e-7,1.0e-19,1.0e-19,1.0e-19
0.5142857142857142,10000.0,4.268754274769024,5.3071211486615395,2.839060719838766,0.017482350252194998,0.010242377940857188,0.0496044663081117,0.01580251903441507,2.315254591497406e-7,1.3295454273204128e-7,7.336166563309289e-7,1.0e-19,1.0e-19,1.0e-19
0.515,10000.0,4.377218518851301,5.318466976528341,2.8665683710146745,0.017495764038324115,0.010291281918136613,0.04962706707345065,0.016473906722667325,2.323768387026104e-7,1.331818673689224e-7,7.340571837413885e-7,1.0e-19,1.0e-19,1.0e-19
0.5157142857142857,10000.0,4.405004175365461,5.319910105535951,2.8674657168501008,0.017553379863064544,0.010298214815990516,0.04969151907329007,0.01660820848879138,2.3266158142479138e-7,1.349094956770383e-7,7.343604560527514e-7,1.0e-19,1.0e-19,1.0e-19
0.5164285714285715,10000.0,4.4606549301785545,5.339264601920264,2.8712883328852232,0.01759720626311338,0.010346325871501227,0.04969151907329007,0.01661735611319287,2.347874775464311e-7,1.3502690879738312e-7,7.346325518378247e-7,1.0e-19,1.0e-19,1.0e-19
0.5171428571428571,10000.0,4.489998407132585,5.373204344586594,2.9112956126811302,0.017656263638541225,0.010362480701596448,0.049771178012400476,0.01679569790161092,2.3859187810642e-7,1.3585454830156154e-7,7.347964081724197e-7,1.0e-19,1.0e-19,1.0e-19
0.5178571428571429,10000.0,4.491278074994876,5.389794000799852,2.9370918433580027,0.017692460926435387,0.01050262605209028,0.04980397625015394,0.0170054000820284,2.3908833266527947e-7,1.3627214386447524e-7,7.354057244436803e-7,1.0e-19,1.0e-19,1.0e-19
0.5185714285714286,10000.0,4.547142543497711,5.506529894937046,3.0120224018688955,0.017759377878349795,0.010591461851739235,0.04982297669820605,0.01719982481323622,2.3908833266527947e-7,1.3640982659813924e-7,7.356356858382498e-7,1.0e-19,1.0e-19,1.0e-19
0.5192857142857142,10000.0,4.591763030946452,5.533606099935523,3.0429794337512557,0.017782515490703907,0.010819277432286178,0.049840692659483946,0.01722242290153054,2.405154758828209e-7,1.380031011456125e-7,7.377143675796673e-7,1.0e-19,1.0e-19,1.0e-19
0.52,10000.0,4.598074397241542,5.541089975676471,3.0467332115451806,0.01782392458436299,0.011157569726073973,0.049906535575410235,0.017441633043396493,2.4310480244627704e-7,1.4165519921379677e-7,7.389240836997357e-7,1.0e-19,1.0e-19,1.0e-19
0.5207142857142857,10000.0,4.678107878060885,5.546277852579358,3.051042779135742,0.017835455837345856,0.011178209982049239,0.04993954090740951,0.017461491201161777,2.44424453641065e-7,1.4332041025689325e-7,7.39399149252172e-7,1.0e-19,1.0e-19,1.0e-19
0.5214285714285715,10000.0,4.706554466621429,5.58885748492024,3.0591414605329317,0.01784521013772239,0.011181016935268287,0.04995582716389402,0.017545067215011506,2.4451885900602093e-7,1.4373115756947083e-7,7.395328344332498e-7,1.0e-19,1.0e-19,1.0e-19
0.5221428571428571,10000.0,4.7069065122423766,5.596505205036696,3.0938876684097867,0.018021700367075587,0.011182149822331367,0.049975882244523685,0.017577540710731497,2.453265118368558e-7,1.4460836126012795e-7,7.395356774593953e-7,1.0e-19,1.0e-19,1.0e-19
0.5228571428571429,10000.0,4.797670780733258,5.669319625525954,3.1246721289047934,0.018087936828772563,0.011194347270688708,0.04998392316778781,0.017802288396610248,2.4713638530585004e-7,1.4490852598777723e-7,7.401224536713178e-7,1.0e-19,1.0e-19,1.0e-19
0.5235714285714286,10000.0,4.805956820888536,5.669319625525954,3.150486379737043,0.018218241346088886,0.01124667760376366,0.0500046120807394,0.018086765334994072,2.502326371564202e-7,1.4585516123950765e-7,7.40853145709699e-7,1.0e-19,1.0e-19,1.0e-19
0.5242857142857142,10000.0,4.999132467282867,5.6713616643722915,3.169630136437989,0.018270873480962402,0.011310347415036953,0.05001713899472625,0.018104098296762204,2.515277760772617e-7,1.468958629503841e-7,7.430897298597092e-7,1.0e-19,1.0e-19,1.0e-19
0.525,10000.0,5.115207010213385,5.6713616643722915,3.1760748935637624,0.01839671550412181,0.011484738767534697,0.050024909081128506,0.018331038237334604,2.519633602685499e-7,1.4745752712949347e-7,7.434899461332281e-7,1.0e-19,1.0e-19,1.0e-19
0.5257142857142857,10000.0,5.116201658872464,5.717077323821749,3.1786830515306934,0.018440676470868885,0.011484738767534697,0.050030164098377496,0.01853119737048441,2.55573379897227e-7,1.4749821562927883e-7,7.462700449934247e-7,1.0e-19,1.0e-19,1.0e-19
0.5264285714285715,10000.0,5.228970154831925,5.717173184630249,3.1795924090703993,0.018518674779749236,0.011489460160762634,0.05008594019513306,0.018856440399677463,2.5599842418730653e-7,1.479510146231536e-7,7.464781720724437e-7,1.0e-19,1.0e-19,1.0e-19
0.5271428571428571,10000.0,5.307400357845308,5.721331430398794,3.22206225681008,0.018763981053945975,0.011489460160762634,0.050116038196902996,0.018913476538493068,2.573804839390262e-7,1.4836783608409791e-7,7.513690167831097e-7,1.0e-19,1.0e-19,1.0e-19
0.5278571428571428,10000.0,5.444648206251435,5.732661630120642,3.2684601822047683,0.018858386430002646,0.011511651135328036,0.05013333801418722,0.019108986600445983,2.578045608186663e-7,1.4837127439543105e-7,7.515634970173058e-7,1.0e-19,1.0e-19,1.0e-19
0.5285714285714286,10000.0,5.582624638567279,5.750177438113252,3.288716774394175,0.019011954078485913,0.01156931472952449,0.050159362856742364,0.019184185604108735,2.583643102058141e-7,1.4910577231436032e-7,7.522951759850335e-7,1.0e-19,1.0e-19,1.0e-19
0.5292857142857142,10000.0,5.705461779730592,5.773829174369224,3.3631800325086165,0.019123215063060528,0.01160922300039116,0.05016971455420928,0.01982435686402863,2.6368306068973255e-7,1.4959708680698187e-7,7.527905633205306e-7,1.0e-19,1.0e-19,1.0e-19
0.53,10000.0,5.800144688501315,5.7746674525393225,3.3631800325086165,0.0193222798579859,0.01161631536174128,0.050245828185960455,0.019889501291064947,2.649104194509172e-7,1.525504096407487e-7,7.528141256553208e-7,1.0e-19,1.0e-19,1.0e-19
0.5307142857142857,10000.0,5.800144688501315,5.780322371739933,3.364786139152939,0.01936554019895474,0.011908923611012463,0.050327311282840154,0.02016803058831541,2.658645100205699e-7,1.537312522584979e-7,7.530317769119939e-7,1.0e-19,1.0e-19,1.0e-19
0.5314285714285715,10000.0,5.856776815140282,5.964056564482093,3.3884304288250093,0.019522898921120063,0.011908923611012463,0.05042589586513128,0.020753607657602098,2.670602961972941e-7,1.543708126782487e-7,7.537532392363279e-7,1.0e-19,1.0e-19,1.0e-19
0.5321428571428571,10000.0,5.964056564482093,5.9827340981598915,3.3884304288250093,0.019541816887152775,0.011948931036076312,0.05069527822599466,0.020876909993531253,2.696184169533609e-7,1.545829116887292e-7,7.538089370805939e-7,1.0e-19,1.0e-19,1.0e-19
0.5328571428571428,10000.0,6.074145552863131,5.986921755019233,3.3887022086844008,0.019859893856239028,0.012031313602298128,0.050697601201561936,0.021288775669034605,2.6964544336468625e-7,1.54662728088827e-7,7.546164813868841e-7,1.0e-19,1.0e-19,1.0e-19
0.5335714285714286,10000.0,6.123550727672532,6.003669654804478,3.3923361341566434,0.02051022846144012,0.01209555646324812,0.05071582611935762,0.0213465026805751,2.6971830110053465e-7,1.572443870630384e-7,7.546217189583707e-7,1.0e-19,1.0e-19,1.0e-19
0.5342857142857143,10000.0,6.162888384886598,6.022883582962474,3.3923361341566434,0.02094448646640578,0.012177607545002715,0.0507385281174725,0.02159989671586078,2.699147843518428e-7,1.6057369599856725e-7,7.550345914362834e-7,1.0e-19,1.0e-19,1.0e-19
0.535,10000.0,6.250807297267331,6.123550727672532,3.416618537172854,0.021499738792732145,0.01227125949458065,0.050773051893796196,0.021901172981818953,2.739734359604495e-7,1.6070532940630022e-7,7.55259528088245e-7,1.0e-19,1.0e-19,1.0e-19
0.5357142857142857,10000.0,6.390232716963659,6.129268043464098,3.432979588183344,0.02161847062110541,0.012363194207177276,0.050876697539896015,0.022454323810476087,2.7536973223067417e-7,1.6171340104545289e-7,7.553051259657221e-7,1.0e-19,1.0e-19,1.0e-19
0.5364285714285715,10000.0,6.437978937021331,6.205790156121451,3.4559087605765937,0.02162270296119056,0.012368469310736359,0.050910294939716064,0.02290783494279165,2.7610615186970835e-7,1.6304472693731128e-7,7.56043766247917e-7,1.0e-19,1.0e-19,1.0e-19
0.5371428571428571,10000.0,6.58086803887114,6.250807297267331,3.474002479121518,0.02165223981663072,0.012368561669544177,0.0509817253425493,0.02293135145701394,2.763475109376585e-7,1.6487584106668003e-7,7.568053775145758e-7,1.0e-19,1.0e-19,1.0e-19
0.5378571428571428,10000.0,6.699178888775199,6.2531789678971945,3.489952825583327,0.021687987728155535,0.01237201326881552,0.05109861251310448,0.023728929296754145,2.7883919507947384e-7,1.6627021780434777e-7,7.570417844735392e-7,1.0e-19,1.0e-19,1.0e-19
0.5385714285714286,10000.0,6.89551114784944,6.2531789678971945,3.569618652381131,0.021837343621599396,0.012415853368899384,0.051176621030437894,0.02388737466146527,2.8032255492298174e-7,1.68888256722554e-7,7.570431383484496e-7,1.0e-19,1.0e-19,1.0e-19
0.5392857142857143,10000.0,6.933355802290999,6.304695909975232,3.576389385565504,0.021848242831331324,0.012428309725294693,0.05126586450288446,0.02400780334497241,2.805570454562141e-7,1.6937383073669265e-7,7.576762324081212e-7,1.0e-19,1.0e-19,1.0e-19
0.54,10000.0,7.076590738070923,6.304695909975232,3.6217599790985995,0.02205800320961732,0.012498037662992132,0.05131433256182064,0.024166138765693984,2.8527633525396913e-7,1.6981649561452533e-7,7.578550623597488e-7,1.0e-19,1.0e-19,1.0e-19
0.5407142857142857,10000.0,7.084952748682937,6.39865188848093,3.627327084197973,0.0221568737031144,0.01250536782820949,0.0514489408016354,0.02479429239895464,2.883849586137905e-7,1.700131667203221e-7,7.59080651850134e-7,1.0e-19,1.0e-19,1.0e-19
0.5414285714285715,10000.0,7.170438826436251,6.436822245760915,3.6717324973946877,0.02222906681695683,0.01261011011914382,0.051468333960227534,0.025002010745790754,2.912138089476023e-7,1.702583553970683e-7,7.592043062360096e-7,1.0e-19,1.0e-19,1.0e-19
0.5421428571428571,10000.0,7.253046346004725,6.485615211739616,3.6893480680692594,0.022351372993466498,0.012686040909609104,0.05203217511992484,0.025276470209839617,2.946664040846869e-7,1.702583553970683e-7,7.630379551600155e-7,1.0e-19,1.0e-19,1.0e-19
0.5428571428571428,10000.0,7.283880660762651,6.534614711996559,3.7008384887041994,0.022723598429481035,0.012741307457062392,0.052173079093417334,0.025958338530634107,2.976974161717593e-7,1.7364074557691177e-7,7.633024003682706e-7,1.0e-19,1.0e-19,1.0e-19
0.5435714285714286,10000.0,7.29906704568109,6.573775880676102,3.711075547278005,0.022723598429481035,0.012764652435347077,0.05253699161049954,0.02630836167499261,3.085612095717366e-7,1.7433660326343728e-7,7.642392611086466e-7,1.0e-19,1.0e-19,1.0e-19
0.5442857142857143,10000.0,7.450214074530388,6.592982991578416,3.7251620403097467,0.02274305085955737,0.012829398978426087,0.052835960530415726,0.026361720528037105,3.1085906040460143e-7,1.7710834881368385e-7,7.643258240095266e-7,1.0e-19,1.0e-19,1.0e-19
0.545,10000.0,7.633935754305231,6.610242824818048,3.7251620403097467,0.02275987594783393,0.012836875061807524,0.05289043030023544,0.027348499333600892,3.1233955059935205e-7,1.7731099360718868e-7,7.692060010903768e-7,1.0e-19,1.0e-19,1.0e-19
0.5457142857142857,10000.0,7.719191084502177,6.644197882185902,3.7274084917861927,0.02275987594783393,0.012889135523092704,0.05312330691358457,0.027471538810992815,3.1297105571093227e-7,1.773433191631756e-7,7.732646046125083e-7,1.0e-19,1.0e-19,1.0e-19
0.5464285714285714,10000.0,7.917936743608819,6.75036011254562,3.790655335615752,0.02295286626939207,0.01300887132192339,0.054424481500575016,0.027667352500442877,3.1297105571093227e-7,1.790741732383259e-7,7.80136309268503e-7,1.0e-19,1.0e-19,1.0e-19
0.5471428571428572,10000.0,7.9860787341979655,6.828910776181336,3.8126383836550914,0.023096994525130064,0.013061082654211117,0.05643701894391207,0.027904807892527545,3.140286136865759e-7,1.8003721042543956e-7,7.821727262432694e-7,1.0e-19,1.0e-19,1.0e-19
0.5478571428571428,10000.0,7.993686205077803,6.856093382568248,3.831521183387252,0.023106242296671513,0.013341659147718501,0.05681834054190859,0.028213769951271072,3.1744506991074823e-7,1.8009948215576725e-7,7.830026499038705e-7,1.0e-19,1.0e-19,1.0e-19
0.5485714285714286,10000.0,8.043856099738123,6.8606285572237775,3.837493877384223,0.023143078387786557,0.013466821952737905,0.05723437649053161,0.02826555015791164,3.1821683475771486e-7,1.8009948215576725e-7,7.832505371915002e-7,1.0e-19,1.0e-19,1.0e-19
0.5492857142857143,10000.0,8.114158274108592,6.951965453867987,3.8803758690536596,0.02329274068967114,0.01350665175044128,0.05737423227399154,0.028327464518433394,3.192420287591534e-7,1.8010955808493274e-7,7.879502573700729e-7,1.0e-19,1.0e-19,1.0e-19
0.55,10000.0,8.133777943411918,6.967325084216906,3.893822944932173,0.023461686583366653,0.013654199421223014,0.05748650045026385,0.028808156846093176,3.1967341222061565e-7,1.8010955808493274e-7,7.910160350074714e-7,1.0e-19,1.0e-19,1.0e-19
0.5507142857142857,10000.0,8.142093994974555,7.001961131699838,3.9014338831274764,0.023569452196178852,0.013675379976322346,0.05815207619451955,0.02941209668210809,3.2144118198768816e-7,1.8252933637386995e-7,7.954064865039466e-7,1.0e-19,1.0e-19,1.0e-19
0.5514285714285714,10000.0,8.365916804825888,7.021762834875087,3.9697718608392596,0.023588156452345927,0.014048543486015337,0.05815207619451955,0.029555451029449488,3.2199324283876257e-7,1.828185376512464e-7,7.964171282873802e-7,1.0e-19,1.0e-19,1.0e-19
0.5521428571428572,10000.0,8.509084620288505,7.037570532519162,3.9819287026271386,0.023683714335755328,0.01421201206041865,0.05826582098227479,0.031114164490891532,3.253202493054822e-7,1.8389159411886278e-7,8.022751857433821e-7,1.0e-19,1.0e-19,1.0e-19
0.5528571428571428,10000.0,8.58372266595688,7.057413066935472,4.075983742744636,0.023728929296754145,0.01422005978839357,0.05906203598074748,0.031703042314040863,3.287476912742675e-7,1.862878986697823e-7,8.101030932007406e-7,1.0e-19,1.0e-19,1.0e-19
0.5535714285714286,10000.0,8.732364692365069,7.064547598701558,4.128120385752429,0.02393969227898389,0.014742912631342113,0.059302348874083075,0.03173715926398492,3.3316670073264687e-7,1.8903290722206814e-7,8.203877439130079e-7,1.0e-19,1.0e-19,1.0e-19
0.5542857142857143,10000.0,8.881130374224105,7.0690727433568314,4.165259716458596,0.02400780334497241,0.01486187779001214,0.05957888430252315,0.03207213353564586,3.348780532189414e-7,1.8922270069587129e-7,8.208359681423537e-7,1.0e-19,1.0e-19,1.0e-19
0.555,10000.0,9.029709165421549,7.099542147590981,4.184260135927249,0.024166138765693984,0.014887882563092114,0.05979231104198316,0.03208290366630541,3.3591423339681566e-7,1.898763873018033e-7,8.314535712178629e-7,1.0e-19,1.0e-19,1.0e-19
0.5557142857142857,10000.0,9.033238142449381,7.149011015446235,4.187072055417387,0.024183346553676002,0.014983333335557028,0.05979686081128516,0.032335859445176814,3.3871560782761716e-7,1.908342169849208e-7,8.325042025948158e-7,1.0e-19,1.0e-19,1.0e-19
0.5564285714285714,10000.0,9.092822097925445,7.166550264673914,4.226711483037491,0.024286156295376525,0.015137977192183015,0.059876639039634465,0.032335859445176814,3.387408202906807e-7,1.9396333615355456e-7,8.418157643493052e-7,1.0e-19,1.0e-19,1.0e-19
0.5571428571428572,10000.0,9.182772523231813,7.174813316737425,4.268646446714496,0.024374686277888056,0.015234605360716032,0.059876639039634465,0.03309961696979492,3.4017245784609976e-7,1.9414218554184915e-7,8.553947858794744e-7,1.0e-19,1.0e-19,1.0e-19
0.5578571428571428,10000.0,9.182772523231813,7.192033585482665,4.282825527351947,0.02487934166331151,0.015234605360716032,0.060177957583502965,0.034478401968196806,3.427659013912032e-7,1.9587187695909262e-7,8.590410761691437e-7,1.0e-19,1.0e-19,1.0e-19
0.5585714285714286,10000.0,9.195780652239554,7.2258711118769074,4.33887317267047,0.02503634890629354,0.01533779078496687,0.060177957583502965,0.03450747613707163,3.4802930111437696e-7,1.9591149357467954e-7,8.637474254655531e-7,1.0e-19,1.0e-19,1.0e-19
0.5592857142857143,10000.0,9.262035959561945,7.228196209496205,4.362655526646106,0.02511979711921859,0.015348436890260027,0.06023053538026874,0.0353042232324787,3.482667346879194e-7,1.9825862632829363e-7,8.751773408760466e-7,1.0e-19,1.0e-19,1.0e-19
0.56,10000.0,10.186168354768432,7.241456399062594,4.400747496962062,0.02524624758668065,0.01538436744524935,0.060801305026790084,0.035917472698737435,3.488822493811984e-7,2.0047068474601526e-7,8.885034132280557e-7,1.0e-19,1.0e-19,1.0e-19
0.5607142857142857,10000.0,10.278480504724952,7.377839645917305,4.412129011460153,0.025431980245627518,0.015498926592614488,0.060879270626479104,0.03593527041278997,3.488822493811984e-7,2.0196041644442132e-7,8.89092890449959e-7,1.0e-19,1.0e-19,1.0e-19
0.5614285714285714,10000.0,10.70347068690489,7.463105107639062,4.44603298734069,0.025494467577453384,0.01551249507160156,0.060928154658933545,0.03600197376213081,3.50069879297523e-7,2.021665662933796e-7,8.933980550651693e-7,1.0e-19,1.0e-19,1.0e-19
0.5621428571428572,10000.0,10.719135219829754,7.544110325180239,4.524163020132312,0.025573363029105827,0.01601129606958253,0.0609506420572474,0.03627055000098837,3.5013845102122223e-7,2.0258422965659301e-7,8.963111361119972e-7,1.0e-19,1.0e-19,1.0e-19
0.5628571428571428,10000.0,11.002950747568123,7.544110325180239,4.528877674114422,0.025573407698254197,0.01603271077603917,0.06116166830059438,0.03648558280642429,3.5069257393656014e-7,2.059827414520217e-7,8.966984114512224e-7,1.0e-19,1.0e-19,1.0e-19
0.5635714285714286,10000.0,11.272000970445157,7.5830902098434105,4.57005190061168,0.025822391598139267,0.01609235943082632,0.06134026436242612,0.04068975008723261,3.549999944017764e-7,2.062355029509665e-7,8.966984114512224e-7,1.0e-19,1.0e-19,1.0e-19
0.5642857142857143,10000.0,11.820665023054323,7.786244703387925,4.6172171652503815,0.025941756633764926,0.01626366641099378,0.06224000668968579,0.042247246260556384,3.6151917677404994e-7,2.0744486911268065e-7,8.997251104503842e-7,1.0e-19,1.0e-19,1.0e-19
0.565,10000.0,12.544226668759725,7.786944764533418,4.7269673881297605,0.026040488490253644,0.016281422780888885,0.062383612990046265,0.04288163162180994,3.62065178302721e-7,2.0799327330409763e-7,8.997251104503842e-7,1.0e-19,1.0e-19,1.0e-19
0.5657142857142857,10000.0,22.451807076395827,7.793867245352268,4.803668108146806,0.026263718896212943,0.016466072740505964,0.062465396773999704,0.04461141931537141,3.629901384351531e-7,2.1861778872140936e-7,9.029211914142916e-7,1.0e-19,1.0e-19,1.0e-19
0.5664285714285714,10000.0,10000.0,7.826684240365383,4.818387011126102,0.02691883391244483,0.016471066755805952,0.06258982902991429,0.05516784557676642,3.6426291616104764e-7,2.189506324290821e-7,9.278099492115991e-7,1.0e-19,1.0e-19,1.0e-19
0.5671428571428572,10000.0,10000.0,7.833292320678859,4.873126063878044,0.026931234916463046,0.016628237425876533,0.06322691238479164,1000.0,3.6426291616104764e-7,2.1914813279734893e-7,9.293652731773753e-7,1.0e-19,1.0e-19,1.0e-19
0.5678571428571428,10000.0,10000.0,7.840133453061385,4.957352402605043,0.02729326827352886,0.016752361782902146,0.06329343517588243,1000.0,3.646095113060829e-7,2.192452124502899e-7,9.296701433239441e-7,1.0e-19,1.0e-19,1.0e-19
0.5685714285714286,10000.0,10000.0,7.851443879874323,4.974233653175782,0.02733162911884322,0.01683666032599215,0.06461037184517106,1000.0,3.647389862516043e-7,2.2227127040186612e-7,9.322540113390463e-7,1.0e-19,1.0e-19,1.0e-19
0.5692857142857143,10000.0,10000.0,7.853366606249643,5.005533218388263,0.027451726661563557,0.016915505129980406,0.0648028680983428,1000.0,3.647389862516043e-7,2.242901909767991e-7,9.437523748125564e-7,1.0e-19,1.0e-19,1.0e-19
0.57,10000.0,10000.0,7.911655349076046,5.009735297041909,0.02757924324439425,0.01708434992453953,0.06496880365784623,1000.0,3.669056448964067e-7,2.2505606330692712e-7,9.50485686161956e-7,1.0e-19,1.0e-19,1.0e-19
0.5707142857142857,10000.0,10000.0,7.912529933914969,5.035277110807224,0.02757924324439425,0.017162087735218847,0.065934860786287,1000.0,3.684792137559391e-7,2.2567790075691523e-7,9.609225680644964e-7,1.0e-19,1.0e-19,1.0e-19
0.5714285714285714,10000.0,10000.0,7.9328021503047665,5.046013450404073,0.02764899534744213,0.017227236266701383,0.06604525534497747,1000.0,3.687644331402351e-7,2.2956231854660382e-7,9.758747617522524e-7,1.0e-19,1.0e-19,1.0e-19
0.5721428571428572,10000.0,10000.0,7.951212735989949,5.174839660013874,0.02764899534744213,0.01784521013772239,0.06617975417926664,1000.0,3.695096464721634e-7,2.303610809505221e-7,9.779862381793936e-7,1.0e-19,1.0e-19,1.0e-19
0.5728571428571428,10000.0,10000.0,8.003729529551585,5.176388355204748,0.02779958461420508,0.018105099154104604,0.06702122482902693,1000.0,3.72257425068929e-7,2.3106426045081603e-7,9.802932429689458e-7,1.0e-19,1.0e-19,1.0e-19
0.5735714285714286,10000.0,10000.0,8.014757035914489,5.1896858433187365,0.02781352366713666,0.018120886860229248,0.06715940266851969,1000.0,3.7754841424555793e-7,2.4023235744809817e-7,9.838158569497142e-7,1.0e-19,1.0e-19,1.0e-19
0.5742857142857143,10000.0,10000.0,8.024727247551692,5.1896858433187365,0.028012686420807002,0.018296254923730007,0.0672474543826897,1000.0,3.7968764377247473e-7,2.418016042868911e-7,9.897196665957877e-7,1.0e-19,1.0e-19,1.0e-19
0.575,10000.0,10000.0,8.026919839949207,5.1899564925408495,0.028078214095401635,0.018759312739097474,0.06752955153607723,1000.0,3.815159144934896e-7,2.4442176959193317e-7,1.0192524520651352e-6,1.0e-19,1.0e-19,1.0e-19
0.5757142857142857,10000.0,10000.0,8.091616763228446,5.197574370834839,0.0280970311036412,0.018970744178096893,0.06797225868322672,1000.0,3.817158678734861e-7,2.504025238648258e-7,1.0234491627993376e-6,1.0e-19,1.0e-19,1.0e-19
0.5764285714285714,10000.0,10000.0,8.138171408976033,5.197574370834839,0.028104093031918787,0.01900159764233335,0.06797225868322672,1000.0,3.8765511798073126e-7,2.5158755087081715e-7,1.0234491627993376e-6,1.0e-19,1.0e-19,1.0e-19
0.5771428571428572,10000.0,10000.0,8.13944263048726,5.242188634356576,0.02861980452242101,0.019049487373191384,0.06808643036434572,1000.0,3.904253491377827e-7,2.5692709851401423e-7,1.0254797942039799e-6,1.0e-19,1.0e-19,1.0e-19
0.5778571428571428,10000.0,10000.0,8.17257007055127,5.248463613846942,0.02884672550926957,0.019157095543541145,0.06808643036434572,1000.0,3.9055271601773557e-7,2.6105978309847435e-7,1.0285216644649861e-6,1.0e-19,1.0e-19,1.0e-19
0.5785714285714286,10000.0,10000.0,8.19401872744064,5.254613351028188,0.02885523492144957,0.019258722201850653,0.06846053558208663,1000.0,3.910780961619407e-7,2.668704693485264e-7,1.0298005815800066e-6,1.0e-19,1.0e-19,1.0e-19
0.5792857142857143,10000.0,10000.0,8.274146985989956,5.267126833536798,0.02913137523368706,0.019258722201850653,0.0688797194304194,1000.0,3.915183721374484e-7,2.6822475924632725e-7,1.0328722491992225e-6,1.0e-19,1.0e-19,1.0e-19
0.58,10000.0,10000.0,8.414027819374985,5.267126833536798,0.02918814854653442,0.019260397796672848,0.06935445396817476,1000.0,3.9349581468711295e-7,2.686267372726137e-7,1.0369471722094297e-6,1.0e-19,1.0e-19,1.0e-19
0.5807142857142857,10000.0,10000.0,8.431642489493942,5.26920680648154,0.02921618614289571,0.01926153811312821,0.0698982901963201,1000.0,3.9509340483967936e-7,2.7146226898380663e-7,1.0410594841755512e-6,1.0e-19,1.0e-19,1.0e-19
0.5814285714285714,10000.0,10000.0,8.444795636950069,5.362909773935319,0.029269901211012552,0.01926153811312821,0.07075916741680435,1000.0,3.954290887557503e-7,2.7242235435509603e-7,1.0432904703909413e-6,1.0e-19,1.0e-19,1.0e-19
0.5821428571428572,10000.0,10000.0,8.486117116506284,5.486418254667884,0.029459181360502632,0.019278715174197835,0.07135978252332213,1000.0,3.970214840199012e-7,2.7378961636649056e-7,1.051489579528816e-6,1.0e-19,1.0e-19,1.0e-19
0.5828571428571429,10000.0,10000.0,8.498944688404194,5.520634551164991,0.029729773381901012,0.019502512047184496,0.07167846614027344,1000.0,3.9827753733100184e-7,2.778997365030955e-7,1.065136909466075e-6,1.0e-19,1.0e-19,1.0e-19
0.5835714285714285,10000.0,10000.0,8.529246205755207,5.546317525696699,0.029880593083531436,0.019510339588295792,0.07313218629524328,1000.0,3.987289967985514e-7,2.7932346579842746e-7,1.0654604621006018e-6,1.0e-19,1.0e-19,1.0e-19
0.5842857142857143,10000.0,10000.0,8.531184449781767,5.572947073393996,0.030004753928165734,0.019542618083063845,0.07314133660005223,1000.0,4.0146490696290404e-7,2.802513309480819e-7,1.0696982071069505e-6,1.0e-19,1.0e-19,1.0e-19
0.585,10000.0,10000.0,8.531184449781767,5.644273948037168,0.030210363395132167,0.0195811992376627,0.07326350374503478,1000.0,4.028473202015652e-7,2.8196096719292354e-7,1.071754165016589e-6,1.0e-19,1.0e-19,1.0e-19
0.5857142857142857,10000.0,10000.0,8.60059768707561,5.64996817338602,0.03063826240383726,0.019746528164200056,0.07329844249220274,1000.0,4.115921944361092e-7,2.825526518662397e-7,1.0836626770257038e-6,1.0e-19,1.0e-19,1.0e-19
0.5864285714285714,10000.0,10000.0,8.60411512643134,5.6568198073217895,0.03068464222905773,0.02014547599759606,0.07337916414999912,1000.0,4.1441234542352367e-7,2.8455165075583004e-7,1.0858846290619047e-6,1.0e-19,1.0e-19,1.0e-19
0.5871428571428572,10000.0,10000.0,8.649791713163228,5.669423316000195,0.031206872269480854,0.020178388730408885,0.07422700644969638,1000.0,4.146118811391333e-7,2.864460759875751e-7,1.0920612203743183e-6,1.0e-19,1.0e-19,1.0e-19
0.5878571428571429,10000.0,10000.0,8.716338010573434,5.723444620443215,0.031240230041069707,0.021027670837708196,0.0745657071274383,1000.0,4.192458466699601e-7,2.8933741329544505e-7,1.0920612203743183e-6,1.0e-19,1.0e-19,1.0e-19
0.5885714285714285,10000.0,10000.0,8.761676633867618,5.820583887966041,0.031399205938636036,0.021092217108187095,0.07458149916372797,1000.0,4.211981115489798e-7,2.8933741329544505e-7,1.0978377520571906e-6,1.0e-19,1.0e-19,1.0e-19
0.5892857142857143,10000.0,10000.0,8.772169033845152,5.841754594592232,0.03152665195078687,0.02113285951190841,0.0746357186302133,1000.0,4.2222678729846157e-7,2.8968691650838714e-7,1.1053395614652562e-6,1.0e-19,1.0e-19,1.0e-19
0.59,10000.0,10000.0,8.832334284081115,5.841754594592232,0.03168776899864479,0.02113285951190841,0.07482987786541652,1000.0,4.226567955687358e-7,2.9073933197519944e-7,1.1090696234156278e-6,1.0e-19,1.0e-19,1.0e-19
0.5907142857142857,10000.0,10000.0,8.86374712198758,5.897398785548685,0.03170943629011498,0.021224371752521128,0.07529845577076369,1000.0,4.268083298486476e-7,2.9194851895901085e-7,1.1136241658699188e-6,1.0e-19,1.0e-19,1.0e-19
0.5914285714285714,10000.0,10000.0,8.881130374224105,5.91994507092982,0.03195475836737006,0.021224371752521128,0.07561979269794886,1000.0,4.2908466164837375e-7,2.9194851895901085e-7,1.1148207965173221e-6,1.0e-19,1.0e-19,1.0e-19
0.5921428571428572,10000.0,10000.0,8.896663881287648,5.926189530014027,0.03195475836737006,0.021224373071156776,0.07562806201025302,1000.0,4.2908466164837375e-7,2.9196343435585775e-7,1.1148207965173221e-6,1.0e-19,1.0e-19,1.0e-19
0.5928571428571429,10000.0,10000.0,8.897379310394724,5.993010139360793,0.0319805661284081,0.021496070589858828,0.07620844067765041,1000.0,4.328439579340034e-7,2.9196343435585775e-7,1.114898972398294e-6,1.0e-19,1.0e-19,1.0e-19
0.5935714285714285,10000.0,10000.0,8.902648913294186,6.0279800869177915,0.0319805661284081,0.021606836169039027,0.0762148753628459,1000.0,4.328595148644001e-7,2.948634069969522e-7,1.1184011902301308e-6,1.0e-19,1.0e-19,1.0e-19
0.5942857142857143,10000.0,10000.0,8.97157957857893,6.1079962344926315,0.032051349249296944,0.021776314226152588,0.07703728950993999,1000.0,4.338611682240348e-7,3.0048066460852337e-7,1.1224169267950167e-6,1.0e-19,1.0e-19,1.0e-19
0.595,10000.0,10000.0,8.994500623158245,6.159578692642504,0.03239333222471935,0.021821410889559602,0.07725751417123979,1000.0,4.3674175607038833e-7,3.004900535842511e-7,1.1263001063117298e-6,1.0e-19,1.0e-19,1.0e-19
0.5957142857142858,10000.0,10000.0,9.048926441875555,6.225498991252844,0.03242207108482943,0.021951016107331786,0.07728106543502578,1000.0,4.402624508338774e-7,3.004900535842511e-7,1.128756690147255e-6,1.0e-19,1.0e-19,1.0e-19
0.5964285714285714,10000.0,10000.0,9.155775979923837,6.225858211126273,0.03253794676524324,0.0219666669294428,0.07789272754415405,1000.0,4.4672243429985867e-7,3.019727566209121e-7,1.1333194534293552e-6,1.0e-19,1.0e-19,1.0e-19
0.5971428571428572,10000.0,10000.0,9.195045726657842,6.302262181140043,0.03261516049644506,0.02202069946075873,0.07862721933339697,1000.0,4.474068928970797e-7,3.0231404710334075e-7,1.1358048064479075e-6,1.0e-19,1.0e-19,1.0e-19
0.5978571428571429,10000.0,10000.0,9.233255503269364,6.343811929674471,0.032656389462531014,0.02220088722470289,0.07946032391499185,1000.0,4.4827544269811727e-7,3.030702594520731e-7,1.1456505098687753e-6,1.0e-19,1.0e-19,1.0e-19
0.5985714285714285,10000.0,10000.0,9.263112118711588,6.3495496756371335,0.033017875522619373,0.022297641716499304,0.07946281878995506,1000.0,4.485000420522582e-7,3.0850577698909623e-7,1.14672406746583e-6,1.0e-19,1.0e-19,1.0e-19
0.5992857142857143,10000.0,10000.0,9.264421009597312,6.383884084029926,0.03322351559814185,0.02232928606363624,0.07966438882862117,1000.0,4.5115855909510913e-7,3.0976089201441745e-7,1.1477547361075628e-6,1.0e-19,1.0e-19,1.0e-19
0.6,10000.0,10000.0,9.383067084723704,6.465233952188088,0.033278240111070154,0.02247732721535376,0.08004713993419053,1000.0,4.5174555724321014e-7,3.1107471302327693e-7,1.1585505519749215e-6,1.0e-19,1.0e-19,1.0e-19
0.6007142857142858,10000.0,10000.0,9.407865466751606,6.465233952188088,0.033372256334318735,0.022555314667712052,0.08024674921032478,1000.0,4.5830500914063736e-7,3.1228212226575686e-7,1.160552479975543e-6,1.0e-19,1.0e-19,1.0e-19
0.6014285714285714,10000.0,10000.0,9.520392198017829,6.4672817885888705,0.03341878001171356,0.022555314667712052,0.0806010646067356,1000.0,4.5849699595010716e-7,3.1340885232480226e-7,1.1657209214331628e-6,1.0e-19,1.0e-19,1.0e-19
0.6021428571428571,10000.0,10000.0,9.521213883995713,6.4672817885888705,0.03349228472221417,0.02271752360066835,0.08073701531420888,1000.0,4.593756910119168e-7,3.1347604825865134e-7,1.1709348877657533e-6,1.0e-19,1.0e-19,1.0e-19
0.6028571428571429,10000.0,10000.0,9.566031046214112,6.490200578925969,0.03375949250714489,0.022730400629278672,0.0811866308330939,1000.0,4.613985002141251e-7,3.1416931550901907e-7,1.1728359373670177e-6,1.0e-19,1.0e-19,1.0e-19
0.6035714285714285,10000.0,10000.0,9.606415246844366,6.502949425277051,0.03379550129050653,0.02337107866863452,0.0812787910186944,1000.0,4.627033155845988e-7,3.1640272505578076e-7,1.1730958737011017e-6,1.0e-19,1.0e-19,1.0e-19
0.6042857142857143,10000.0,10000.0,9.611550344492791,6.590623769099011,0.033807247597214776,0.023401478709735853,0.08195007295017304,1000.0,4.669243071397912e-7,3.1711603762898485e-7,1.1770996245590066e-6,1.0e-19,1.0e-19,1.0e-19
0.605,10000.0,10000.0,9.647255713447327,6.65134127878917,0.03385325683732943,0.023586074024739754,0.08246863004538864,1000.0,4.6724502856550574e-7,3.1724529139257164e-7,1.1864959751075547e-6,1.0e-19,1.0e-19,1.0e-19
0.6057142857142858,10000.0,10000.0,9.689138088831454,6.65374532314179,0.03392271680418229,0.023611185998271222,0.08247059846109721,1000.0,4.718473935998047e-7,3.1724529139257164e-7,1.2040192315968777e-6,1.0e-19,1.0e-19,1.0e-19
0.6064285714285714,10000.0,10000.0,9.828959220045375,6.851178818349336,0.03399370728591402,0.023663165969808324,0.08272766067124432,1000.0,4.797530848394344e-7,3.172475899910539e-7,1.206821654133285e-6,1.0e-19,1.0e-19,1.0e-19
0.6071428571428571,10000.0,10000.0,9.836299528474488,6.894183130024699,0.034376992783458384,0.02371190649407998,0.08303608205520514,1000.0,4.831682316774775e-7,3.17671979699647e-7,1.2072190830422449e-6,1.0e-19,1.0e-19,1.0e-19
0.6078571428571429,10000.0,10000.0,9.838771901662769,6.927318596399568,0.03441520793670359,0.023909516114798593,0.08308538094994952,1000.0,4.832855050834676e-7,3.214981915109354e-7,1.2206296367947955e-6,1.0e-19,1.0e-19,1.0e-19
0.6085714285714285,10000.0,10000.0,9.841030498268909,6.92928680113407,0.034506914415263344,0.0242358535265366,0.08335062204662441,1000.0,4.833492362619367e-7,3.2337539762360493e-7,1.2207791247605338e-6,1.0e-19,1.0e-19,1.0e-19
0.6092857142857143,10000.0,10000.0,9.842410236143255,6.98517134779167,0.03463992577251601,0.02434154212826154,0.08397089595503245,1000.0,4.842159274295359e-7,3.242914366231605e-7,1.2216191648084446e-6,1.0e-19,1.0e-19,1.0e-19
0.61,10000.0,10000.0,9.98840940557985,7.143089699553634,0.03485473973704374,0.024568996407186062,0.08397089595503245,1000.0,4.900020746156218e-7,3.256094033014216e-7,1.2244457688658067e-6,1.0e-19,1.0e-19,1.0e-19
0.6107142857142858,10000.0,10000.0,10.061631814618446,7.178013499271261,0.035017513295964114,0.02478328758934929,0.08410953352717396,1000.0,4.906984042920226e-7,3.3057655532455596e-7,1.2266969855603506e-6,1.0e-19,1.0e-19,1.0e-19
0.6114285714285714,10000.0,10000.0,10.0858605608543,7.192089170292821,0.03534523476547471,0.02479329684566127,0.0841459976240258,1000.0,4.916615241781759e-7,3.307536600329877e-7,1.2301513636264933e-6,1.0e-19,1.0e-19,1.0e-19
0.6121428571428571,10000.0,10000.0,10.09281078248254,7.304795593808185,0.03546093628142068,0.02483172444032119,0.08417076652037771,1000.0,4.917248964689598e-7,3.3713585311065295e-7,1.2301513636264933e-6,1.0e-19,1.0e-19,1.0e-19
0.6128571428571429,10000.0,10000.0,10.161068449694529,7.503554693535785,0.035818933773262944,0.0255939784622957,0.08419220012582185,1000.0,4.920623299464241e-7,3.3763915938794926e-7,1.2305259669361587e-6,1.0e-19,1.0e-19,1.0e-19
0.6135714285714285,10000.0,10000.0,10.266444976965506,7.528422785000222,0.03603523777139076,0.025977780720076716,0.08429346374658701,1000.0,4.962567555746782e-7,3.3920482582882317e-7,1.2397122683357308e-6,1.0e-19,1.0e-19,1.0e-19
0.6142857142857143,10000.0,10000.0,10.266830367438144,7.528422785000222,0.036199303902705156,0.026230444028675456,0.084359559950546,1000.0,4.981226644341153e-7,3.392684465013743e-7,1.2537583063256068e-6,1.0e-19,1.0e-19,1.0e-19
0.615,10000.0,10000.0,10.357968720649176,7.530181492248255,0.03640882628665818,0.026949973891444053,0.08445011279920722,1000.0,5.008339812899597e-7,3.4618430884966553e-7,1.2740935050039671e-6,1.0e-19,1.0e-19,1.0e-19
0.6157142857142858,10000.0,10000.0,10.408790472194465,7.530181492248255,0.0365280184943023,0.027400918420752183,0.08488749791314332,1000.0,5.060440355592713e-7,3.4995661801139964e-7,1.275491266431935e-6,1.0e-19,1.0e-19,1.0e-19
0.6164285714285714,10000.0,10000.0,10.423790573237167,7.575189602556753,0.036583633809275276,0.028007007010600018,0.08497774635383304,1000.0,5.089202081596366e-7,3.500635672706173e-7,1.2774059142791055e-6,1.0e-19,1.0e-19,1.0e-19
0.6171428571428571,10000.0,10000.0,10.489890889253385,7.658481858267909,0.03675609905625555,0.028043116407635734,0.08559412682255084,1000.0,5.091343410826981e-7,3.511538649083152e-7,1.2801149231889752e-6,1.0e-19,1.0e-19,1.0e-19
0.6178571428571429,10000.0,10000.0,10.711701496389267,7.682883679128857,0.03684948498001666,0.02823202404468075,0.0861777924810966,1000.0,5.122805257270002e-7,3.526322774415437e-7,1.282502068347079e-6,1.0e-19,1.0e-19,1.0e-19
0.6185714285714285,10000.0,10000.0,10.711701496389267,7.841554318848029,0.03684948498001666,0.028238008051455595,0.08640795452708787,1000.0,5.126324917758405e-7,3.615152387732617e-7,1.2899907932082988e-6,1.0e-19,1.0e-19,1.0e-19
0.6192857142857143,10000.0,10000.0,10.712782414456385,7.8653206198468535,0.037173140656274195,0.028520686774823018,0.08729475709717324,1000.0,5.126324917758405e-7,3.6451926190884423e-7,1.2940614356225203e-6,1.0e-19,1.0e-19,1.0e-19
0.62,10000.0,10000.0,10.712782414456385,7.910474146438484,0.03786660437682281,0.02911684696451919,0.08760675873685345,1000.0,5.129708837994654e-7,3.684792137559391e-7,1.2958470709202854e-6,1.0e-19,1.0e-19,1.0e-19
0.6207142857142857,10000.0,10000.0,10.787627541536553,7.930735531979798,0.037878656745893156,0.02918814854653442,0.0887656721568335,1000.0,5.129708837994654e-7,3.702070303876583e-7,1.2967199964031192e-6,1.0e-19,1.0e-19,1.0e-19
0.6214285714285714,10000.0,10000.0,10.787627541536553,7.9484378923561945,0.0383603296435172,0.03024761077460581,0.08884113982149697,1000.0,5.165811125304787e-7,3.724325969715655e-7,1.299046235371609e-6,1.0e-19,1.0e-19,1.0e-19
0.6221428571428571,10000.0,10000.0,10.787971651155706,7.952475425261796,0.038574415203149255,0.030494838476428414,0.08982100638652776,1000.0,5.171225594589445e-7,3.8321700692705226e-7,1.301230102116217e-6,1.0e-19,1.0e-19,1.0e-19
0.6228571428571429,10000.0,10000.0,10.940653274497302,8.111686058491026,0.03861387710003991,0.030648601895914392,0.08993905623540926,1000.0,5.222741222041273e-7,3.8328509855321346e-7,1.3066544107057946e-6,1.0e-19,1.0e-19,1.0e-19
0.6235714285714286,10000.0,10000.0,11.026910701806077,8.121486536809522,0.038810482945644376,0.030894917691083747,0.08996048852029966,1000.0,5.2461704311364e-7,3.8573729326824214e-7,1.3092862713723523e-6,1.0e-19,1.0e-19,1.0e-19
0.6242857142857143,10000.0,10000.0,11.10641865877253,8.121486793475615,0.03882407426379872,0.031493778865440025,0.08999972446759985,1000.0,5.24703747833544e-7,3.892445742326232e-7,1.311020866089923e-6,1.0e-19,1.0e-19,1.0e-19
0.625,10000.0,10000.0,11.116587970482634,8.238477431963142,0.03923061308266166,0.0318347744847738,0.09016017310470996,1000.0,5.272162663109805e-7,3.9108197251155447e-7,1.3124614593998584e-6,1.0e-19,1.0e-19,1.0e-19
0.6257142857142857,10000.0,10000.0,11.25874755358275,8.284270440389164,0.039283688373195395,0.032163459453801904,0.09018364170651615,1000.0,5.27708676544856e-7,3.930828988008988e-7,1.3259533918542157e-6,1.0e-19,1.0e-19,1.0e-19
0.6264285714285714,10000.0,10000.0,11.260269710690354,8.37605186589434,0.04005535636914722,0.03219536379246844,0.09046329418963511,1000.0,5.278407112299781e-7,3.93494932554742e-7,1.3342955042439293e-6,1.0e-19,1.0e-19,1.0e-19
0.6271428571428571,10000.0,10000.0,11.270464249386077,8.44012002086273,0.04012974975983679,0.03221711269536333,0.09095893578562304,1000.0,5.284375096432112e-7,4.116592838127543e-7,1.3349850262418466e-6,1.0e-19,1.0e-19,1.0e-19
0.6278571428571429,10000.0,10000.0,11.460489118701329,8.447191664501474,0.04020278918895616,0.032568330832098015,0.09122033881866409,1000.0,5.319410091354815e-7,4.116592838127543e-7,1.3451913598682381e-6,1.0e-19,1.0e-19,1.0e-19
0.6285714285714286,10000.0,10000.0,11.524630456757679,8.473272492463172,0.04023493589695002,0.03286824774271839,0.0912888734468152,1000.0,5.324081385375405e-7,4.2072191790908805e-7,1.3540773198048218e-6,1.0e-19,1.0e-19,1.0e-19
0.6292857142857143,10000.0,10000.0,11.559202262716207,8.583889597966323,0.04052313964649941,0.03294454740536713,0.0916338276982352,1000.0,5.328040665527134e-7,4.286082403798767e-7,1.3583600899651754e-6,1.0e-19,1.0e-19,1.0e-19
0.63,10000.0,10000.0,11.635323341428208,8.773295676811198,0.040933399861710726,0.033372684096516204,0.09164509494535117,1000.0,5.328040665527134e-7,4.36265094714484e-7,1.3596215536321144e-6,1.0e-19,1.0e-19,1.0e-19
0.6307142857142857,10000.0,10000.0,11.694452213160286,8.876060007045192,0.041367391548846374,0.03369429377321026,0.09203043415223211,1000.0,5.336822597056827e-7,4.3985865376662253e-7,1.3596215536321144e-6,1.0e-19,1.0e-19,1.0e-19
0.6314285714285715,10000.0,10000.0,11.712860699197243,9.174010193014636,0.041786966332685194,0.03370064551949956,0.09219899204667732,1000.0,5.34453634712861e-7,4.405209207128999e-7,1.3596447160069172e-6,1.0e-19,1.0e-19,1.0e-19
0.6321428571428571,10000.0,10000.0,11.759236359427318,9.201516339634082,0.041786966332685194,0.033820549018628236,0.09222414600536254,1000.0,5.389141848431779e-7,4.473682981441283e-7,1.3598307222762794e-6,1.0e-19,1.0e-19,1.0e-19
0.6328571428571429,10000.0,10000.0,11.767688727878332,9.204107451751023,0.041787947156588824,0.033922203689694924,0.09235385799056138,1000.0,5.407827429919194e-7,4.4890235234271187e-7,1.3844130315817198e-6,1.0e-19,1.0e-19,1.0e-19
0.6335714285714286,10000.0,10000.0,11.778725130486325,9.255185906830492,0.04178898566152658,0.033961900528630205,0.09263092907021363,1000.0,5.572894364911433e-7,4.4957775373234e-7,1.3860362891074137e-6,1.0e-19,1.0e-19,1.0e-19
0.6342857142857142,10000.0,10000.0,11.784859419779275,9.338048738767059,0.042031621102150876,0.03482778460268419,0.09483185090390937,1000.0,5.585669278238224e-7,4.5064813647339474e-7,1.3870447305528845e-6,1.0e-19,1.0e-19,1.0e-19
0.635,10000.0,10000.0,11.785204210358145,9.411123116833592,0.042291652844189814,0.03483118516474212,0.09493909637977939,1000.0,5.656869399305521e-7,4.5125394269293555e-7,1.3926752777938166e-6,1.0e-19,1.0e-19,1.0e-19
0.6357142857142857,10000.0,10000.0,11.806719770948918,9.429558608139876,0.04256610766976566,0.03576140635581127,0.09563631177247565,1000.0,5.691250792027163e-7,4.556516322404078e-7,1.3939118669476591e-6,1.0e-19,1.0e-19,1.0e-19
0.6364285714285715,10000.0,10000.0,11.875630204239991,9.547878276546907,0.04284577097162823,0.03631374656640725,0.09576967486127737,1000.0,5.712563623421472e-7,4.6763080333990264e-7,1.3988219369114585e-6,1.0e-19,1.0e-19,1.0e-19
0.6371428571428571,10000.0,10000.0,11.880645624939733,9.834219993591578,0.04350794898417766,0.036321663226892884,0.09638626982564903,1000.0,5.740682716856005e-7,4.768314005096427e-7,1.4040547738366328e-6,1.0e-19,1.0e-19,1.0e-19
0.6378571428571429,10000.0,10000.0,11.882773857504441,10.058538627682001,0.04370837977562179,0.037271184693999204,0.09670419810441663,1000.0,5.789131048119411e-7,4.838066039906748e-7,1.416370940674157e-6,1.0e-19,1.0e-19,1.0e-19
0.6385714285714286,10000.0,10000.0,11.903320033216591,10.29262112594313,0.04379093209753518,0.037272761061327986,0.09686794791238873,1000.0,5.789448312764014e-7,4.896911748382073e-7,1.4187217898041322e-6,1.0e-19,1.0e-19,1.0e-19
0.6392857142857142,10000.0,10000.0,11.913063107531066,10.509948090807589,0.044299820373697105,0.03774979054181253,0.09698733547485386,1000.0,5.814077947592357e-7,5.063972450570699e-7,1.4203267765761896e-6,1.0e-19,1.0e-19,1.0e-19
0.64,10000.0,10000.0,12.046274172802063,11.026910701806077,0.04441708081889878,0.03783025681106033,0.09732388251047046,1000.0,5.87134258056507e-7,5.115746334948579e-7,1.4254701632840288e-6,1.0e-19,1.0e-19,1.0e-19
0.6407142857142857,10000.0,10000.0,12.155833983388398,11.330599080103582,0.04446556588107509,0.03786660437682281,0.09865702783452333,1000.0,5.873270708323802e-7,5.182780161623135e-7,1.4327253599360542e-6,1.0e-19,1.0e-19,1.0e-19
0.6414285714285715,10000.0,10000.0,12.161210789216607,12.61047422956291,0.04555203787120128,0.03813034402618029,0.09904964246781287,1000.0,5.874961270577091e-7,5.196435548838818e-7,1.4330169613840885e-6,1.0e-19,1.0e-19,1.0e-19
0.6421428571428571,10000.0,10000.0,12.200104139757196,12.71124080320332,0.04571911210633035,0.03815562231264833,0.09980648311619801,1000.0,5.880542775960153e-7,5.207071628806655e-7,1.4414406411925473e-6,1.0e-19,1.0e-19,1.0e-19
0.6428571428571429,10000.0,10000.0,12.210384792772086,12.76147919715749,0.04588231047924755,0.0382948115444521,0.09982919470810636,1000.0,6.091577887866414e-7,5.207985330592539e-7,1.4510997362672256e-6,1.0e-19,1.0e-19,1.0e-19
0.6435714285714286,10000.0,10000.0,12.210384792772086,14.404192229024533,0.045903010516300254,0.0382948115444521,0.09986733660485232,1000.0,6.122100485979818e-7,5.2600766568407e-7,1.4539520918642094e-6,1.0e-19,1.0e-19,1.0e-19
0.6442857142857142,10000.0,10000.0,12.451762387510884,14.464174568594931,0.04633942973525488,0.038296227762803704,0.10026995134027492,1000.0,6.143325475864281e-7,5.269002324073128e-7,1.4540540523945335e-6,1.0e-19,1.0e-19,1.0e-19
0.645,10000.0,10000.0,12.472336952000289,14.644089396783276,0.04636677807423337,0.038296227762803704,0.10048339644187879,1000.0,6.149435458313978e-7,5.284375096432112e-7,1.4896048355843909e-6,1.0e-19,1.0e-19,1.0e-19
0.6457142857142857,10000.0,10000.0,12.490918288163899,15.094799522455226,0.04639142336967936,0.03949188721817102,0.10063345175426304,1000.0,6.159136186691703e-7,5.326952835317442e-7,1.490633656571514e-6,1.0e-19,1.0e-19,1.0e-19
0.6464285714285715,10000.0,10000.0,12.581332220383244,15.410674569623202,0.046407727562292084,0.03986426019215772,0.10077838929039717,1000.0,6.190907361073525e-7,5.379225903084818e-7,1.4991192844258941e-6,1.0e-19,1.0e-19,1.0e-19
0.6471428571428571,10000.0,10000.0,12.594870258202574,15.727222241349413,0.04660340588249598,0.04036191760940668,0.10089691422029602,1000.0,6.199491047128307e-7,5.381355772853446e-7,1.5060893305085475e-6,1.0e-19,1.0e-19,1.0e-19
0.6478571428571429,10000.0,10000.0,12.646783319027135,15.727222241349413,0.046763195531949076,0.041088765033432666,0.10132943864398279,1000.0,6.237746513278334e-7,5.409472227393942e-7,1.5091290957428463e-6,1.0e-19,1.0e-19,1.0e-19
0.6485714285714286,10000.0,10000.0,12.649822898588202,15.728064188109206,0.046824079939385026,0.041213986996567996,0.1013840875105745,1000.0,6.237746513278334e-7,5.684405784902981e-7,1.5112655890808635e-6,1.0e-19,1.0e-19,1.0e-19
0.6492857142857142,10000.0,10000.0,12.68950871767043,15.728064188109206,0.046938059480588566,0.04151937606774189,0.1013840875105745,1000.0,6.238143018215756e-7,5.704919255983527e-7,1.5168507115028704e-6,1.0e-19,1.0e-19,1.0e-19
0.65,10000.0,10000.0,12.745865757068888,15.978009449178845,0.04724903841262774,0.041879657299209616,0.1016991583233871,1000.0,6.249011269822764e-7,5.704919255983527e-7,1.560296859402352e-6,1.0e-19,1.0e-19,1.0e-19
0.6507142857142857,10000.0,10000.0,12.834194244101653,16.056147964638562,0.047282259373909334,0.042412698657172156,0.10212264355406901,1000.0,6.297451876166225e-7,5.704995586776765e-7,1.5605535666544029e-6,1.0e-19,1.0e-19,1.0e-19
0.6514285714285715,10000.0,10000.0,12.844092498926875,17.38761203902392,0.04774370626156328,0.04308858895294549,0.10253554244963133,1000.0,6.420292866673681e-7,5.704995586776765e-7,1.5701326248782416e-6,1.0e-19,1.0e-19,1.0e-19
0.6521428571428571,10000.0,10000.0,12.884117335167028,17.927798586872473,0.04775129635233857,0.04412479738085974,0.10402610970642903,1000.0,6.45130051958302e-7,5.829590756551241e-7,1.5823580140141425e-6,1.0e-19,1.0e-19,1.0e-19
0.6528571428571428,10000.0,10000.0,13.060225436115783,18.092197546139175,0.04801986451137959,0.04557315062664308,0.10450324454957793,1000.0,6.463616176004037e-7,5.829804468829703e-7,1.5888408688147622e-6,1.0e-19,1.0e-19,1.0e-19
0.6535714285714286,10000.0,10000.0,13.111693011528331,18.947631805437393,0.048035748331321265,0.045783736828353044,0.10469518452178432,1000.0,6.528642610139291e-7,5.878227867651761e-7,1.5953279492117892e-6,1.0e-19,1.0e-19,1.0e-19
0.6542857142857142,10000.0,10000.0,13.127645763897268,19.227612448598055,0.04843501062553992,0.045931499467571774,0.1047454585382463,1000.0,6.567575430091273e-7,5.948274026776099e-7,1.597403712994819e-6,1.0e-19,1.0e-19,1.0e-19
0.655,10000.0,10000.0,13.185409612253535,21.716888708981767,0.04903337724416568,0.046130829527746636,0.1053805966683825,1000.0,6.669973304349067e-7,5.955998525520538e-7,1.5974547262709974e-6,1.0e-19,1.0e-19,1.0e-19
0.6557142857142857,10000.0,10000.0,13.185409612253535,21.716888708984087,0.049358770897049,0.04683428514246693,0.10539944063205775,1000.0,6.677417356052435e-7,6.14927213460909e-7,1.5980175122973359e-6,1.0e-19,1.0e-19,1.0e-19
0.6564285714285715,10000.0,10000.0,13.186287754885598,21.716888708984087,0.049581835430742134,0.04748304531357714,0.10592826267017891,1000.0,6.693685508926526e-7,6.180607124014107e-7,1.603970375287461e-6,1.0e-19,1.0e-19,1.0e-19
0.6571428571428571,10000.0,10000.0,13.186287754885598,22.107979515660208,0.04993786920348902,0.049057112182519964,0.10596152850067779,1000.0,6.742213836111707e-7,6.388124388254406e-7,1.6044124259239079e-6,1.0e-19,1.0e-19,1.0e-19
0.6578571428571428,10000.0,10000.0,13.271433097404325,22.940840099093585,0.05004362664561877,0.04919446943178148,0.10631919730796693,1000.0,6.7622803838681e-7,6.431052080923149e-7,1.6089330540480878e-6,1.0e-19,1.0e-19,1.0e-19
0.6585714285714286,10000.0,10000.0,13.336865020696253,24.7697378022173,0.05022419207241596,0.04925527339510464,0.1071217634099332,1000.0,6.764007142235069e-7,6.465735752232553e-7,1.617874406799504e-6,1.0e-19,1.0e-19,1.0e-19
0.6592857142857143,10000.0,10000.0,13.367053325344274,24.7697378022173,0.05045715229364546,0.049581835430742134,0.10728770154502085,1000.0,6.786704724874277e-7,6.487212513798887e-7,1.6361588897311872e-6,1.0e-19,1.0e-19,1.0e-19
0.66,10000.0,10000.0,13.478789757475429,32.0273765341421,0.05076592389573967,0.04980939700887465,0.10729605901905193,1000.0,6.789487999817444e-7,6.496394961683415e-7,1.6436385524043023e-6,1.0e-19,1.0e-19,1.0e-19
0.6607142857142857,10000.0,10000.0,13.478789757475429,33.911500000218034,0.05081215429676082,0.05016506009898857,0.10916687947783331,1000.0,6.789487999817444e-7,6.685234070793408e-7,1.6449393679655016e-6,1.0e-19,1.0e-19,1.0e-19
0.6614285714285715,10000.0,10000.0,13.540959272467589,36.323612660952925,0.05110585687217297,0.05049903173462742,0.10940551628079943,1000.0,6.804502658685838e-7,6.717886550705608e-7,1.6456143053721607e-6,1.0e-19,1.0e-19,1.0e-19
0.6621428571428571,10000.0,10000.0,13.624975940660212,37.980778548207404,0.051106663692766424,0.050672786858795615,0.10940878513479065,1000.0,6.804856175127523e-7,6.719163153069638e-7,1.6474746939136098e-6,1.0e-19,1.0e-19,1.0e-19
0.6628571428571428,10000.0,10000.0,13.637233344103272,49.42158007016695,0.05112135975762553,0.050805760345990936,0.10946082811555882,1000.0,6.844186243432969e-7,6.782709094127565e-7,1.6475683678731635e-6,1.0e-19,1.0e-19,1.0e-19
0.6635714285714286,10000.0,10000.0,13.751054809900719,54.442073901328435,0.05114810706714819,0.052114255470530814,0.10947275582646267,1000.0,6.865321667329815e-7,6.892543163815082e-7,1.656065759812175e-6,1.0e-19,1.0e-19,1.0e-19
0.6642857142857143,10000.0,10000.0,13.806698537602847,54.73431408282645,0.051215888802959665,0.05230918931252102,0.11003218501043982,1000.0,6.868287830113597e-7,6.972048318669625e-7,1.659138091589927e-6,1.0e-19,1.0e-19,1.0e-19
0.665,10000.0,10000.0,13.862850257431447,10000.0,0.05149449733531396,0.0524155637943993,0.11012677357430538,1000.0,6.8844231244331e-7,6.987199076794285e-7,1.6637219333486962e-6,1.0e-19,1.0e-19,1.0e-19
0.6657142857142857,10000.0,10000.0,13.955689207616516,10000.0,0.05162542698509157,0.05322731622800921,0.11090411303608112,1000.0,6.891728695875266e-7,7.151885655852242e-7,1.6683662533129747e-6,1.0e-19,1.0e-19,1.0e-19
0.6664285714285715,10000.0,10000.0,13.966325233672192,10000.0,0.05163390602553789,0.05358057738619938,0.11115718694250062,1000.0,6.891728695875266e-7,7.358116335752081e-7,1.6701167791323494e-6,1.0e-19,1.0e-19,1.0e-19
0.6671428571428571,10000.0,10000.0,13.971523756628773,10000.0,0.05188437172592673,0.05362065734159853,0.11193965584099073,1000.0,6.971501251650414e-7,7.430219612794553e-7,1.6771239719069207e-6,1.0e-19,1.0e-19,1.0e-19
0.6678571428571428,10000.0,10000.0,13.972011820611087,10000.0,0.05230342847006747,0.05371365537559759,0.11224186002251409,1000.0,7.005062114080096e-7,7.660657671923491e-7,1.6838409165520362e-6,1.0e-19,1.0e-19,1.0e-19
0.6685714285714286,10000.0,10000.0,14.038470466757477,10000.0,0.05262123326859182,0.05392002111398446,0.1124027076292506,1000.0,7.022963434076901e-7,7.892197348459882e-7,1.6933258290027625e-6,1.0e-19,1.0e-19,1.0e-19
0.6692857142857143,10000.0,10000.0,14.094952331972626,10000.0,0.05321645925082072,0.05392341497087574,0.11309342057330286,1000.0,7.033364186986828e-7,7.957740066041855e-7,1.697804456644839e-6,1.0e-19,1.0e-19,1.0e-19
0.67,10000.0,10000.0,14.15197603445601,10000.0,0.053306030320916714,0.05422990676879714,0.11337932126268568,1000.0,7.058372838932737e-7,8.101399232791965e-7,1.6988748748031e-6,1.0e-19,1.0e-19,1.0e-19
0.6707142857142857,10000.0,10000.0,14.252516841311117,10000.0,0.053906115795288284,0.05422990676879714,0.1140905470283927,1000.0,7.069250616516412e-7,8.104800075552479e-7,1.7167316681404433e-6,1.0e-19,1.0e-19,1.0e-19
0.6714285714285714,10000.0,10000.0,14.344984099946934,10000.0,0.05422145364046148,0.05423090685013358,0.11447103954862749,1000.0,7.072858688106963e-7,8.156382526386798e-7,1.7180057155287578e-6,1.0e-19,1.0e-19,1.0e-19
0.6721428571428572,10000.0,10000.0,14.37117615060564,10000.0,0.054597730480845943,0.05423090685013358,0.1165980565880162,1000.0,7.10973476626134e-7,8.17013473746172e-7,1.7241855605802803e-6,1.0e-19,1.0e-19,1.0e-19
0.6728571428571428,10000.0,10000.0,14.384490841430603,10000.0,0.05502715928196342,0.05450121172737991,0.11688973927563232,1000.0,7.115224687944682e-7,8.198644449603372e-7,1.7263293090306692e-6,1.0e-19,1.0e-19,1.0e-19
0.6735714285714286,10000.0,10000.0,14.42743589436088,10000.0,0.05545304090298784,0.05493356660448183,0.11752434642863553,1000.0,7.118273237305066e-7,8.198644449603372e-7,1.7302055474002242e-6,1.0e-19,1.0e-19,1.0e-19
0.6742857142857143,10000.0,10000.0,14.521665006172787,10000.0,0.05545304090298784,0.055401016765792906,0.11855141029517409,1000.0,7.121567258990853e-7,8.198697563568431e-7,1.7381224110165574e-6,1.0e-19,1.0e-19,1.0e-19
0.675,10000.0,10000.0,14.636864494069382,10000.0,0.055467916609197775,0.056925780142489425,0.11902300489588752,1000.0,7.137933960686945e-7,8.198697563568431e-7,1.7456442999831036e-6,1.0e-19,1.0e-19,1.0e-19
0.6757142857142857,10000.0,10000.0,14.728940067118184,10000.0,0.055467916609197775,0.05717100917861883,0.1197528490826981,1000.0,7.140961890871585e-7,8.250180349720477e-7,1.746346384088759e-6,1.0e-19,1.0e-19,1.0e-19
0.6764285714285714,10000.0,10000.0,14.865830164100446,10000.0,0.05552110585217978,0.05777353101681627,0.1199917587885984,1000.0,7.167473176396337e-7,8.509813875673465e-7,1.7609158301260127e-6,1.0e-19,1.0e-19,1.0e-19
0.6771428571428572,10000.0,10000.0,14.91374983317719,10000.0,0.05552110585217978,0.05786922347087224,0.11999601833429102,1000.0,7.167473176396337e-7,8.547653549147636e-7,1.7653970327159759e-6,1.0e-19,1.0e-19,1.0e-19
0.6778571428571428,10000.0,10000.0,14.953297168820882,10000.0,0.05556716655181309,0.05815185868005869,0.12142400393852061,1000.0,7.18613681224231e-7,8.618887511694998e-7,1.7711240267579024e-6,1.0e-19,1.0e-19,1.0e-19
0.6785714285714286,10000.0,10000.0,14.977254508949684,10000.0,0.05575488014017318,0.059400905108409965,0.12188184807862787,1000.0,7.190520647229839e-7,8.720981322454198e-7,1.8238515909561998e-6,1.0e-19,1.0e-19,1.0e-19
0.6792857142857143,10000.0,10000.0,15.072080816911585,10000.0,0.05587734749433672,0.060640707846959296,0.1226328049797475,1000.0,7.223036971752024e-7,8.725956956317758e-7,1.8264881658889492e-6,1.0e-19,1.0e-19,1.0e-19
0.68,10000.0,10000.0,15.11632943680444,10000.0,0.055985824922864115,0.060651885498020634,0.12285001443013965,1000.0,7.229916099570588e-7,8.832219491632156e-7,1.8418068474630996e-6,1.0e-19,1.0e-19,1.0e-19
0.6807142857142857,10000.0,10000.0,15.11754122634478,10000.0,0.05606857041480066,0.06313686487154861,0.12322482709017656,1000.0,7.240020537114966e-7,8.86969131289368e-7,1.859115941751116e-6,1.0e-19,1.0e-19,1.0e-19
0.6814285714285714,10000.0,10000.0,15.166133029835347,10000.0,0.05705364184456207,0.06373517384878437,0.12324677645792259,1000.0,7.246460907531656e-7,8.911856932233778e-7,1.8655313882877402e-6,1.0e-19,1.0e-19,1.0e-19
0.6821428571428572,10000.0,10000.0,15.362661276158228,10000.0,0.05722904311619601,0.06406264485761248,0.12331631570548923,1000.0,7.257262509910744e-7,9.04158997699173e-7,1.8677038719889994e-6,1.0e-19,1.0e-19,1.0e-19
0.6828571428571428,10000.0,10000.0,15.410674569623202,10000.0,0.05734760771767858,0.06608427637391312,0.12364323786104338,1000.0,7.257262509910744e-7,9.146167396860652e-7,1.8731999968660265e-6,1.0e-19,1.0e-19,1.0e-19
0.6835714285714286,10000.0,10000.0,15.562211214775314,10000.0,0.05782049966749948,0.06854539328633544,0.12415425698233279,1000.0,7.263185266734773e-7,9.510829540869261e-7,1.8993998383264927e-6,1.0e-19,1.0e-19,1.0e-19
0.6842857142857143,10000.0,10000.0,15.589361204966389,10000.0,0.05808376541236656,0.06866857545756908,0.12496667731151782,1000.0,7.265943529435303e-7,9.80224054115709e-7,1.9041846441903642e-6,1.0e-19,1.0e-19,1.0e-19
0.685,10000.0,10000.0,15.589361204966389,10000.0,0.05835740462568879,0.06972001189084588,0.12622444832879243,1000.0,7.27500833717761e-7,1.0261834830862056e-6,1.9044641000175445e-6,1.0e-19,1.0e-19,1.0e-19
0.6857142857142857,10000.0,10000.0,15.631290937544446,10000.0,0.05857895600182512,0.07196894054457112,0.12639655066342176,1000.0,7.333280188816878e-7,1.0436886934360344e-6,1.9249207856011193e-6,1.0e-19,1.0e-19,1.0e-19
0.6864285714285714,10000.0,10000.0,15.642509590565627,10000.0,0.05869011819875645,0.0732720903181716,0.12814915284141581,1000.0,7.342741151547199e-7,1.1101274404661243e-6,1.9279639103668467e-6,1.0e-19,1.0e-19,1.0e-19
0.6871428571428572,10000.0,10000.0,15.659177673193714,10000.0,0.05871681499734511,0.07701326472812263,0.12926232184999084,1000.0,7.389860252420153e-7,1.1196311899821449e-6,1.9412445453952576e-6,1.0e-19,1.0e-19,1.0e-19
0.6878571428571428,10000.0,10000.0,15.7004117225531,10000.0,0.05872508317087313,0.07856030129402387,0.1306388722444317,1000.0,7.391427634683772e-7,1.1228828007528837e-6,1.9430299870684635e-6,1.0e-19,1.0e-19,1.0e-19
0.6885714285714286,10000.0,10000.0,15.7597372452109,10000.0,0.05876922283725459,0.07867819061006184,0.13072220215773794,1000.0,7.46298527368063e-7,1.1657609876949886e-6,1.9486014289229393e-6,1.0e-19,1.0e-19,1.0e-19
0.6892857142857143,10000.0,10000.0,15.766432054856743,10000.0,0.05922814771554629,0.07929982874637515,0.130767109880959,1000.0,7.536536731731875e-7,1.192784953389027e-6,1.959032033091051e-6,1.0e-19,1.0e-19,1.0e-19
0.69,10000.0,10000.0,15.791035551422581,10000.0,0.059336456907005994,0.08129524040867786,0.13095752838665203,1000.0,7.541919439001768e-7,1.1994507235739739e-6,1.961991778708279e-6,1.0e-19,1.0e-19,1.0e-19
0.6907142857142857,10000.0,10000.0,15.794143544357231,10000.0,0.05973523980350465,0.08288486221339837,0.13270937174676048,1000.0,7.545312534328118e-7,1.2207791247605338e-6,1.981910946438045e-6,1.0e-19,1.0e-19,1.0e-19
0.6914285714285714,10000.0,10000.0,15.80134975589501,10000.0,0.0600042642187548,0.08461004112738993,0.13293043737107238,1000.0,7.560481041107406e-7,1.2612009436040755e-6,2.000901305703356e-6,1.0e-19,1.0e-19,1.0e-19
0.6921428571428572,10000.0,10000.0,15.896081430379388,10000.0,0.06023260902809332,0.0848343803417951,0.13350220356323975,1000.0,7.573329665032975e-7,1.2612099041213386e-6,2.0183139081466086e-6,1.0e-19,1.0e-19,1.0e-19
0.6928571428571428,10000.0,10000.0,15.912896519162247,10000.0,0.06023260902809332,0.08628523478796667,0.13377361945284422,1000.0,7.600187426783248e-7,1.2612099041213386e-6,2.029838420959533e-6,1.0e-19,1.0e-19,1.0e-19
0.6935714285714286,10000.0,10000.0,15.923972415805558,10000.0,0.06024118222011307,0.08670444969949964,0.13388277634455628,1000.0,7.611745534566915e-7,1.2675572555343016e-6,2.0331157767828703e-6,1.0e-19,1.0e-19,1.0e-19
0.6942857142857143,10000.0,10000.0,16.034561344144233,10000.0,0.060545315466788964,0.08749275037886937,0.13435461690095254,1000.0,7.692765859448716e-7,1.274657859312419e-6,2.036839437049242e-6,1.0e-19,1.0e-19,1.0e-19
0.695,10000.0,10000.0,16.05945940279196,10000.0,0.061111756529717856,0.09162908940945833,0.13482331632646546,1000.0,7.717477050608524e-7,1.2870559359794778e-6,2.0416522737440704e-6,1.0e-19,1.0e-19,1.0e-19
0.6957142857142857,10000.0,10000.0,16.066142748964786,10000.0,0.06114990643183385,0.09162908940945833,0.13512133298418078,1000.0,7.727657391166838e-7,1.2885942417583975e-6,2.0470519195132643e-6,1.0e-19,1.0e-19,1.0e-19
0.6964285714285714,10000.0,10000.0,16.082868855321127,10000.0,0.06127219762764126,0.09275067507490603,0.135553912133243,1000.0,7.772014219170012e-7,1.3304904514037687e-6,2.057439646505975e-6,1.0e-19,1.0e-19,1.0e-19
0.6971428571428572,10000.0,10000.0,16.101696182034466,10000.0,0.06165425527652779,0.09275067507490603,0.13605412154579363,1000.0,7.801379958130614e-7,1.349702617456917e-6,2.062736763789175e-6,1.0e-19,1.0e-19,1.0e-19
0.6978571428571428,10000.0,10000.0,16.14082908641065,10000.0,0.061734261612768154,0.09275067507845693,0.13606525678783762,1000.0,7.815128001875563e-7,1.3532101062970083e-6,2.062816754773371e-6,1.0e-19,1.0e-19,1.0e-19
0.6985714285714286,10000.0,10000.0,16.15742648335303,10000.0,0.06178206424821963,0.09533255650129674,0.13643072310110402,1000.0,7.842299804768157e-7,1.3588171398288914e-6,2.0743935817767532e-6,1.0e-19,1.0e-19,1.0e-19
0.6992857142857143,10000.0,10000.0,16.157744880057745,10000.0,0.062296404462786614,0.09536713026740977,0.13656116229472895,1000.0,7.865899835878709e-7,1.3726837352378521e-6,2.0750257715498693e-6,1.0e-19,1.0e-19,1.0e-19
0.7,10000.0,10000.0,16.28299827426178,10000.0,0.06231460258232242,0.09664885508220654,0.13659416444981795,1000.0,7.895499778260077e-7,1.38620105478531e-6,2.080652014661443e-6,1.0e-19,1.0e-19,1.0e-19
0.7007142857142857,10000.0,10000.0,16.32648786951569,10000.0,0.06233296090954204,0.09742030262923054,0.1369629339379428,1000.0,7.912227392192061e-7,1.396530302823042e-6,2.086449337108603e-6,1.0e-19,1.0e-19,1.0e-19
0.7014285714285714,10000.0,10000.0,16.328553864358952,10000.0,0.06280487880204462,0.09966276793056537,0.13719304367150265,1000.0,7.958483485830325e-7,1.4110647337390936e-6,2.0946450394457378e-6,1.0e-19,1.0e-19,1.0e-19
0.7021428571428572,10000.0,10000.0,16.33966587369834,10000.0,0.06324578373543413,0.10427324231716376,0.13744202602040123,1000.0,7.958601619582136e-7,1.449088230890448e-6,2.1069238929675106e-6,1.0e-19,1.0e-19,1.0e-19
0.7028571428571428,10000.0,10000.0,16.34537657296696,10000.0,0.06343666538909058,0.10549804136417922,0.13844701910719961,1000.0,7.980461362041643e-7,1.4579453263137803e-6,2.111362854176061e-6,1.0e-19,1.0e-19,1.0e-19
0.7035714285714286,10000.0,10000.0,16.347377098808213,10000.0,0.0634613089597745,0.10549804136417922,0.13860869574533005,1000.0,7.98194059783442e-7,1.4876314042340775e-6,2.1140499737741092e-6,1.0e-19,1.0e-19,1.0e-19
0.7042857142857143,10000.0,10000.0,16.35956951082754,10000.0,0.06373739281915816,0.10681217647195891,0.13921027577364095,1000.0,8.022618831502255e-7,1.5300163514205911e-6,2.120560564175965e-6,1.0e-19,1.0e-19,1.0e-19
0.705,10000.0,10000.0,16.382925692999255,10000.0,0.06379466441576871,0.10860355237029133,0.13955026677545226,1000.0,8.034142376172076e-7,1.563599799223171e-6,2.127764065652337e-6,1.0e-19,1.0e-19,1.0e-19
0.7057142857142857,10000.0,10000.0,16.42288094735143,10000.0,0.06397238670960703,0.11002930339471521,0.1399477616994557,1000.0,8.043097261999656e-7,1.5755400190079426e-6,2.129401183842577e-6,1.0e-19,1.0e-19,1.0e-19
0.7064285714285714,10000.0,10000.0,16.707140488372474,10000.0,0.06404962810828065,0.11641916747923695,0.13999223451466314,1000.0,8.043097261999656e-7,1.5755400190079426e-6,2.1311386844901284e-6,1.0e-19,1.0e-19,1.0e-19
0.7071428571428572,10000.0,10000.0,16.737480072904,10000.0,0.06411080293872584,0.11762647448042243,0.14025081910097176,1000.0,8.045254450056636e-7,1.624396533907832e-6,2.1489805054921194e-6,1.0e-19,1.0e-19,1.0e-19
0.7078571428571429,10000.0,10000.0,16.768423775575204,10000.0,0.064234255684249,0.12085598223294053,0.14152076959394766,1000.0,8.045254450056636e-7,1.6290515359328152e-6,2.155432729634946e-6,1.0e-19,1.0e-19,1.0e-19
0.7085714285714285,10000.0,10000.0,16.815979929429226,10000.0,0.06467927269031704,0.12326787511545481,0.14211564176165872,1000.0,8.173834261728862e-7,1.6768648603390715e-6,2.158157840376298e-6,1.0e-19,1.0e-19,1.0e-19
0.7092857142857143,10000.0,10000.0,16.818686439000533,10000.0,0.06469530676324024,0.1250750364912292,0.1423577872042684,1000.0,8.196362548525653e-7,1.693505478213069e-6,2.160345446263095e-6,1.0e-19,1.0e-19,1.0e-19
0.71,10000.0,10000.0,16.862333912720448,10000.0,0.06492534459997307,0.13755352621310302,0.14305851703379951,1000.0,8.228856505751461e-7,1.7113862663430926e-6,2.168204995551171e-6,1.0e-19,1.0e-19,1.0e-19
0.7107142857142857,10000.0,10000.0,16.873019608578442,10000.0,0.06533055749465119,0.14050327233278795,0.14478773320218213,1000.0,8.2408792039932e-7,1.7157576577309648e-6,2.1687087564812423e-6,1.0e-19,1.0e-19,1.0e-19
0.7114285714285714,10000.0,10000.0,16.89907421089605,10000.0,0.06590684139526841,0.1414167173777509,0.1459376501083953,1000.0,8.335643003734776e-7,1.7936366132643154e-6,2.184361116983467e-6,1.0e-19,1.0e-19,1.0e-19
0.7121428571428572,10000.0,10000.0,16.925074855104157,10000.0,0.06597850320328176,0.14185085146365087,0.14735027395366257,1000.0,8.410105724902366e-7,1.821096886755177e-6,2.189427015059937e-6,1.0e-19,1.0e-19,1.0e-19
0.7128571428571429,10000.0,10000.0,16.972087930812947,10000.0,0.06604525534497747,0.14448988976142324,0.14787471659346205,1000.0,8.415602442389087e-7,1.8338407434526165e-6,2.1924321909007883e-6,1.0e-19,1.0e-19,1.0e-19
0.7135714285714285,10000.0,10000.0,17.07607925789546,10000.0,0.06617975417926664,0.14578433269388605,0.15069587108028082,1000.0,8.416307152757223e-7,1.9225863238896362e-6,2.192972544081426e-6,1.0e-19,1.0e-19,1.0e-19
0.7142857142857143,10000.0,10000.0,17.09068677383742,10000.0,0.06620135560203276,0.14728889784769994,0.1507018979668729,1000.0,8.449985278845281e-7,1.9300187243310394e-6,2.194780248665239e-6,1.0e-19,1.0e-19,1.0e-19
0.715,10000.0,10000.0,17.145216408302826,10000.0,0.06664728609429396,0.14837910669251356,0.1507018979668729,1000.0,8.474803561344433e-7,1.9462145388591338e-6,2.2030574073517134e-6,1.0e-19,1.0e-19,1.0e-19
0.7157142857142857,10000.0,10000.0,17.202245640006005,10000.0,0.06667894519284387,0.15440408741244868,0.15080956038888133,1000.0,8.523254107906871e-7,2.0944423600457048e-6,2.2357399578795967e-6,1.0e-19,1.0e-19,1.0e-19
0.7164285714285714,10000.0,10000.0,17.213027375159776,10000.0,0.0668277848484782,0.1551442697371305,0.15114074527374105,1000.0,8.553321150655938e-7,2.1687087564812423e-6,2.2357399578795967e-6,1.0e-19,1.0e-19,1.0e-19
0.7171428571428572,10000.0,10000.0,17.274690536698092,10000.0,0.06687459836426213,0.16748105822284187,0.15181534459846877,1000.0,8.565657244611426e-7,2.214716013672541e-6,2.240086412234161e-6,1.0e-19,1.0e-19,1.0e-19
0.7178571428571429,10000.0,10000.0,17.284600331574662,10000.0,0.0669458552751323,0.1699264543331457,0.1520077977329346,1000.0,8.581525295003532e-7,2.445777382778278e-6,2.2416276016126995e-6,1.0e-19,1.0e-19,1.0e-19
0.7185714285714285,10000.0,10000.0,17.37021614334708,10000.0,0.06722013675652924,0.18106529660382584,0.15313129885736693,1000.0,8.610627661083893e-7,2.4810853700924404e-6,2.242413465280426e-6,1.0e-19,1.0e-19,1.0e-19
0.7192857142857143,10000.0,10000.0,17.382090021427306,10000.0,0.06815785960308254,0.19040003770554378,0.15353068907275597,1000.0,8.635586701395941e-7,2.4842503161268413e-6,2.2482266444782433e-6,1.0e-19,1.0e-19,1.0e-19
0.72,10000.0,10000.0,17.401849195932336,10000.0,0.0682015634393558,0.1987433434326539,0.1539903795717455,1000.0,8.662995419836053e-7,2.4845565436033034e-6,2.2671439687848287e-6,1.0e-19,1.0e-19,1.0e-19
0.7207142857142858,10000.0,10000.0,17.415851417182925,10000.0,0.06853402326697712,0.22499946519884464,0.1539903795717455,1000.0,8.674134695426157e-7,2.493714399465286e-6,2.267287925639789e-6,1.0e-19,1.0e-19,1.0e-19
0.7214285714285714,10000.0,10000.0,17.49741271829568,10000.0,0.06855036005784063,0.2285775042980816,0.15434091990237472,1000.0,8.953755592518708e-7,2.617417277082964e-6,2.2689117130339262e-6,1.0e-19,1.0e-19,1.0e-19
0.7221428571428572,10000.0,10000.0,17.52090565404665,10000.0,0.07014998793528349,0.2285775042980816,0.15456249446957862,1000.0,8.953963039240453e-7,2.6639919546559987e-6,2.275737796494896e-6,1.0e-19,1.0e-19,1.0e-19
0.7228571428571429,10000.0,10000.0,17.574141767188372,10000.0,0.07031527535555109,0.22962099677939418,0.15813946110895363,1000.0,9.004568032898587e-7,2.667189020370797e-6,2.2800661043744583e-6,1.0e-19,1.0e-19,1.0e-19
0.7235714285714285,10000.0,10000.0,17.6533015600213,10000.0,0.07033216580766093,0.23142159235066248,0.15916198836981307,1000.0,9.013399854227245e-7,2.706934830878401e-6,2.290937745159258e-6,1.0e-19,1.0e-19,1.0e-19
0.7242857142857143,10000.0,10000.0,17.75667372134623,10000.0,0.07044864454285397,0.2583599270544637,0.1596889173442911,1000.0,9.013448703637018e-7,2.718822018733326e-6,2.3072168823489007e-6,1.0e-19,1.0e-19,1.0e-19
0.725,10000.0,10000.0,17.767115649164893,10000.0,0.07076540238336443,0.29949805909753496,0.1614009448143885,1000.0,9.065335227240912e-7,2.7683525987011635e-6,2.320229352311958e-6,1.0e-19,1.134853255559771e-16,1.0e-19
0.7257142857142858,10000.0,10000.0,17.771659751974283,10000.0,0.07216677493342853,0.30871882332363554,0.16153280090112743,1000.0,9.105574665512221e-7,2.7981464474584735e-6,2.3227137015021743e-6,1.0e-19,1.275335932026883e-16,1.0e-19
0.7264285714285714,10000.0,10000.0,17.863174433333583,10000.0,0.07217649678679791,0.3104445173328209,0.16166029308698562,1000.0,9.176456026725112e-7,2.8517014271399027e-6,2.3264358519204898e-6,1.0e-19,1.2796982684592209e-16,1.0e-19
0.7271428571428571,10000.0,10000.0,17.890992522078406,10000.0,0.07224549608695643,0.3112173597456002,0.1616743031166613,1000.0,9.192042912117734e-7,2.9697516732694038e-6,2.3282881548315422e-6,1.0e-19,1.4380376047319888e-16,1.0e-19
0.7278571428571429,10000.0,10000.0,17.906680209026117,10000.0,0.07227011766284887,0.3123385254113785,0.1627692530559303,1000.0,9.192042912117734e-7,2.994567125413388e-6,2.3296594900341428e-6,1.0e-19,1.5296291512038931e-16,1.0e-19
0.7285714285714285,10000.0,10000.0,17.915675988103533,10000.0,0.07278856860756994,0.3144636169377484,0.16286702156924984,1000.0,9.270525424976681e-7,3.1236243986895854e-6,2.3313162337563614e-6,1.0e-19,1.7536902403176468e-16,1.0e-19
0.7292857142857143,10000.0,10000.0,17.920560754078114,10000.0,0.07315460437887066,0.3224849062262207,0.16312283651947107,1000.0,9.348844920050733e-7,3.1408915175733417e-6,2.341664435802118e-6,1.0e-19,2.0194839173657905e-16,1.0e-19
0.73,10000.0,10000.0,17.924950241848595,10000.0,0.07320887271348368,0.3245346682793441,0.16396935992750425,1000.0,9.420466194391628e-7,3.351875008154603e-6,2.34209550001493e-6,1.0e-19,2.1178472197716434e-16,1.0e-19
0.7307142857142858,10000.0,10000.0,17.955862103457886,10000.0,0.07339882465245351,0.3786192790361392,0.165757546010313,1000.0,9.439902447052141e-7,3.370397901423296e-6,2.3514150351473597e-6,1.0e-19,2.8548592061761905e-16,1.0e-19
0.7314285714285714,10000.0,10000.0,17.983749785125795,10000.0,0.07358907783610903,0.4711363904130681,0.166532752144809,1000.0,9.49153297538093e-7,3.3801514234559565e-6,2.3544851849207694e-6,1.0e-19,2.9080079212619103e-16,1.0e-19
0.7321428571428571,10000.0,10000.0,17.993782814163758,10000.0,0.07367713783295295,0.49660249843889476,0.166532752144809,1000.0,9.51416484961649e-7,3.3847938870415395e-6,2.3562011116175373e-6,1.0e-19,2.925780069994811e-16,1.0e-19
0.7328571428571429,10000.0,10000.0,17.994224175531766,10000.0,0.07373758847517649,0.4970895752645569,0.16673977930473338,1000.0,9.536100018520243e-7,3.392063376585927e-6,2.370017425130314e-6,1.0e-19,2.955715554611399e-16,1.0e-19
0.7335714285714285,10000.0,10000.0,18.003504030415698,10000.0,0.07388219319677132,0.5048434070561664,0.1667607469663312,1000.0,9.539706072174936e-7,3.511827863880387e-6,2.3711558620120465e-6,1.0e-19,3.6674117713039624e-16,1.0e-19
0.7342857142857143,10000.0,10000.0,18.020631361162028,10000.0,0.07435639056634814,0.5054447199285317,0.1673375428372416,1000.0,9.539885904261908e-7,3.514295102606612e-6,2.373277986399554e-6,1.0e-19,4.440961736628247e-16,1.0e-19
0.735,10000.0,10000.0,18.05557253064888,10000.0,0.0748204860186272,0.5378996602533276,0.1674958822399342,1000.0,9.54424556414954e-7,3.5161884554361572e-6,2.373277986399554e-6,1.0e-19,4.587324798578924e-16,1.0e-19
0.7357142857142858,10000.0,10000.0,18.145409507113804,10000.0,0.0748204860186272,0.5378996602533276,0.1708732942630042,1000.0,9.560505657215048e-7,3.546004910518192e-6,2.424090784375464e-6,1.0e-19,5.251651324933113e-16,1.0e-19
0.7364285714285714,10000.0,10000.0,18.163735901974594,10000.0,0.07496958023219838,0.5791423744753752,0.17113713043399642,1000.0,9.562435235052815e-7,3.658806283155706e-6,2.485159514649966e-6,1.0e-19,5.530929047835357e-16,1.0e-19
0.7371428571428571,10000.0,10000.0,18.165508318159503,10000.0,0.07524134553178802,0.6317322936800571,0.17125511479347252,1000.0,9.603889051956574e-7,3.7056530278726967e-6,2.504315944650732e-6,1.0e-19,5.574487133598073e-16,1.0e-19
0.7378571428571429,10000.0,10000.0,18.222732462592422,10000.0,0.07557825051618673,0.6709395369826667,0.1732384375606847,1000.0,9.607594688088262e-7,3.883239010488984e-6,2.505543482192821e-6,1.0e-19,5.826509503509501e-16,1.0e-19
0.7385714285714285,10000.0,10000.0,18.229226571549347,10000.0,0.07581058541709138,0.687899216512817,0.17447490753390224,1000.0,9.628530143266368e-7,3.906006370961855e-6,2.528751722342402e-6,1.0e-19,6.569202383807575e-16,1.0e-19
0.7392857142857143,10000.0,10000.0,18.23147146666774,10000.0,0.07583073393879104,0.7014282301316247,0.17603325941190254,1000.0,9.637253854417612e-7,3.930646941641163e-6,2.5635843340009877e-6,1.0e-19,6.889088995858852e-16,1.0e-19
0.74,10000.0,10000.0,18.309504162336278,10000.0,0.0765848817327527,0.7102694839448956,0.17604936993201464,1000.0,9.644957752493382e-7,3.940874438925394e-6,2.587733173899499e-6,1.0e-19,6.894082871212754e-16,1.0e-19
0.7407142857142858,10000.0,10000.0,18.316796631163434,10000.0,0.07718900901242978,0.729239813267111,0.17663348554987385,1000.0,9.709185774181573e-7,3.946065264310219e-6,2.6029948217605014e-6,1.0e-19,7.514027748961615e-16,1.0e-19
0.7414285714285714,10000.0,10000.0,18.334410798539214,10000.0,0.07721340193819128,0.8505525732257873,0.17768464846745277,1000.0,9.737351434079906e-7,3.9580212316398035e-6,2.605083473016788e-6,1.0e-19,8.075643323883686e-16,1.0e-19
0.7421428571428571,10000.0,10000.0,18.36454962187387,10000.0,0.07765793824602135,0.8678009293323924,0.1780576272508223,1000.0,9.771440837740016e-7,3.991442561320464e-6,2.6219143101725206e-6,1.0e-19,8.449236992271755e-16,1.0e-19
0.7428571428571429,10000.0,10000.0,18.394146730351586,10000.0,0.07770923268731922,0.8684377679093138,0.17929663190698922,1000.0,9.77786888813645e-7,4.037548417699093e-6,2.625200815986057e-6,1.0e-19,8.879531790891962e-16,1.0e-19
0.7435714285714285,10000.0,10000.0,18.448615992804445,10000.0,0.07841668203101988,0.8724363350905932,0.17945958146755775,1000.0,9.788936923457875e-7,4.037548417699093e-6,2.6413379722788806e-6,1.0e-19,9.203808018793604e-16,1.0e-19
0.7442857142857143,10000.0,10000.0,18.448615992804445,10000.0,0.07893654727171644,0.8737789406269131,0.18054474875251914,1000.0,9.8280443475132e-7,4.67562510478457e-6,2.6485546384181907e-6,1.0e-19,9.527837186547403e-16,1.0e-19
0.745,10000.0,10000.0,18.52617487920504,10000.0,0.07923497736430318,0.8813718838799884,0.18418266972459013,1000.0,9.862195948037611e-7,4.875427028309328e-6,2.659709304594351e-6,1.0e-19,9.585397311594218e-16,1.0e-19
0.7457142857142857,10000.0,10000.0,18.587619660967192,10000.0,0.0792921864884939,0.9585521741271136,0.18498592860228016,1000.0,9.90937210290369e-7,4.895878730287746e-6,2.669209055950841e-6,1.0e-19,9.689349756832895e-16,1.0e-19
0.7464285714285714,10000.0,10000.0,18.73303943675284,10000.0,0.07950927455070457,0.9585521741271136,0.18514192281313677,1000.0,9.912471019679982e-7,4.902260487525206e-6,2.669209055950841e-6,1.0e-19,1.2754296733944584e-15,1.0e-19
0.7471428571428571,10000.0,10000.0,18.737347425428013,10000.0,0.07968062772505521,0.9588717983930019,0.1856253630924183,1000.0,9.951118574195968e-7,5.0709389505729645e-6,2.7038395687182613e-6,1.0e-19,1.3599838291734629e-15,1.0e-19
0.7478571428571429,10000.0,10000.0,18.80018137628886,10000.0,0.07972655536729405,1.0226274596191425,0.18802333779927244,1000.0,9.96081967803464e-7,5.145673798680463e-6,2.7093753117585576e-6,1.0e-19,1.3599838291734629e-15,1.0e-19
0.7485714285714286,10000.0,10000.0,18.811292357952414,10000.0,0.08003536501393188,1.052853094446113,0.1899403832689878,1000.0,1.0020083010122308e-6,5.1495477368257935e-6,2.7216049711492775e-6,1.0e-19,1.7571296175097066e-15,1.0e-19
0.7492857142857143,10000.0,10000.0,18.824544666616514,10000.0,0.08028367043441142,1.0558361083004106,0.19092006612563378,1000.0,1.0039259998089764e-6,5.152501258564954e-6,2.7433645021024097e-6,1.0e-19,2.0580975641570474e-15,1.0e-19
0.75,10000.0,10000.0,18.90065882081524,10000.0,0.08044537640782295,1.0558361083004106,0.19164339691357468,1000.0,1.005488259082745e-6,5.16828828194056e-6,2.753268136173679e-6,1.0e-19,2.108650169647989e-15,1.0e-19
0.7507142857142857,10000.0,10000.0,18.906745960034666,10000.0,0.08093811672653431,1.2402883398501132,0.1917834304274618,1000.0,1.0082945362124585e-6,5.198221590469857e-6,2.7623560192955186e-6,1.0e-19,2.109220676150361e-15,1.0e-19
0.7514285714285714,10000.0,10000.0,18.932969572333302,10000.0,0.08095803879217629,1.3793268895808939,0.19239627900562223,1000.0,1.008482385792506e-6,6.194868829406274e-6,2.783882200831554e-6,1.0e-19,2.257827409324997e-15,1.0e-19
0.7521428571428571,10000.0,10000.0,18.95081901456066,10000.0,0.08102930620003122,1.5075042792556805,0.19239627900562223,1000.0,1.0156156725852775e-6,6.786766640399867e-6,2.7864191158638577e-6,1.0e-19,2.6796211155901553e-15,1.0e-19
0.7528571428571429,10000.0,10000.0,18.95710743961846,10000.0,0.08154096625675605,1.5225254880112817,0.19306557641450675,1000.0,1.0260170861911054e-6,6.802549041164402e-6,2.8208438338616183e-6,1.0e-19,2.692296771227782e-15,1.0e-19
0.7535714285714286,10000.0,10000.0,18.983780362661495,10000.0,0.08160429719312633,1.5404037539251598,0.19355359981849682,1000.0,1.0266866010014968e-6,6.8064812119170314e-6,2.82381364357898e-6,1.0e-19,2.8874334664764418e-15,1.0e-19
0.7542857142857143,10000.0,10000.0,18.989983253039,10000.0,0.08160429719312633,1.5407206297145994,0.19366253419133903,1000.0,1.0302712820750284e-6,6.815194283053763e-6,2.82521527867115e-6,1.0e-19,2.9839223970032923e-15,1.0e-19
0.755,10000.0,10000.0,19.008034900247246,10000.0,0.08160483968939262,1.540724837516128,0.19498007492688882,1000.0,1.0306381188381416e-6,6.8155374068603176e-6,2.849560766789726e-6,1.0e-19,3.0776831043359406e-15,1.0e-19
0.7557142857142857,10000.0,10000.0,19.049499266311955,10000.0,0.08167556571360511,1.5407727375371802,0.19611750759717017,1000.0,1.0319870258388473e-6,6.8221761035932245e-6,2.869133261369068e-6,1.0e-19,3.4009586186486645e-15,1.0e-19
0.7564285714285715,10000.0,10000.0,19.060327769737402,10000.0,0.08167556571360511,1.540915508612976,0.19615392813671872,1000.0,1.0322734725689274e-6,6.860681354607375e-6,2.881290738000594e-6,1.0e-19,3.4797329605669773e-15,1.0e-19
0.7571428571428571,10000.0,10000.0,19.085906581509207,10000.0,0.08168506119170917,1.5410556351775624,0.19727720304211113,1000.0,1.0336756773501758e-6,7.023577716967657e-6,2.90329777546289e-6,1.0e-19,3.593032049107737e-15,1.0e-19
0.7578571428571429,10000.0,10000.0,19.115111264969908,10000.0,0.0824253941637107,1.5419447396268726,0.19801790439651495,1000.0,1.0354797990256773e-6,7.687674619028801e-6,2.9068801116588832e-6,1.0e-19,3.64772853720478e-15,1.0e-19
0.7585714285714286,10000.0,10000.0,19.11575818706993,10000.0,0.08243711346279199,1.56871188569962,0.19987025961758395,1000.0,1.0385156128191359e-6,8.000469115043906e-6,2.9274034810140577e-6,1.0e-19,3.826078445979753e-15,1.0e-19
0.7592857142857142,10000.0,10000.0,19.115853567633007,10000.0,0.08247059846109721,1.5691218998960856,0.20106474647773323,1000.0,1.0412511335462187e-6,8.000469115043906e-6,2.9321437754447833e-6,1.0e-19,3.826078445979753e-15,1.0e-19
0.76,10000.0,10000.0,19.12269820891585,10000.0,0.08287246689115349,1.5700714111077316,0.2019297275168033,1000.0,1.0416897482457609e-6,8.005693589829105e-6,2.9424341077250243e-6,1.0e-19,3.826078445979753e-15,1.0e-19
0.7607142857142857,10000.0,10000.0,19.12871661161983,10000.0,0.08313208302911146,1.5702307143621879,0.20252425477408462,1000.0,1.0429214300064318e-6,8.312176036904283e-6,2.948103867630181e-6,1.0e-19,3.826078445979753e-15,1.0e-19
0.7614285714285715,10000.0,10000.0,19.2026040017039,10000.0,0.08316250726591264,1.5712564120869879,0.20292430688950697,1000.0,1.0445938413443544e-6,9.569829174472521e-6,2.9615970501962417e-6,1.0e-19,3.826078445979753e-15,1.0e-19
0.7621428571428571,10000.0,10000.0,19.20310413320655,10000.0,0.0833534554938259,1.5738241545331204,0.2030995107923849,1000.0,1.0480521985511135e-6,9.569829174472521e-6,2.96981813729147e-6,1.0e-19,3.826078445979753e-15,1.0e-19
0.7628571428571429,10000.0,10000.0,19.212050627933273,10000.0,0.08430764775003867,1.5752345001610508,0.2038780592338762,1000.0,1.048572120320514e-6,9.990862066265877e-6,2.96981813729147e-6,1.0e-19,3.829956958004087e-15,1.0e-19
0.7635714285714286,10000.0,10000.0,19.231460108379423,10000.0,0.08466825318366987,1.6057249955971868,0.20387805923387695,1000.0,1.0525394680236937e-6,1.0057955363077455e-5,2.9699641758730073e-6,1.0e-19,3.839546497981426e-15,1.0e-19
0.7642857142857142,10000.0,10000.0,19.271785411017834,10000.0,0.08488288247854953,1.748482576726398,0.2040382542402059,1000.0,1.0559901796950566e-6,1.0091499690958442e-5,2.9728448266473567e-6,1.0e-19,3.926099304135169e-15,1.0e-19
0.765,10000.0,10000.0,19.29340299694047,10000.0,0.08488749791314332,1.829171744956319,0.20408618602617873,1000.0,1.058152372559756e-6,1.1083651004805961e-5,2.9734047443163114e-6,1.0e-19,4.008272657693074e-15,1.0e-19
0.7657142857142857,10000.0,10000.0,19.29854262927346,10000.0,0.08513081069740361,1.838138037500075,0.20412834922447345,1000.0,1.0594199026975509e-6,1.108492380125736e-5,2.9735535361713054e-6,1.0e-19,4.008272657693074e-15,1.0e-19
0.7664285714285715,10000.0,10000.0,19.32869499150738,10000.0,0.08543522809834253,1.962229773084273,0.20619098728366533,1000.0,1.0606799378822577e-6,1.1597443384547396e-5,2.9755821043990675e-6,1.0e-19,4.008272657693074e-15,1.0e-19
0.7671428571428571,10000.0,10000.0,19.384575065264684,10000.0,0.0855380742736618,1.9756669849265636,0.2074403823714046,1000.0,1.0663931327447702e-6,1.1637686123175942e-5,2.9755821043990675e-6,1.0e-19,4.008272657693074e-15,1.0e-19
0.7678571428571429,10000.0,10000.0,19.43523543154646,10000.0,0.08555703362653827,2.0776400896057257,0.20833090781521732,1000.0,1.0686718556551551e-6,1.2382656035245014e-5,2.9940559129168403e-6,1.0e-19,4.008272657693074e-15,1.0e-19
0.7685714285714286,10000.0,10000.0,19.630542073472956,10000.0,0.08631079439558596,2.156057092302139,0.20881240077322508,1000.0,1.0693764852034309e-6,1.276457429072741e-5,3.008901274799671e-6,1.0e-19,4.008272657693074e-15,1.0e-19
0.7692857142857142,10000.0,10000.0,19.648739429608586,10000.0,0.08654200910002867,2.3235509731206974,0.20994991117475967,1000.0,1.0749403353802148e-6,1.5339778065386158e-5,3.0357871717566596e-6,1.0e-19,4.008272657693074e-15,1.0e-19
0.77,10000.0,10000.0,19.668605949903352,10000.0,0.08658258747348016,2.430614785462535,0.21062990604309278,1000.0,1.075436974625158e-6,1.6148191984908553e-5,3.037442942709853e-6,1.0e-19,4.163717105291912e-15,1.0e-19
0.7707142857142857,10000.0,10000.0,19.749516126897966,10000.0,0.0867378727631223,2.8223546968017166,0.21207600671999163,1000.0,1.0763998982643995e-6,1.6148191984908553e-5,3.0389620784482387e-6,1.0e-19,4.305155204164763e-15,1.0e-19
0.7714285714285715,10000.0,10000.0,19.77069840168963,10000.0,0.08718372506670362,3.151761315559631,0.21327466703718945,1000.0,1.0798994701378303e-6,1.62436835696833e-5,3.062969212498941e-6,1.0e-19,4.449808962531656e-15,1.0e-19
0.7721428571428571,10000.0,10000.0,20.023852404333937,10000.0,0.08755483153121162,3.28298219265597,0.2133016063797554,1000.0,1.0812596842383652e-6,1.7475923027496888e-5,3.066842993084865e-6,1.0e-19,4.514959915401995e-15,1.0e-19
0.7728571428571429,10000.0,10000.0,20.19372642211768,10000.0,0.08783456848309962,3.74447742096915,0.21365667240185113,1000.0,1.0891085530481503e-6,1.8313796342292207e-5,3.0747039647129014e-6,1.0e-19,4.586762076693407e-15,1.0e-19
0.7735714285714286,10000.0,10000.0,20.277340131292647,10000.0,0.08787370599761235,3.953416410724979,0.21400175973589042,1000.0,1.0995813037177307e-6,1.832001433952914e-5,3.0776640159061146e-6,1.0e-19,4.634772130846583e-15,1.0e-19
0.7742857142857142,10000.0,10000.0,20.290961081910798,10000.0,0.08803491138455405,3.9759413251058735,0.21495997789230978,1000.0,1.105951825178885e-6,1.83427277105358e-5,3.082193330245319e-6,1.0e-19,4.791592630240629e-15,1.0e-19
0.775,10000.0,10000.0,20.323120342779706,10000.0,0.08822328272232938,4.186960042438005,0.21500752597280345,1000.0,1.111082047625683e-6,1.8343728584730332e-5,3.0867202978253475e-6,1.0e-19,4.934416641014292e-15,1.0e-19
0.7757142857142857,10000.0,10000.0,20.438031149374766,10000.0,0.08856364185856991,4.23124932231182,0.21529001918304017,1000.0,1.112009640477871e-6,1.8351378557830595e-5,3.105951161339028e-6,1.0e-19,5.17892563931096e-15,1.0e-19
0.7764285714285715,10000.0,10000.0,20.45620225163033,10000.0,0.08911266024116307,6.079900618581198,0.21567625050075406,1000.0,1.115084702550513e-6,1.8361800159150787e-5,3.1241820392574017e-6,1.0e-19,5.575301444361657e-15,1.0e-19
0.7771428571428571,10000.0,10000.0,20.604374162958038,10000.0,0.08919438180330905,6.258486526384269,0.21797767305177432,1000.0,1.118153510051447e-6,1.841791632217381e-5,3.1253432775884293e-6,1.0e-19,5.932703454246352e-15,1.0e-19
0.7778571428571428,10000.0,10000.0,20.63676551746015,10000.0,0.08931650178507952,6.690434262552715,0.21814290170239237,1000.0,1.1285049063703341e-6,1.8430497909733803e-5,3.1253432803490104e-6,1.0e-19,6.349815382396224e-15,1.0e-19
0.7785714285714286,10000.0,10000.0,20.68533778534468,10000.0,0.08951421081803489,6.819564123351852,0.21889808217775114,1000.0,1.1400050530562111e-6,2.0452806934494857e-5,3.1315048114247898e-6,1.0e-19,6.362668620893857e-15,1.0e-19
0.7792857142857142,10000.0,10000.0,20.69504084463095,10000.0,0.09000369236172394,7.896035529729962,0.22021763497542293,1000.0,1.1438758639258847e-6,2.087893726667443e-5,3.1460447101357173e-6,1.0e-19,6.6192073530962296e-15,1.0e-19
0.78,10000.0,10000.0,20.71190493300574,10000.0,0.09005815589143003,8.240652229346441,0.22038651251815894,1000.0,1.1442795740229906e-6,2.2831816873692528e-5,3.1722664061544565e-6,1.0e-19,6.633083163100976e-15,1.0e-19
0.7807142857142857,10000.0,10000.0,20.822322756814362,10000.0,0.09027582044240307,8.301890777727047,0.22047098605736234,1000.0,1.1455464928728833e-6,2.4490520481533863e-5,3.1897597396733934e-6,1.0e-19,6.642612014648252e-15,1.0e-19
0.7814285714285715,10000.0,10000.0,20.93999316936645,10000.0,0.09043871134215531,11.294158795802618,0.22064605689332037,1000.0,1.1515007834826634e-6,2.4512509875286237e-5,3.1989917166941403e-6,1.0e-19,6.646027252018014e-15,1.0e-19
0.7821428571428571,10000.0,10000.0,21.028250355374794,10000.0,0.09052889665401809,11.294158928220092,0.22089109460954978,1000.0,1.154681846743861e-6,2.454398453201835e-5,3.206273091716601e-6,1.0e-19,6.66831728778064e-15,1.0e-19
0.7828571428571428,10000.0,10000.0,21.028250355374794,10000.0,0.0908709008219166,12.752581119539279,0.22092712214438395,1000.0,1.1582559510514568e-6,2.4776106905822178e-5,3.2100386751417505e-6,1.0e-19,6.6850639651242344e-15,1.0e-19
0.7835714285714286,10000.0,10000.0,21.03046722523313,10000.0,0.09113766698980874,13.360366896599569,0.2219590757684282,1000.0,1.159691577733502e-6,2.4875247781385286e-5,3.231371794075715e-6,1.0e-19,6.6899416721915294e-15,1.0e-19
0.7842857142857143,10000.0,10000.0,21.03046722523313,10000.0,0.09123850441326667,16.103376414844014,0.22298133098811745,1000.0,1.1631086707496399e-6,2.4946743359229008e-5,3.231558742508929e-6,1.0e-19,6.746268554025236e-15,1.0e-19
0.785,10000.0,10000.0,21.030547860256114,10000.0,0.09144413341922428,16.327076728617502,0.22302394314372856,1000.0,1.1640841935733758e-6,2.5168168824927122e-5,3.2486223918349955e-6,1.0e-19,6.905770985284684e-15,1.0e-19
0.7857142857142857,10000.0,10000.0,21.040244660213936,10000.0,0.09161446200759098,18.20128255336513,0.2231713866617585,1000.0,1.171012202902863e-6,2.537855615581794e-5,3.252949140457182e-6,1.0e-19,7.205296704350052e-15,1.0e-19
0.7864285714285715,10000.0,10000.0,21.041781051004747,10000.0,0.09171247900599905,19.220833924407476,0.2239126429725588,1000.0,1.1736792137909932e-6,2.5735862812285482e-5,3.253268734831566e-6,1.0e-19,8.490426425414851e-15,1.0e-19
0.7871428571428571,10000.0,10000.0,21.27128905817375,10000.0,0.09208401517846466,23.428496044657194,0.22558848914950155,1000.0,1.1777789337300262e-6,2.601432249670221e-5,3.262546321582996e-6,1.0e-19,8.651235041617564e-15,1.0e-19
0.7878571428571428,10000.0,10000.0,21.296534969167244,10000.0,0.09237723161720282,24.613214530677393,0.2260006829365376,1000.0,1.1957244595454117e-6,2.7996310349521246e-5,3.2647303019755176e-6,1.0e-19,9.04573336470794e-15,1.0e-19
0.7885714285714286,10000.0,10000.0,21.39473299783209,10000.0,0.09243026609781974,1000.0,0.22604760453841222,1000.0,1.1965732205803094e-6,2.83914388021999e-5,3.26980225699354e-6,1.0e-19,1.1587148600458748e-14,1.0e-19
0.7892857142857143,10000.0,10000.0,21.4865228534946,10000.0,0.09266708004033587,1000.0,0.22642064260254594,1000.0,1.1991040176534359e-6,2.8465968482432945e-5,3.275732254772282e-6,1.0e-19,1.2393485426723985e-14,1.0e-19
0.79,10000.0,10000.0,21.660069311920136,10000.0,0.09283829629047043,1000.0,0.22649040051472052,1000.0,1.202641678153939e-6,2.8946881452837167e-5,3.2844237967102157e-6,1.0e-19,1.2734659437199162e-14,1.0e-19
0.7907142857142857,10000.0,10000.0,21.71954097963471,10000.0,0.09285824734971575,1000.0,0.2266303281014206,1000.0,1.206580136506721e-6,2.9988967823680886e-5,3.287064476554189e-6,1.0e-19,1.2967098199123127e-14,1.0e-19
0.7914285714285715,10000.0,10000.0,21.764542308853006,10000.0,0.09289252909314913,1000.0,0.22700206650346608,1000.0,1.2112750167974565e-6,3.132607406189353e-5,3.289560791907092e-6,1.0e-19,1.3244868639437678e-14,1.0e-19
0.7921428571428571,10000.0,10000.0,21.769781770099513,10000.0,0.09297411910145739,1000.0,0.22735666157245096,1000.0,1.2139928272161269e-6,3.4345262053228446e-5,3.2990289734934543e-6,1.0e-19,1.3618285763434633e-14,1.0e-19
0.7928571428571428,10000.0,10000.0,21.894160455185748,10000.0,0.09303411081722505,1000.0,0.2280323098840903,1000.0,1.2207791247605338e-6,3.498615255206724e-5,3.3247763255508487e-6,1.0e-19,1.3949244334301184e-14,1.0e-19
0.7935714285714286,10000.0,10000.0,21.9393552062614,10000.0,0.09317215375370393,1000.0,0.2296860828022686,1000.0,1.2215547179823944e-6,3.802485360358116e-5,3.3511364590916958e-6,1.0e-19,1.4275346952245584e-14,1.0e-19
0.7942857142857143,10000.0,10000.0,22.01913292631928,10000.0,0.09332133593937786,1000.0,0.23034927257141902,1000.0,1.2233495162997193e-6,3.966793597281704e-5,3.3687912276003802e-6,1.0e-19,1.4728923635703446e-14,1.0e-19
0.795,10000.0,10000.0,22.037129469144368,10000.0,0.09342893978274952,1000.0,0.23166432920662905,1000.0,1.2239440457023157e-6,4.4758030961178277e-5,3.3701513181612104e-6,1.0e-19,1.811078159404444e-14,1.0e-19
0.7957142857142857,10000.0,10000.0,22.081857356293476,10000.0,0.09380587586720504,1000.0,0.232331747583133,1000.0,1.2248381178101955e-6,4.5797739256737804e-5,3.3722426448064344e-6,1.0e-19,1.893470029296123e-14,1.0e-19
0.7964285714285714,10000.0,10000.0,22.11664222657983,10000.0,0.09382789659549495,1000.0,0.23327385877561865,1000.0,1.2260583540545817e-6,5.3141242683681566e-5,3.3828903321958356e-6,1.0e-19,1.911198562446512e-14,1.0e-19
0.7971428571428572,10000.0,10000.0,22.160128576285192,10000.0,0.09384765907997597,1000.0,0.23417566893876074,1000.0,1.2281400812594015e-6,5.3287949229011555e-5,3.3940829678643306e-6,1.0e-19,2.146840741714411e-14,1.0e-19
0.7978571428571428,10000.0,10000.0,22.230554113173277,10000.0,0.09386879765853946,1000.0,0.23431523414959796,1000.0,1.230976157994659e-6,5.8452782303012235e-5,3.3952397017273277e-6,1.0e-19,2.154623226688077e-14,1.0e-19
0.7985714285714286,10000.0,10000.0,22.283112847948214,10000.0,0.09400198716468788,1000.0,0.2343785186508747,1000.0,1.2337971993486712e-6,6.213999178730149e-5,3.3952847027998423e-6,1.0e-19,2.154623226688077e-14,1.0e-19
0.7992857142857143,10000.0,10000.0,22.28688786170726,10000.0,0.09439950656958826,1000.0,0.23692276743539661,1000.0,1.2376326236873946e-6,6.342632860755635e-5,3.4317051908452034e-6,1.0e-19,2.1546647886432275e-14,1.0e-19
0.8,10000.0,10000.0,22.300837984697726,10000.0,0.09468453314568136,1000.0,0.23782783536778623,1000.0,1.2383950423322238e-6,6.345268544419079e-5,3.4371169054063775e-6,1.0e-19,2.1685549997719507e-14,1.0e-19
0.8007142857142857,10000.0,10000.0,22.372530710958277,10000.0,0.09469078279857451,1000.0,0.23834034638721144,1000.0,1.2391625223398365e-6,6.406780908646247e-5,3.4394271799972924e-6,1.0e-19,2.2140091179353144e-14,1.0e-19
0.8014285714285714,10000.0,10000.0,22.451807076395827,10000.0,0.09488766734424459,1000.0,0.23877891108762836,1000.0,1.2425415793448114e-6,6.868042544766368e-5,3.4441518908169575e-6,1.0e-19,2.2817793927375326e-14,1.0e-19
0.8021428571428572,10000.0,10000.0,22.54912439441657,10000.0,0.09495608593018728,1000.0,0.23923569111361387,1000.0,1.2441309432914365e-6,6.868042696404193e-5,3.446294856626184e-6,1.0e-19,2.282805420647596e-14,1.0e-19
0.8028571428571428,10000.0,10000.0,22.595767721238936,10000.0,0.09536713026740977,1000.0,0.239320263328904,1000.0,1.2542609031128737e-6,7.146434797951454e-5,3.484569913094376e-6,1.0e-19,2.3129715460846185e-14,1.0e-19
0.8035714285714286,10000.0,10000.0,22.641245424293253,10000.0,0.0956407736803598,1000.0,0.24119573109673192,1000.0,1.2658094614542338e-6,7.27672743153993e-5,3.499094811740558e-6,1.0e-19,2.3378701137484895e-14,1.0e-19
0.8042857142857143,10000.0,10000.0,22.72431250298956,10000.0,0.09568706364937458,1000.0,0.2411957310967335,1000.0,1.2736060520482816e-6,7.285924028823575e-5,3.5006831220961804e-6,1.0e-19,2.3378701137484895e-14,1.0e-19
0.805,10000.0,10000.0,22.769623755079643,10000.0,0.09597347387664666,1000.0,0.2415777355198119,1000.0,1.3104430369470068e-6,7.55868070651621e-5,3.5008168955388205e-6,1.0e-19,2.3490988204767675e-14,1.0e-19
0.8057142857142857,10000.0,10000.0,23.036927059931596,10000.0,0.09628638629537867,1000.0,0.24331570538776456,1000.0,1.313498837807482e-6,8.421559693747567e-5,3.502241599601602e-6,1.0e-19,2.3490988204767675e-14,1.0e-19
0.8064285714285714,10000.0,10000.0,23.233127865240633,10000.0,0.09640573918918964,1000.0,0.2450184386590744,1000.0,1.3391416615071363e-6,8.833951202497126e-5,3.506955302685988e-6,1.0e-19,2.3490988204767675e-14,1.0e-19
0.8071428571428572,10000.0,10000.0,23.256376562309146,10000.0,0.09642143890681215,1000.0,0.24516899181050733,1000.0,1.3578997477923362e-6,8.858674127748623e-5,3.510067497899238e-6,1.0e-19,2.7595212878368485e-14,1.0e-19
0.8078571428571428,10000.0,10000.0,23.287541675772886,10000.0,0.09651418921762141,1000.0,0.24516899181050733,1000.0,1.3640367089216508e-6,9.292715074952728e-5,3.531866935353716e-6,1.0e-19,2.9421091872155663e-14,1.0e-19
0.8085714285714286,10000.0,10000.0,23.308062018330308,10000.0,0.09681129859002605,1000.0,0.24521380283612998,1000.0,1.3799464128063433e-6,9.31051293407202e-5,3.5676817184593084e-6,1.0e-19,2.969267644274141e-14,1.0e-19
0.8092857142857143,10000.0,10000.0,23.45691556104296,10000.0,0.09688430688798651,1000.0,0.24585355927408753,1000.0,1.3844130315817198e-6,0.00011188493186276858,3.584940506096658e-6,1.0e-19,3.0377652910763176e-14,1.0e-19
0.81,10000.0,10000.0,23.572330904343826,10000.0,0.0971677345791896,1000.0,0.24714161898187165,1000.0,1.3875768738385437e-6,0.00012826875131215324,3.585376298312247e-6,1.0e-19,3.0377652910763176e-14,1.0e-19
0.8107142857142857,10000.0,10000.0,23.871019973460694,10000.0,0.09725583043474093,1000.0,0.2473126997280811,1000.0,1.3875869469890132e-6,0.00015076586454193852,3.592958411101982e-6,1.0e-19,3.066008523418945e-14,1.0e-19
0.8114285714285714,10000.0,10000.0,23.95236252111113,10000.0,0.09739012849232098,1000.0,0.2476349770248989,1000.0,1.3980091944412073e-6,0.00015709705900387276,3.6143059740878256e-6,1.0e-19,3.0883293083416434e-14,1.0e-19
0.8121428571428572,10000.0,10000.0,24.162844697449046,10000.0,0.09753293876821403,1000.0,0.24901789294112534,1000.0,1.4035426852176497e-6,0.0001664673195779645,3.6165303314211296e-6,1.0e-19,3.145738151789191e-14,1.0e-19
0.8128571428571428,10000.0,10000.0,24.165210059863373,10000.0,0.09754936454918674,1000.0,0.24901789294112534,1000.0,1.4061612146606085e-6,0.00016757576126660061,3.6275157811434327e-6,1.0e-19,3.1890393326055115e-14,1.0e-19
0.8135714285714286,10000.0,10000.0,24.559464984895694,10000.0,0.09761554812305046,1000.0,0.24903427609292428,1000.0,1.4136029937281526e-6,0.00016809556780739607,3.6296281907286905e-6,1.0e-19,3.2182518904613434e-14,1.0e-19
0.8142857142857143,10000.0,10000.0,24.90121049348659,10000.0,0.09799523573225924,1000.0,0.2496144146184338,1000.0,1.4163176499401806e-6,0.00016809566980274733,3.6688370141261394e-6,1.0e-19,3.2775000530290474e-14,1.0e-19
0.815,10000.0,10000.0,24.99499356530693,10000.0,0.09817217874768942,1000.0,0.250046434966117,1000.0,1.4239501153474942e-6,0.00017449072684055562,3.6697135530190956e-6,1.0e-19,3.9087489057532255e-14,1.0e-19
0.8157142857142857,10000.0,10000.0,25.255169471421176,10000.0,0.09839479894856688,1000.0,0.25181460257418226,1000.0,1.426012777152504e-6,0.00018166697455204934,3.675910365524704e-6,1.0e-19,4.003295022862353e-14,1.0e-19
0.8164285714285714,10000.0,10000.0,25.31093123457209,10000.0,0.0985541711245024,1000.0,0.25190020895885923,1000.0,1.4342919997645758e-6,0.0001816670185256055,3.720558189726934e-6,1.0e-19,4.042919484330203e-14,1.0e-19
0.8171428571428572,10000.0,10000.0,25.341135315107653,10000.0,0.09855818267552971,1000.0,0.25312007355974575,1000.0,1.4371021407037329e-6,0.00018474818805409244,3.7283322998918053e-6,1.0e-19,4.1133954442330357e-14,1.0e-19
0.8178571428571428,10000.0,10000.0,25.59236117548075,10000.0,0.09893982476371502,1000.0,0.25442911434030746,1000.0,1.4400492798907501e-6,0.00018979862779559462,3.7298002389647786e-6,1.0e-19,4.1500803708555396e-14,1.0e-19
0.8185714285714286,10000.0,10000.0,25.594406161297616,10000.0,0.0998931787475257,1000.0,0.25468565253943753,1000.0,1.4413557889265554e-6,0.00019066753596785622,3.7370330973176302e-6,1.0e-19,4.1606505843024326e-14,1.0e-19
0.8192857142857143,10000.0,10000.0,26.285163383382084,10000.0,0.10103394364767687,1000.0,0.25571706162927926,1000.0,1.4432620085211767e-6,0.00019977558930295189,3.7447430210533186e-6,1.0e-19,4.228435677201254e-14,1.0e-19
0.82,10000.0,10000.0,26.313803758820598,10000.0,0.10131586933941952,1000.0,0.2558360738301069,1000.0,1.449690637911014e-6,0.0002018026497321863,3.7486656046582856e-6,1.0e-19,4.405969541160469e-14,1.0e-19
0.8207142857142857,10000.0,10000.0,26.41417455744724,10000.0,0.10133351734178278,1000.0,0.2563636443372955,1000.0,1.4508284586081079e-6,0.00020875927816433714,3.7577220036072522e-6,1.0e-19,4.5002386457983445e-14,1.0e-19
0.8214285714285714,10000.0,10000.0,26.559317417689307,10000.0,0.10143817672246085,1000.0,0.25665764412739817,1000.0,1.4514880509106664e-6,0.00021880426924587187,3.7798016617382364e-6,1.0e-19,4.503951691594263e-14,1.0e-19
0.8221428571428572,10000.0,10000.0,26.641869810216704,10000.0,0.10252651986941126,1000.0,0.2566662458275141,1000.0,1.4617548626371652e-6,0.00022081868378805093,3.780887175394861e-6,1.0e-19,4.652496023396461e-14,1.0e-19
0.8228571428571428,10000.0,10000.0,27.33621087541177,10000.0,0.10294726547487862,1000.0,0.2581548700937226,1000.0,1.4626047337109845e-6,0.0002628297718157302,3.780887175394861e-6,1.0e-19,4.652617194168638e-14,1.0e-19
0.8235714285714286,10000.0,10000.0,27.60251031825896,10000.0,0.10417818718651571,1000.0,0.2592552323619962,1000.0,1.462848724974558e-6,0.00026356311559205,3.7810813881791694e-6,1.0e-19,4.658533664274634e-14,1.0e-19
0.8242857142857143,10000.0,10000.0,27.652403638548854,10000.0,0.1055956032854091,1000.0,0.25930961958211646,1000.0,1.4631843129780254e-6,0.0002720624204765713,3.7900522721883374e-6,1.0e-19,4.9412165339291975e-14,1.0e-19
0.825,10000.0,10000.0,27.745492612011713,10000.0,0.10594429556197457,1000.0,0.2597258727584441,1000.0,1.4692142155741004e-6,0.00029308239857627036,3.7999050235524564e-6,1.0e-19,4.985540420170819e-14,1.0e-19
0.8257142857142857,10000.0,10000.0,27.847558633007022,10000.0,0.10668491303984429,1000.0,0.260641588472336,1000.0,1.4853487582956472e-6,0.0002938619709263903,3.802112648311177e-6,1.0e-19,5.4211727277599574e-14,1.0e-19
0.8264285714285714,10000.0,10000.0,27.918664171835353,10000.0,0.10758490534384202,1000.0,0.2610590751569369,1000.0,1.4921431983819482e-6,0.000311413565082368,3.8036755478859736e-6,1.0e-19,5.942272230715591e-14,1.0e-19
0.8271428571428572,10000.0,10000.0,27.975284040775293,10000.0,0.10988908768511997,1000.0,0.26143491122285256,1000.0,1.5184207074639102e-6,0.0003195806226364037,3.817013645077581e-6,1.0e-19,6.053245827092683e-14,1.0e-19
0.8278571428571428,10000.0,10000.0,27.988575993340667,10000.0,0.11035902768745415,1000.0,0.26257440446203006,1000.0,1.5195697578820801e-6,0.0003195808900489017,3.8170136492504015e-6,1.0e-19,6.183334296628227e-14,1.0e-19
0.8285714285714286,10000.0,10000.0,27.991759136008483,10000.0,0.11189071608077354,1000.0,0.2630417624920936,1000.0,1.5327441845588378e-6,0.0003195824511218798,3.83093155214813e-6,1.0e-19,6.219901408179545e-14,1.0e-19
0.8292857142857143,10000.0,10000.0,28.091749430917112,10000.0,0.1120354313659702,1000.0,0.2632830861925536,1000.0,1.5575460897185206e-6,0.00032010384177080385,3.83093155214813e-6,1.0e-19,6.219901408179545e-14,1.0e-19
0.83,10000.0,10000.0,28.13168679373119,10000.0,0.11267217152742649,1000.0,0.2653831375141683,1000.0,1.5665036659939487e-6,0.00032114770999426144,3.83567470741406e-6,1.0e-19,6.386414899715716e-14,1.0e-19
0.8307142857142857,10000.0,10000.0,28.222605378657036,10000.0,0.11393399506021894,1000.0,0.26538799881946057,1000.0,1.568876956070291e-6,0.00032114770999426144,3.8407009429002645e-6,1.0e-19,6.424475151189492e-14,1.0e-19
0.8314285714285714,10000.0,10000.0,28.33108630954701,10000.0,0.11458138272179291,1000.0,0.2660153582501832,1000.0,1.5840305996804808e-6,0.00032184966817797137,3.868488383820924e-6,1.0e-19,6.424475151189492e-14,1.0e-19
0.8321428571428572,10000.0,10000.0,28.66023995579376,10000.0,0.11469487427416891,1000.0,0.2674897178231344,1000.0,1.5914216316540438e-6,0.00032184966817797137,3.8736645696484024e-6,1.0e-19,6.775865178580694e-14,1.0e-19
0.8328571428571429,10000.0,10000.0,29.0915261168299,10000.0,0.11543343956380513,1000.0,0.2690717830075558,1000.0,1.591651536986992e-6,0.0003218496747324705,3.901062593965966e-6,1.0e-19,7.277882354727436e-14,1.0e-19
0.8335714285714285,10000.0,10000.0,29.276955614892326,10000.0,0.11548696344303046,1000.0,0.27026318932883037,1000.0,1.5971992054557866e-6,0.00032301614054147453,3.901680633131071e-6,1.0e-19,7.502949701072835e-14,1.0e-19
0.8342857142857143,10000.0,10000.0,29.447689652186885,10000.0,0.11557538224116215,1000.0,0.27180143955406155,1000.0,1.6070898327939073e-6,0.00032568984610335,3.931936373626497e-6,1.0e-19,7.909842368031064e-14,1.0e-19
0.835,10000.0,10000.0,29.629928368239714,10000.0,0.11671375055004593,1000.0,0.2727020255513312,1000.0,1.622747224501402e-6,0.0003717024935869404,3.933497388353055e-6,1.0e-19,7.984349630780764e-14,1.0e-19
0.8357142857142857,10000.0,10000.0,30.194755069593807,10000.0,0.11766097076192414,1000.0,0.27276880340642307,1000.0,1.6425778515934158e-6,0.0004268447464187339,3.942843285264167e-6,1.0e-19,8.510802494079739e-14,1.0e-19
0.8364285714285714,10000.0,10000.0,30.24831560546573,10000.0,0.11798360571717668,1000.0,0.2751347328337147,1000.0,1.660881512161093e-6,0.00042684546664885316,3.9472718461948456e-6,1.0e-19,9.60039912937941e-14,1.0e-19
0.8371428571428572,10000.0,10000.0,30.492961563687622,10000.0,0.11910021783635312,1000.0,0.2751713691758679,1000.0,1.6975994158738377e-6,0.0005018402603145043,3.948325411492447e-6,1.0e-19,1.1363189942065646e-13,1.0e-19
0.8378571428571429,10000.0,10000.0,31.4485131217906,10000.0,0.11916733092517176,1000.0,0.2760555554098864,1000.0,1.7287143469714056e-6,0.0005381716273461257,3.9567868034095875e-6,1.0e-19,1.1616906388247612e-13,1.0e-19
0.8385714285714285,10000.0,10000.0,31.60683626184366,10000.0,0.11938184181021888,1000.0,0.2760555554098864,1000.0,1.7292006241000518e-6,0.0005383811021838911,3.9567868034095875e-6,1.0e-19,1.1865881020495184e-13,1.0e-19
0.8392857142857143,10000.0,10000.0,31.799695953288968,10000.0,0.1194009250554916,1000.0,0.277830345930433,1000.0,1.7296947261545736e-6,0.000643343517325145,3.988614856387802e-6,1.0e-19,1.3589830626970303e-13,1.0e-19
0.84,10000.0,10000.0,31.874123576850902,10000.0,0.12012822593124672,1000.0,0.27930819692315745,1000.0,1.7348558761925521e-6,0.0006640183338413993,4.003269997033601e-6,1.0e-19,1.8053765835873316e-13,1.0e-19
0.8407142857142857,10000.0,10000.0,32.993058503556206,10000.0,0.12078581388187853,1000.0,0.2793199415769223,1000.0,1.752064308607749e-6,0.0006829693904232551,4.014956194919381e-6,1.0e-19,1.843200815145918e-13,1.0e-19
0.8414285714285714,10000.0,10000.0,33.56595804741208,10000.0,0.12209127751477315,1000.0,0.2810257464585573,1000.0,1.7623375043765194e-6,0.0008287673391734473,4.061013194259587e-6,1.0e-19,2.1498531628097477e-13,1.0e-19
0.8421428571428572,10000.0,10000.0,33.81363797882624,10000.0,0.12285172709828551,1000.0,0.2820857678060459,1000.0,1.7656171222580602e-6,0.0008413932157458689,4.065965310935767e-6,1.0e-19,2.1498531628097477e-13,1.0e-19
0.8428571428571429,10000.0,10000.0,33.81363797882624,10000.0,0.124554491718772,1000.0,0.28485046385724805,1000.0,1.7708109844870027e-6,0.0009116266860152352,4.0827952234223936e-6,1.0e-19,2.2294605151327732e-13,1.0e-19
0.8435714285714285,10000.0,10000.0,34.095822320400906,10000.0,0.1247033677201463,1000.0,0.28578647972642435,1000.0,1.783565621403195e-6,0.0009349382106996608,4.089260382355196e-6,1.0e-19,2.3291443559188724e-13,1.0e-19
0.8442857142857143,10000.0,10000.0,34.32794883954424,10000.0,0.12502733820044248,1000.0,0.2887806940249702,1000.0,1.7987716676372e-6,0.001196187696986908,4.090723271038836e-6,1.0e-19,2.6303730822011543e-13,1.0e-19
0.845,10000.0,10000.0,34.40589065717272,10000.0,0.12582866819753358,1000.0,0.2906109238231068,1000.0,1.8152314700528424e-6,0.001263928974885207,4.110833464243659e-6,1.0e-19,2.792069253570209e-13,1.0e-19
0.8457142857142858,10000.0,10000.0,34.44312745917872,10000.0,0.1260047428334522,1000.0,0.2906109238231068,1000.0,1.8401539663843512e-6,0.0013887238276543393,4.137867753414333e-6,1.0e-19,2.902732972854378e-13,1.0e-19
0.8464285714285714,10000.0,10000.0,34.45199832786927,10000.0,0.12643680106988744,1000.0,0.2915981278091524,1000.0,1.8532220837236669e-6,0.0013904130294705986,4.1661876744146895e-6,1.0e-19,3.0465114771315547e-13,1.0e-19
0.8471428571428572,10000.0,10000.0,34.465893645913795,10000.0,0.1300818485421227,1000.0,0.29229490957657983,1000.0,1.8536680545743475e-6,0.0013904142696982845,4.170389928268596e-6,1.0e-19,3.151244497514605e-13,1.0e-19
0.8478571428571429,10000.0,10000.0,34.605996908937534,10000.0,0.1311473387763365,1000.0,0.2944400016256986,1000.0,1.8546267650407099e-6,0.0014695821338255614,4.2023198061547636e-6,1.0e-19,3.223691021296152e-13,1.0e-19
0.8485714285714285,10000.0,10000.0,34.85915926218241,10000.0,0.13211515058977866,1000.0,0.29723460305161925,1000.0,1.899735638742604e-6,0.0016432951125410502,4.2042345977041134e-6,1.0e-19,3.3405273180884405e-13,1.0e-19
0.8492857142857143,10000.0,10000.0,35.691989205444735,10000.0,0.13274232563060595,1000.0,0.29731018108538115,1000.0,1.903119365036227e-6,0.001967618053761337,4.2158021398707064e-6,1.0e-19,3.725746120023901e-13,1.0e-19
0.85,10000.0,10000.0,35.69198920547005,10000.0,0.13274232563060595,1000.0,0.2982111235459222,1000.0,1.9249207856011193e-6,0.00266750660791534,4.233486450329028e-6,1.0e-19,3.737272902149442e-13,1.0e-19
0.8507142857142858,10000.0,10000.0,35.69198920547005,10000.0,0.1354052110523368,1000.0,0.29913262835137067,1000.0,1.9255628504132957e-6,0.003163309795699092,4.235498868999767e-6,1.0e-19,3.913177288876894e-13,1.0e-19
0.8514285714285714,10000.0,10000.0,35.712572029861285,10000.0,0.13574381004006292,1000.0,0.2993096163522239,1000.0,1.949734457868706e-6,0.0037950536622146994,4.2620265686128426e-6,1.0e-19,4.874522016285824e-13,1.0e-19
0.8521428571428571,10000.0,10000.0,35.74049036712867,10000.0,0.13714524437418238,1000.0,0.29941539598973727,1000.0,1.968810274243901e-6,0.0040639595071345885,4.262321650749946e-6,1.0e-19,5.681442033337722e-13,1.0e-19
0.8528571428571429,10000.0,10000.0,35.8374598023567,10000.0,0.1384132405480464,1000.0,0.29958107924619254,1000.0,1.9704645370836937e-6,0.006312411237750793,4.27054578157221e-6,1.0e-19,7.946430880951267e-13,1.0e-19
0.8535714285714285,10000.0,10000.0,35.98876106878487,10000.0,0.13882233042221903,1000.0,0.29963924609355846,1000.0,1.9799707865076563e-6,0.0063831999338127,4.275459504041062e-6,1.0e-19,8.577541245398486e-13,1.0e-19
0.8542857142857143,10000.0,10000.0,36.09786178309953,10000.0,0.13984300506175432,1000.0,0.29969228117047425,1000.0,2.0092192050874704e-6,0.008870329110876306,4.28366556193779e-6,1.0e-19,1.0924221348420525e-12,1.0e-19
0.855,10000.0,10000.0,36.17528916155031,10000.0,0.14130581248833718,1000.0,0.30090836589608766,1000.0,2.0520769736835637e-6,0.008870329110876306,4.298471247197194e-6,1.0e-19,1.4755031339881226e-12,1.0e-19
0.8557142857142858,10000.0,10000.0,36.38366690387941,10000.0,0.14185475793489435,1000.0,0.3024803755364736,1000.0,2.05522989666537e-6,0.009248401108650614,4.3031885817274875e-6,1.0e-19,1.5565249667256883e-12,1.0e-19
0.8564285714285714,10000.0,10000.0,36.51899017423855,10000.0,0.1456035860206343,1000.0,0.30440332939392617,1000.0,2.056540338836746e-6,0.029708021384126992,4.317953987729563e-6,1.0e-19,1.6807350261313455e-12,1.0e-19
0.8571428571428571,10000.0,10000.0,37.03592640807696,10000.0,0.14565642851637647,1000.0,0.30570148815628023,1000.0,2.0668663756367386e-6,0.042538723620298244,4.3207463307977646e-6,1.0e-19,1.816806663132219e-12,1.0e-19
0.8578571428571429,10000.0,10000.0,39.40559899498365,10000.0,0.14728889784769994,1000.0,0.30572550462957804,1000.0,2.084633551049595e-6,0.04350784001534842,4.338393644319426e-6,1.0e-19,1.816806663132219e-12,1.0e-19
0.8585714285714285,10000.0,10000.0,39.70650633634541,10000.0,0.14833917147022893,1000.0,0.30607682677603704,1000.0,2.1058277902719213e-6,0.05577885147891682,4.34346297712179e-6,1.0e-19,7.583803560021685e-12,1.0e-19
0.8592857142857143,10000.0,10000.0,39.80761744333033,10000.0,0.14833917147022893,1000.0,0.30790357803214297,1000.0,2.1178040431963005e-6,0.05773879728591509,4.391283443624392e-6,1.0e-19,9.079906067183608e-12,1.0e-19
0.86,10000.0,10000.0,39.8287050277085,10000.0,0.14921962240319642,1000.0,0.30856836532498133,1000.0,2.1178040431963005e-6,0.057738797995965215,4.405605160361924e-6,1.0e-19,1.2909575595269509e-11,1.0e-19
0.8607142857142858,10000.0,10000.0,39.85219974100869,10000.0,0.1497054704138033,1000.0,0.3090310651440104,1000.0,2.129791123191578e-6,0.057738798704945526,4.4365048713047745e-6,1.0e-19,1.3625095227016278e-11,1.0e-19
0.8614285714285714,10000.0,10000.0,40.12300947119671,10000.0,0.1497054704138033,1000.0,0.3097498975052244,1000.0,2.1299637115273086e-6,0.05773880123780423,4.479758571740527e-6,1.0e-19,6.572164850196048e-11,1.0e-19
0.8621428571428571,10000.0,10000.0,40.32237890956117,10000.0,0.14970547041734417,1000.0,0.30999837520527773,1000.0,2.135771743229414e-6,0.0577388036521422,4.479973384268184e-6,1.0e-19,7.490203535722002e-11,1.0e-19
0.8628571428571429,10000.0,10000.0,41.31641184329039,10000.0,0.15013780417286698,1000.0,0.31019790314649326,1000.0,2.13678574284666e-6,0.05773880382204176,4.5488351119463674e-6,1.0e-19,7.490203536772154e-11,1.0e-19
0.8635714285714285,10000.0,10000.0,41.49216311653918,10000.0,0.1505902161723845,1000.0,0.3115948502450984,1000.0,2.1687087564812423e-6,0.0577388061810422,4.554002410953171e-6,1.0e-19,7.490203557425678e-11,1.0e-19
0.8642857142857143,10000.0,10000.0,42.08689718499807,10000.0,0.15143796403559592,1000.0,0.3115948502450984,1000.0,2.2085861472136807e-6,0.05773880639348343,4.55764853988459e-6,1.0e-19,7.490203563826433e-11,1.0e-19
0.865,10000.0,10000.0,42.099151241989844,10000.0,0.15199056145164688,1000.0,0.31159500154005215,1000.0,2.2085874770844917e-6,0.05773880658752485,4.559801471359571e-6,1.0e-19,7.490203566135316e-11,1.0e-19
0.8657142857142858,10000.0,10000.0,42.099151241989844,10000.0,0.15313129885736693,1000.0,0.3116118642896617,1000.0,2.2085874770844917e-6,0.057738806891541525,4.560010617291103e-6,1.0e-19,7.490203573211711e-11,1.0e-19
0.8664285714285714,10000.0,10000.0,42.34522894831371,10000.0,0.16085194622787444,1000.0,0.3116118642896617,1000.0,2.2318275630210713e-6,0.05773880789258966,4.560010617291103e-6,1.0e-19,7.490203578536803e-11,1.0e-19
0.8671428571428571,10000.0,10000.0,42.34522894831371,10000.0,0.16458523393141647,1000.0,0.3117817014001906,1000.0,2.241209623678872e-6,0.05773880915505741,4.583271440634338e-6,1.0e-19,7.490203578737445e-11,1.0e-19
0.8678571428571429,10000.0,10000.0,42.883211906726764,10000.0,0.16461701244690616,1000.0,0.3118617255878901,1000.0,2.2931991635703542e-6,0.05773880918013323,4.586497434327843e-6,1.0e-19,7.490203584440771e-11,1.0e-19
0.8685714285714285,10000.0,10000.0,42.88379650746571,10000.0,0.1670078075234806,1000.0,0.31218251294278276,1000.0,2.296084098177118e-6,0.05773880918644224,4.591947035464847e-6,1.0e-19,7.490203584539004e-11,1.0e-19
0.8692857142857143,10000.0,10000.0,42.913278813014,10000.0,0.16952805919252195,1000.0,0.31308287082881747,1000.0,2.316910367693146e-6,0.05773880951042545,4.6396369756979115e-6,1.0e-19,7.490203593721673e-11,1.0e-19
0.87,10000.0,10000.0,43.1073264011695,10000.0,0.17010619240216532,1000.0,0.31321678919617835,1000.0,2.34209550001493e-6,0.057738809705542814,4.650864984554073e-6,1.0e-19,7.490203599892939e-11,1.0e-19
0.8707142857142857,10000.0,10000.0,43.1073264011695,10000.0,0.17125511479347252,1000.0,0.31415496541112997,1000.0,2.3669008501319746e-6,0.057738809959169336,4.684748402169769e-6,1.0e-19,7.490203605495895e-11,1.0e-19
0.8714285714285714,10000.0,10000.0,43.685477706871595,10000.0,0.17296670245883577,1000.0,0.31415496541113014,1000.0,2.4622304582256653e-6,0.05773881073789085,4.743414465899542e-6,1.0e-19,7.490203606473817e-11,1.0e-19
0.8721428571428571,10000.0,10000.0,43.867096405851456,10000.0,0.17444922405413385,1000.0,0.31499059246121003,1000.0,2.47347741700657e-6,0.05773881352351967,4.746080996292698e-6,1.0e-19,7.490203606513929e-11,1.0e-19
0.8728571428571429,10000.0,10000.0,44.971561274391945,10000.0,0.17480539713037285,1000.0,0.3156909944019,1000.0,2.4788959534644385e-6,0.05773881360919426,4.750429153330893e-6,1.0e-19,7.490203607861979e-11,1.0e-19
0.8735714285714286,10000.0,10000.0,44.980877974601526,10000.0,0.17569775337958768,1000.0,0.31645695213419867,1000.0,2.4788959534644385e-6,0.05773881661644057,4.775615846706522e-6,1.0e-19,7.490203625995568e-11,1.0e-19
0.8742857142857143,10000.0,10000.0,45.18205749739377,10000.0,0.17569775337958768,1000.0,0.3178207962953864,1000.0,2.499232611328358e-6,0.057738817937136054,4.79371625696414e-6,1.0e-19,7.490203627790956e-11,1.0e-19
0.875,10000.0,10000.0,45.2130560331481,10000.0,0.17849473187400208,1000.0,0.31794049885680536,1000.0,2.5163349762280024e-6,0.05773881978856099,4.7985978197590134e-6,1.0e-19,7.490203636126426e-11,1.0e-19
0.8757142857142857,10000.0,10000.0,45.25218377374981,10000.0,0.17914560502118948,1000.0,0.318420402954981,1000.0,2.53393641792056e-6,0.057738822041991274,4.81217214688845e-6,1.0e-19,7.490203642871833e-11,1.0e-19
0.8764285714285714,10000.0,10000.0,45.26308815051319,10000.0,0.17935845033826037,1000.0,0.3184667780500761,1000.0,2.5420641995439163e-6,0.05773882206108064,4.81217214688845e-6,1.0e-19,7.490203650221478e-11,1.0e-19
0.8771428571428571,10000.0,10000.0,45.31638516802399,10000.0,0.17956187657044884,1000.0,0.3192731115041695,1000.0,2.5503334876479857e-6,0.057738822337826165,4.81217289577377e-6,1.0e-19,7.49020365437357e-11,1.0e-19
0.8778571428571429,10000.0,10000.0,45.7064415131997,10000.0,0.18067404584398816,1000.0,0.31944989445347877,1000.0,2.557626696711675e-6,0.05773882295546204,4.826254338060734e-6,1.0e-19,7.490203662205463e-11,1.0e-19
0.8785714285714286,10000.0,10000.0,45.71551400111734,10000.0,0.18087932821931885,1000.0,0.3196252227288867,1000.0,2.5582137602669986e-6,0.057738823754706854,4.8312890589547185e-6,1.0e-19,7.490203663074593e-11,1.0e-19
0.8792857142857143,10000.0,10000.0,46.06931020654413,10000.0,0.18144344224907244,1000.0,0.3196252227379381,1000.0,2.578726784396461e-6,0.05773882380745361,4.831289059960538e-6,1.0e-19,7.490203667243644e-11,1.0e-19
0.88,10000.0,10000.0,46.10703609308052,10000.0,0.18278266124803808,1000.0,0.3196252227379381,1000.0,2.586200422091895e-6,0.05773882480795697,4.839299255236874e-6,1.0e-19,7.490203667691663e-11,1.0e-19
0.8807142857142857,10000.0,10000.0,46.43744974436815,10000.0,0.182790608435312,1000.0,0.31987834625263584,1000.0,2.6030911871109313e-6,0.05773882496598643,4.845787797484646e-6,1.0e-19,7.490203668335418e-11,1.0e-19
0.8814285714285715,10000.0,10000.0,46.715224660189,10000.0,0.1839635639132192,1000.0,0.3202749405218958,1000.0,2.6408602227375183e-6,0.057738826911979346,4.8615230514093395e-6,1.0e-19,7.490203668552231e-11,1.0e-19
0.8821428571428571,10000.0,10000.0,47.32955125014383,10000.0,0.18405003631865668,1000.0,0.32054815242688395,1000.0,2.6572547402881154e-6,0.057738827363268796,4.87319250750915e-6,1.0e-19,7.490203675130462e-11,1.0e-19
0.8828571428571429,10000.0,10000.0,47.43835394125354,10000.0,0.18405003631865668,1000.0,0.3212067143270072,1000.0,2.6572547402881154e-6,0.0577388279092965,4.876925352042769e-6,1.0e-19,7.490203675513332e-11,1.0e-19
0.8835714285714286,10000.0,10000.0,47.52236467008854,10000.0,0.184545085311353,1000.0,0.32169340237554783,1000.0,2.6829891282757545e-6,0.057738828459098474,4.892744816106973e-6,1.0e-19,7.490203675894738e-11,1.0e-19
0.8842857142857142,10000.0,10000.0,47.88805126412759,10000.0,0.1907518491911926,1000.0,0.3217226367345118,1000.0,2.7420837970570853e-6,0.05773882851766896,4.893307294231909e-6,1.0e-19,7.49020368062987e-11,1.0e-19
0.885,10000.0,10000.0,48.692144157766414,10000.0,0.193882367395278,1000.0,0.3225855227016069,1000.0,2.7433645021024097e-6,0.05773883111941869,4.950038305468593e-6,1.0e-19,7.490203683052534e-11,1.0e-19
0.8857142857142857,10000.0,10000.0,50.33176307465744,10000.0,0.19537179312619624,1000.0,0.32390046510191617,1000.0,2.8034393285473816e-6,0.05773883144077409,4.950415110047604e-6,1.0e-19,7.490203685062788e-11,1.0e-19
0.8864285714285715,10000.0,10000.0,50.87982394887698,10000.0,0.1956834697875734,1000.0,0.32553143339066437,1000.0,2.866621108925663e-6,0.057738832648410406,4.9504932544386205e-6,1.0e-19,7.490203712099449e-11,1.0e-19
0.8871428571428571,10000.0,10000.0,53.522346971224245,10000.0,0.19579895554852927,1000.0,0.32627458278546667,1000.0,2.8860562560957845e-6,0.05773883410332289,4.976082425592221e-6,1.0e-19,7.490203715106502e-11,1.0e-19
0.8878571428571429,10000.0,10000.0,54.529824599611864,10000.0,0.19982093716235108,1000.0,0.32689779837817395,1000.0,2.8921886163150956e-6,0.05773883430272663,4.978226739398838e-6,1.0e-19,7.490203727898268e-11,1.0e-19
0.8885714285714286,10000.0,10000.0,55.57598280050143,10000.0,0.19998831548227547,1000.0,0.3321574915380971,1000.0,2.9605593748712097e-6,0.05773883460164299,5.005480948605339e-6,1.0e-19,7.490203730249853e-11,1.0e-19
0.8892857142857142,10000.0,10000.0,55.64663483261225,10000.0,0.20185116857192772,1000.0,0.3332439952459141,1000.0,2.972000199642036e-6,0.05773883614306594,5.022294583343734e-6,1.0e-19,7.490203733384718e-11,1.0e-19
0.89,10000.0,10000.0,56.03457019059613,10000.0,0.20188497528598132,1000.0,0.3333970155520235,1000.0,2.9825858084213174e-6,0.057738837395018665,5.022414194844991e-6,1.0e-19,7.490203744285874e-11,1.0e-19
0.8907142857142857,10000.0,10000.0,57.46656857563,10000.0,0.20222870555898934,1000.0,0.3374738879778976,1000.0,3.05147097250294e-6,0.05773884037066684,5.02672683715152e-6,1.0e-19,7.490203747158146e-11,1.0e-19
0.8914285714285715,10000.0,10000.0,60.52059605280776,10000.0,0.2028609382727337,1000.0,0.33964000641239356,1000.0,3.08132980633138e-6,0.057738840399138625,5.027682204200608e-6,1.0e-19,7.490203756285687e-11,1.0e-19
0.8921428571428571,10000.0,10000.0,60.77373067956975,10000.0,0.2120289541125683,1000.0,0.3404583350962097,1000.0,3.102532159623293e-6,0.05773884343352328,5.02859712070839e-6,1.0e-19,7.490203764404969e-11,1.0e-19
0.8928571428571429,10000.0,10000.0,62.4384658357889,10000.0,0.21593139266113268,1000.0,0.3417585589774863,1000.0,3.1128121187383957e-6,0.05773884425291438,5.058590036373265e-6,1.0e-19,7.490203770377795e-11,1.0e-19
0.8935714285714286,10000.0,10000.0,62.59558857719122,10000.0,0.22064605689332037,1000.0,0.3444731076745669,1000.0,3.119997513931385e-6,0.057738844652374846,5.058679655181277e-6,1.0e-19,7.490203771403938e-11,1.0e-19
0.8942857142857142,10000.0,10000.0,63.46941805430256,10000.0,0.22252615135445783,1000.0,0.3449178513489766,1000.0,3.1900608575211975e-6,0.05773884727398726,5.060868416101783e-6,1.0e-19,7.490203777843756e-11,1.0e-19
0.895,10000.0,10000.0,63.95843009671097,10000.0,0.22475626384381667,1000.0,0.3459454483962034,1000.0,3.244594940937685e-6,0.057738848134132124,5.094141157410463e-6,1.0e-19,7.490203782451342e-11,1.0e-19
0.8957142857142857,10000.0,10000.0,65.62045242700255,10000.0,0.22738444434629487,1000.0,0.34682997684656774,1000.0,3.3534751472411858e-6,0.05773885043415848,5.099311917333746e-6,1.0e-19,7.490203784405949e-11,1.0e-19
0.8964285714285715,10000.0,10000.0,65.91800840983525,10000.0,0.22928401925004507,1000.0,0.34719983282924355,1000.0,3.487004601733801e-6,0.057738856029954266,5.1129749374951586e-6,1.0e-19,7.490203786065009e-11,1.0e-19
0.8971428571428571,10000.0,10000.0,66.08902186954381,10000.0,0.23285724892834067,1000.0,0.3494743433023996,1000.0,3.5388539819225853e-6,0.05773885677450032,5.113868789136514e-6,1.0e-19,7.490203788383008e-11,1.0e-19
0.8978571428571429,10000.0,10000.0,66.1601400060601,10000.0,0.2343785186508747,1000.0,0.3547530372071428,1000.0,3.592958411101982e-6,0.057738857320218856,5.1212500644220525e-6,1.0e-19,7.49020378911353e-11,1.0e-19
0.8985714285714286,10000.0,10000.0,66.1641111013402,10000.0,0.23716507843093004,1000.0,0.3552755771820071,1000.0,3.840799195226246e-6,0.05773885847886075,5.156765090665978e-6,1.0e-19,7.490203792222016e-11,1.0e-19
0.8992857142857142,10000.0,10000.0,66.22376608412004,10000.0,0.2609798927166894,1000.0,0.36207119963388495,1000.0,3.943575568084141e-6,0.0577388612583558,5.2254716640466706e-6,1.0e-19,7.490203802290194e-11,1.0e-19
0.9,10000.0,10000.0,66.43414349611086,10000.0,0.2625864607519879,1000.0,0.3628786798772074,1000.0,3.96750057680848e-6,0.05877207987228332,5.290476356150482e-6,1.0e-19,7.49020383116242e-11,1.0e-19
0.9007142857142857,10000.0,10000.0,67.33341703917179,10000.0,0.2715610168672684,1000.0,0.36444279519936285,1000.0,3.982686326865656e-6,0.06015845868595994,5.292060066647497e-6,1.0e-19,7.490203838244755e-11,1.0e-19
0.9014285714285715,10000.0,10000.0,70.77368552234272,10000.0,0.2715610168672684,1000.0,0.3647161839412577,1000.0,4.186542977364197e-6,0.24124140214519119,5.330074706464706e-6,1.0e-19,7.490203847228026e-11,1.0e-19
0.9021428571428571,10000.0,10000.0,71.63124874895266,10000.0,0.2729150793085168,1000.0,0.36928240673065466,1000.0,4.276877722205561e-6,0.2512885327746575,5.371735501221249e-6,1.0e-19,7.490203864165749e-11,1.0e-19
0.9028571428571428,10000.0,10000.0,72.27840291488272,10000.0,0.28116926669327147,1000.0,0.3695635737163747,1000.0,4.284682340656961e-6,0.2821394109454443,5.486284833950284e-6,1.0e-19,9.357605320922774e-11,1.0e-19
0.9035714285714286,10000.0,10000.0,72.31997402430027,10000.0,0.2828253491948194,1000.0,0.3737405714316077,1000.0,4.3052517107790565e-6,0.31721291294566595,5.487737223480769e-6,1.0e-19,1.0762379223742882e-10,1.0e-19
0.9042857142857142,10000.0,10000.0,74.14789762611238,10000.0,0.29501002372162954,1000.0,0.3742220007546531,1000.0,4.505751650974852e-6,2.98791436545749,5.59869174389587e-6,1.0e-19,1.307266968315224e-10,1.0e-19
0.905,10000.0,10000.0,74.14789762611238,10000.0,0.2952576539169748,1000.0,0.4128275793844973,1000.0,4.505751650974852e-6,3.42577012934789,5.640893137339485e-6,1.0e-19,2.024779491220638e-10,1.0e-19
0.9057142857142857,10000.0,10000.0,77.34475640716589,10000.0,0.29963924609355846,1000.0,0.41862770416588446,1000.0,4.650864984554073e-6,12.371645055481864,6.312754012560354e-6,1.0e-19,4.1632648843131595e-10,1.0e-19
0.9064285714285715,10000.0,10000.0,79.78147635029103,10000.0,0.31594404170042184,1000.0,0.44312771877129675,1000.0,4.712168242097729e-6,100000.0,7.658129535029493e-6,1.0e-19,1.3209652225944785e-9,1.0e-19
0.9071428571428571,10000.0,10000.0,79.92844070793078,10000.0,0.3319281496747768,1000.0,1000.0,1000.0,4.759597052794376e-6,100000.0,100000.0,1.0e-19,5.584363627886783e-9,1.0e-19
0.9078571428571428,10000.0,10000.0,86.49183355868969,10000.0,0.33773767879941824,1000.0,1000.0,1000.0,5.023369210721055e-6,100000.0,100000.0,1.0e-19,7.541550530185072e-8,1.0e-19
0.9085714285714286,10000.0,10000.0,90.67030991137149,10000.0,0.35651081138011365,1000.0,1000.0,1000.0,5.3692252679119865e-6,100000.0,100000.0,1.0e-19,1.1422436778744455e-7,1.0e-19
0.9092857142857143,10000.0,10000.0,91.40433777867787,10000.0,0.37572419445217614,1000.0,1000.0,1000.0,5.913710251582627e-6,100000.0,100000.0,1.0e-19,1.634109899409499e-7,1.0e-19
0.91,10000.0,10000.0,110.79849782740462,10000.0,0.4727754048259292,1000.0,1000.0,1000.0,6.233815791366441e-6,100000.0,100000.0,1.0e-19,2.991867174753656e-7,1.0e-19
0.9107142857142857,10000.0,10000.0,116.18092595707122,10000.0,0.4739981808508732,1000.0,1000.0,1000.0,7.260159029784833e-6,100000.0,100000.0,1.0e-19,2.3860372389790908e-6,1.0e-19
0.9114285714285715,10000.0,10000.0,136.29707234343834,10000.0,0.5094334925672198,1000.0,1000.0,1000.0,8.088638947968842e-6,100000.0,100000.0,1.0e-19,7.0060450370886675e-6,1.0e-19
0.9121428571428571,10000.0,10000.0,147.49440015554597,10000.0,0.5881005441469626,1000.0,1000.0,1000.0,8.943020539155326e-6,100000.0,100000.0,1.0e-19,6.630210383682564e-5,1.0e-19
0.9128571428571428,10000.0,10000.0,149.42292781929203,10000.0,0.6194682269329325,1000.0,1000.0,1000.0,9.129191727346005e-6,100000.0,100000.0,1.0e-19,0.000708999946727986,1.0e-19
0.9135714285714286,10000.0,10000.0,185.41409681502464,10000.0,0.7565652208327996,1000.0,1000.0,1000.0,9.611222226864924e-6,100000.0,100000.0,1.0e-19,0.006043678925290764,1.0e-19
0.9142857142857143,10000.0,10000.0,10000.0,10000.0,1000.0,1000.0,1000.0,1000.0,100000.0,100000.0,100000.0,100.0,100.0,1.0e-19
0.915,10000.0,10000.0,10000.0,10000.0,1000.0,1000.0,1000.0,1000.0,100000.0,100000.0,100000.0,100.0,100.0,1.0e-19
0.9157142857142857,10000.0,10000.0,10000.0,10000.0,1000.0,1000.0,1000.0,1000.0,100000.0,100000.0,100000.0,100.0,100.0,1.0e-19
0.9164285714285715,10000.0,10000.0,10000.0,10000.0,1000.0,1000.0,1000.0,1000.0,100000.0,100000.0,100000.0,100.0,100.0,1.0e-19
0.9171428571428571,10000.0,10000.0,10000.0,10000.0,1000.0,1000.0,1000.0,1000.0,100000.0,100000.0,100000.0,100.0,100.0,1.0e-19
0.9178571428571428,10000.0,10000.0,10000.0,10000.0,1000.0,1000.0,1000.0,1000.0,100000.0,100000.0,100000.0,100.0,100.0,1.0e-19
0.9185714285714286,10000.0,10000.0,10000.0,10000.0,1000.0,1000.0,1000.0,1000.0,100000.0,100000.0,100000.0,100.0,100.0,1.0e-19
0.9192857142857143,10000.0,10000.0,10000.0,10000.0,1000.0,1000.0,1000.0,1000.0,100000.0,100000.0,100000.0,100.0,100.0,1.0e-19
0.92,10000.0,10000.0,10000.0,10000.0,1000.0,1000.0,1000.0,1000.0,100000.0,100000.0,100000.0,100.0,100.0,1.0e-19
0.9207142857142857,10000.0,10000.0,10000.0,10000.0,1000.0,1000.0,1000.0,1000.0,100000.0,100000.0,100000.0,100.0,100.0,1.0e-19
0.9214285714285714,10000.0,10000.0,10000.0,10000.0,1000.0,1000.0,1000.0,1000.0,100000.0,100000.0,100000.0,100.0,100.0,1.0e-19
0.9221428571428572,10000.0,10000.0,10000.0,10000.0,1000.0,1000.0,1000.0,1000.0,100000.0,100000.0,100000.0,100.0,100.0,1.0e-19
0.9228571428571428,10000.0,10000.0,10000.0,10000.0,1000.0,1000.0,1000.0,1000.0,100000.0,100000.0,100000.0,100.0,100.0,1.0e-19
0.9235714285714286,10000.0,10000.0,10000.0,10000.0,1000.0,1000.0,1000.0,1000.0,100000.0,100000.0,100000.0,100.0,100.0,1.0e-19
0.9242857142857143,10000.0,10000.0,10000.0,10000.0,1000.0,1000.0,1000.0,1000.0,100000.0,100000.0,100000.0,100.0,100.0,1.0e-19
0.925,10000.0,10000.0,10000.0,10000.0,1000.0,1000.0,1000.0,1000.0,100000.0,100000.0,100000.0,100.0,100.0,1.0e-19
0.9257142857142857,10000.0,10000.0,10000.0,10000.0,1000.0,1000.0,1000.0,1000.0,100000.0,100000.0,100000.0,100.0,100.0,1.0e-19
0.9264285714285714,10000.0,10000.0,10000.0,10000.0,1000.0,1000.0,1000.0,1000.0,100000.0,100000.0,100000.0,100.0,100.0,1.0e-19
0.9271428571428572,10000.0,10000.0,10000.0,10000.0,1000.0,1000.0,1000.0,1000.0,100000.0,100000.0,100000.0,100.0,100.0,1.0e-19
0.9278571428571428,10000.0,10000.0,10000.0,10000.0,1000.0,1000.0,1000.0,1000.0,100000.0,100000.0,100000.0,100.0,100.0,1.0e-19
0.9285714285714286,10000.0,10000.0,10000.0,10000.0,1000.0,1000.0,1000.0,1000.0,100000.0,100000.0,100000.0,100.0,100.0,1.0e-19
0.9292857142857143,10000.0,10000.0,10000.0,10000.0,1000.0,1000.0,1000.0,1000.0,100000.0,100000.0,100000.0,100.0,100.0,1.0e-19
0.93,10000.0,10000.0,10000.0,10000.0,1000.0,1000.0,1000.0,1000.0,100000.0,100000.0,100000.0,100.0,100.0,1.0e-19
0.9307142857142857,10000.0,10000.0,10000.0,10000.0,1000.0,1000.0,1000.0,1000.0,100000.0,100000.0,100000.0,100.0,100.0,1.0e-19
0.9314285714285714,10000.0,10000.0,10000.0,10000.0,1000.0,1000.0,1000.0,1000.0,100000.0,100000.0,100000.0,100.0,100.0,1.0e-19
0.9321428571428572,10000.0,10000.0,10000.0,10000.0,1000.0,1000.0,1000.0,1000.0,100000.0,100000.0,100000.0,100.0,100.0,1.0e-19
0.9328571428571428,10000.0,10000.0,10000.0,10000.0,1000.0,1000.0,1000.0,1000.0,100000.0,100000.0,100000.0,100.0,100.0,1.0e-19
0.9335714285714286,10000.0,10000.0,10000.0,10000.0,1000.0,1000.0,1000.0,1000.0,100000.0,100000.0,100000.0,100.0,100.0,1.0e-19
0.9342857142857143,10000.0,10000.0,10000.0,10000.0,1000.0,1000.0,1000.0,1000.0,100000.0,100000.0,100000.0,100.0,100.0,1.0e-19
0.935,10000.0,10000.0,10000.0,10000.0,1000.0,1000.0,1000.0,1000.0,100000.0,100000.0,100000.0,100.0,100.0,1.0e-19
0.9357142857142857,10000.0,10000.0,10000.0,10000.0,1000.0,1000.0,1000.0,1000.0,100000.0,100000.0,100000.0,100.0,100.0,1.0e-19
0.9364285714285714,10000.0,10000.0,10000.0,10000.0,1000.0,1000.0,1000.0,1000.0,100000.0,100000.0,100000.0,100.0,100.0,1.0e-19
0.9371428571428572,10000.0,10000.0,10000.0,10000.0,1000.0,1000.0,1000.0,1000.0,100000.0,100000.0,100000.0,100.0,100.0,1.0e-19
0.9378571428571428,10000.0,10000.0,10000.0,10000.0,1000.0,1000.0,1000.0,1000.0,100000.0,100000.0,100000.0,100.0,100.0,1.0e-19
0.9385714285714286,10000.0,10000.0,10000.0,10000.0,1000.0,1000.0,1000.0,1000.0,100000.0,100000.0,100000.0,100.0,100.0,1.0e-19
0.9392857142857143,10000.0,10000.0,10000.0,10000.0,1000.0,1000.0,1000.0,1000.0,100000.0,100000.0,100000.0,100.0,100.0,1.0e-19
0.94,10000.0,10000.0,10000.0,10000.0,1000.0,1000.0,1000.0,1000.0,100000.0,100000.0,100000.0,100.0,100.0,1.0e-19
0.9407142857142857,10000.0,10000.0,10000.0,10000.0,1000.0,1000.0,1000.0,1000.0,100000.0,100000.0,100000.0,100.0,100.0,1.0e-19
0.9414285714285714,10000.0,10000.0,10000.0,10000.0,1000.0,1000.0,1000.0,1000.0,100000.0,100000.0,100000.0,100.0,100.0,1.0e-19
0.9421428571428572,10000.0,10000.0,10000.0,10000.0,1000.0,1000.0,1000.0,1000.0,100000.0,100000.0,100000.0,100.0,100.0,1.0e-19
0.9428571428571428,10000.0,10000.0,10000.0,10000.0,1000.0,1000.0,1000.0,1000.0,100000.0,100000.0,100000.0,100.0,100.0,1.0e-19
0.9435714285714286,10000.0,10000.0,10000.0,10000.0,1000.0,1000.0,1000.0,1000.0,100000.0,100000.0,100000.0,100.0,100.0,1.0e-19
0.9442857142857143,10000.0,10000.0,10000.0,10000.0,1000.0,1000.0,1000.0,1000.0,100000.0,100000.0,100000.0,100.0,100.0,1.0e-19
0.945,10000.0,10000.0,10000.0,10000.0,1000.0,1000.0,1000.0,1000.0,100000.0,100000.0,100000.0,100.0,100.0,1.0e-19
0.9457142857142857,10000.0,10000.0,10000.0,10000.0,1000.0,1000.0,1000.0,1000.0,100000.0,100000.0,100000.0,100.0,100.0,1.0e-19
0.9464285714285714,10000.0,10000.0,10000.0,10000.0,1000.0,1000.0,1000.0,1000.0,100000.0,100000.0,100000.0,100.0,100.0,1.0e-19
0.9471428571428572,10000.0,10000.0,10000.0,10000.0,1000.0,1000.0,1000.0,1000.0,100000.0,100000.0,100000.0,100.0,100.0,1.0e-19
0.9478571428571428,10000.0,10000.0,10000.0,10000.0,1000.0,1000.0,1000.0,1000.0,100000.0,100000.0,100000.0,100.0,100.0,1.0e-19
0.9485714285714286,10000.0,10000.0,10000.0,10000.0,1000.0,1000.0,1000.0,1000.0,100000.0,100000.0,100000.0,100.0,100.0,1.0e-19
0.9492857142857143,10000.0,10000.0,10000.0,10000.0,1000.0,1000.0,1000.0,1000.0,100000.0,100000.0,100000.0,100.0,100.0,1.0e-19
0.95,10000.0,10000.0,10000.0,10000.0,1000.0,1000.0,1000.0,1000.0,100000.0,100000.0,100000.0,100.0,100.0,1.0e-19
0.9507142857142857,10000.0,10000.0,10000.0,10000.0,1000.0,1000.0,1000.0,1000.0,100000.0,100000.0,100000.0,100.0,100.0,1.0e-19
0.9514285714285714,10000.0,10000.0,10000.0,10000.0,1000.0,1000.0,1000.0,1000.0,100000.0,100000.0,100000.0,100.0,100.0,1.0e-19
0.9521428571428572,10000.0,10000.0,10000.0,10000.0,1000.0,1000.0,1000.0,1000.0,100000.0,100000.0,100000.0,100.0,100.0,1.0e-19
0.9528571428571428,10000.0,10000.0,10000.0,10000.0,1000.0,1000.0,1000.0,1000.0,100000.0,100000.0,100000.0,100.0,100.0,1.0e-19
0.9535714285714286,10000.0,10000.0,10000.0,10000.0,1000.0,1000.0,1000.0,1000.0,100000.0,100000.0,100000.0,100.0,100.0,1.0e-19
0.9542857142857143,10000.0,10000.0,10000.0,10000.0,1000.0,1000.0,1000.0,1000.0,100000.0,100000.0,100000.0,100.0,100.0,1.0e-19
0.955,10000.0,10000.0,10000.0,10000.0,1000.0,1000.0,1000.0,1000.0,100000.0,100000.0,100000.0,100.0,100.0,1.0e-19
0.9557142857142857,10000.0,10000.0,10000.0,10000.0,1000.0,1000.0,1000.0,1000.0,100000.0,100000.0,100000.0,100.0,100.0,1.0e-19
0.9564285714285714,10000.0,10000.0,10000.0,10000.0,1000.0,1000.0,1000.0,1000.0,100000.0,100000.0,100000.0,100.0,100.0,1.0e-19
0.9571428571428572,10000.0,10000.0,10000.0,10000.0,1000.0,1000.0,1000.0,1000.0,100000.0,100000.0,100000.0,100.0,100.0,1.0e-19
0.9578571428571429,10000.0,10000.0,10000.0,10000.0,1000.0,1000.0,1000.0,1000.0,100000.0,100000.0,100000.0,100.0,100.0,1.0e-19
0.9585714285714285,10000.0,10000.0,10000.0,10000.0,1000.0,1000.0,1000.0,1000.0,100000.0,100000.0,100000.0,100.0,100.0,1.0e-19
0.9592857142857143,10000.0,10000.0,10000.0,10000.0,1000.0,1000.0,1000.0,1000.0,100000.0,100000.0,100000.0,100.0,100.0,1.0e-19
0.96,10000.0,10000.0,10000.0,10000.0,1000.0,1000.0,1000.0,1000.0,100000.0,100000.0,100000.0,100.0,100.0,1.0e-19
0.9607142857142857,10000.0,10000.0,10000.0,10000.0,1000.0,1000.0,1000.0,1000.0,100000.0,100000.0,100000.0,100.0,100.0,1.0e-19
0.9614285714285714,10000.0,10000.0,10000.0,10000.0,1000.0,1000.0,1000.0,1000.0,100000.0,100000.0,100000.0,100.0,100.0,1.0e-19
0.9621428571428572,10000.0,10000.0,10000.0,10000.0,1000.0,1000.0,1000.0,1000.0,100000.0,100000.0,100000.0,100.0,100.0,1.0e-19
0.9628571428571429,10000.0,10000.0,10000.0,10000.0,1000.0,1000.0,1000.0,1000.0,100000.0,100000.0,100000.0,100.0,100.0,1.0e-19
0.9635714285714285,10000.0,10000.0,10000.0,10000.0,1000.0,1000.0,1000.0,1000.0,100000.0,100000.0,100000.0,100.0,100.0,1.0e-19
0.9642857142857143,10000.0,10000.0,10000.0,10000.0,1000.0,1000.0,1000.0,1000.0,100000.0,100000.0,100000.0,100.0,100.0,1.0e-19
0.965,10000.0,10000.0,10000.0,10000.0,1000.0,1000.0,1000.0,1000.0,100000.0,100000.0,100000.0,100.0,100.0,1.0e-19
0.9657142857142857,10000.0,10000.0,10000.0,10000.0,1000.0,1000.0,1000.0,1000.0,100000.0,100000.0,100000.0,100.0,100.0,1.0e-19
0.9664285714285714,10000.0,10000.0,10000.0,10000.0,1000.0,1000.0,1000.0,1000.0,100000.0,100000.0,100000.0,100.0,100.0,1.0e-19
0.9671428571428572,10000.0,10000.0,10000.0,10000.0,1000.0,1000.0,1000.0,1000.0,100000.0,100000.0,100000.0,100.0,100.0,1.0e-19
0.9678571428571429,10000.0,10000.0,10000.0,10000.0,1000.0,1000.0,1000.0,1000.0,100000.0,100000.0,100000.0,100.0,100.0,1.0e-19
0.9685714285714285,10000.0,10000.0,10000.0,10000.0,1000.0,1000.0,1000.0,1000.0,100000.0,100000.0,100000.0,100.0,100.0,1.0e-19
0.9692857142857143,10000.0,10000.0,10000.0,10000.0,1000.0,1000.0,1000.0,1000.0,100000.0,100000.0,100000.0,100.0,100.0,1.0e-19
0.97,10000.0,10000.0,10000.0,10000.0,1000.0,1000.0,1000.0,1000.0,100000.0,100000.0,100000.0,100.0,100.0,1.0e-19
0.9707142857142858,10000.0,10000.0,10000.0,10000.0,1000.0,1000.0,1000.0,1000.0,100000.0,100000.0,100000.0,100.0,100.0,1.0e-19
0.9714285714285714,10000.0,10000.0,10000.0,10000.0,1000.0,1000.0,1000.0,1000.0,100000.0,100000.0,100000.0,100.0,100.0,1.0e-19
0.9721428571428572,10000.0,10000.0,10000.0,10000.0,1000.0,1000.0,1000.0,1000.0,100000.0,100000.0,100000.0,100.0,100.0,1.0e-19
0.9728571428571429,10000.0,10000.0,10000.0,10000.0,1000.0,1000.0,1000.0,1000.0,100000.0,100000.0,100000.0,100.0,100.0,1.0e-19
0.9735714285714285,10000.0,10000.0,10000.0,10000.0,1000.0,1000.0,1000.0,1000.0,100000.0,100000.0,100000.0,100.0,100.0,1.0e-19
0.9742857142857143,10000.0,10000.0,10000.0,10000.0,1000.0,1000.0,1000.0,1000.0,100000.0,100000.0,100000.0,100.0,100.0,1.0e-19
0.975,10000.0,10000.0,10000.0,10000.0,1000.0,1000.0,1000.0,1000.0,100000.0,100000.0,100000.0,100.0,100.0,1.0e-19
0.9757142857142858,10000.0,10000.0,10000.0,10000.0,1000.0,1000.0,1000.0,1000.0,100000.0,100000.0,100000.0,100.0,100.0,1.0e-19
0.9764285714285714,10000.0,10000.0,10000.0,10000.0,1000.0,1000.0,1000.0,1000.0,100000.0,100000.0,100000.0,100.0,100.0,1.0e-19
0.9771428571428571,10000.0,10000.0,10000.0,10000.0,1000.0,1000.0,1000.0,1000.0,100000.0,100000.0,100000.0,100.0,100.0,1.0e-19
0.9778571428571429,10000.0,10000.0,10000.0,10000.0,1000.0,1000.0,1000.0,1000.0,100000.0,100000.0,100000.0,100.0,100.0,1.0e-19
0.9785714285714285,10000.0,10000.0,10000.0,10000.0,1000.0,1000.0,1000.0,1000.0,100000.0,100000.0,100000.0,100.0,100.0,1.0e-19
0.9792857142857143,10000.0,10000.0,10000.0,10000.0,1000.0,1000.0,1000.0,1000.0,100000.0,100000.0,100000.0,100.0,100.0,1.0e-19
0.98,10000.0,10000.0,10000.0,10000.0,1000.0,1000.0,1000.0,1000.0,100000.0,100000.0,100000.0,100.0,100.0,1.0e-19
0.9807142857142858,10000.0,10000.0,10000.0,10000.0,1000.0,1000.0,1000.0,1000.0,100000.0,100000.0,100000.0,100.0,100.0,1.0e-19
0.9814285714285714,10000.0,10000.0,10000.0,10000.0,1000.0,1000.0,1000.0,1000.0,100000.0,100000.0,100000.0,100.0,100.0,1.0e-19
0.9821428571428571,10000.0,10000.0,10000.0,10000.0,1000.0,1000.0,1000.0,1000.0,100000.0,100000.0,100000.0,100.0,100.0,1.0e-19
0.9828571428571429,10000.0,10000.0,10000.0,10000.0,1000.0,1000.0,1000.0,1000.0,100000.0,100000.0,100000.0,100.0,100.0,1.0e-19
0.9835714285714285,10000.0,10000.0,10000.0,10000.0,1000.0,1000.0,1000.0,1000.0,100000.0,100000.0,100000.0,100.0,100.0,1.0e-19
0.9842857142857143,10000.0,10000.0,10000.0,10000.0,1000.0,1000.0,1000.0,1000.0,100000.0,100000.0,100000.0,100.0,100.0,1.0e-19
0.985,10000.0,10000.0,10000.0,10000.0,1000.0,1000.0,1000.0,1000.0,100000.0,100000.0,100000.0,100.0,100.0,1.0e-19
0.9857142857142858,10000.0,10000.0,10000.0,10000.0,1000.0,1000.0,1000.0,1000.0,100000.0,100000.0,100000.0,100.0,100.0,1.0e-19
0.9864285714285714,10000.0,10000.0,10000.0,10000.0,1000.0,1000.0,1000.0,1000.0,100000.0,100000.0,100000.0,100.0,100.0,1.0e-19
0.9871428571428571,10000.0,10000.0,10000.0,10000.0,1000.0,1000.0,1000.0,1000.0,100000.0,100000.0,100000.0,100.0,100.0,1.0e-19
0.9878571428571429,10000.0,10000.0,10000.0,10000.0,1000.0,1000.0,1000.0,1000.0,100000.0,100000.0,100000.0,100.0,100.0,1.0e-19
0.9885714285714285,10000.0,10000.0,10000.0,10000.0,1000.0,1000.0,1000.0,1000.0,100000.0,100000.0,100000.0,100.0,100.0,1.0e-19
0.9892857142857143,10000.0,10000.0,10000.0,10000.0,1000.0,1000.0,1000.0,1000.0,100000.0,100000.0,100000.0,100.0,100.0,1.0e-19
0.99,10000.0,10000.0,10000.0,10000.0,1000.0,1000.0,1000.0,1000.0,100000.0,100000.0,100000.0,100.0,100.0,1.0e-19
0.9907142857142858,10000.0,10000.0,10000.0,10000.0,1000.0,1000.0,1000.0,1000.0,100000.0,100000.0,100000.0,100.0,100.0,1.0e-19
0.9914285714285714,10000.0,10000.0,10000.0,10000.0,1000.0,1000.0,1000.0,1000.0,100000.0,100000.0,100000.0,100.0,100.0,1.0e-19
0.9921428571428571,10000.0,10000.0,10000.0,10000.0,1000.0,1000.0,1000.0,1000.0,100000.0,100000.0,100000.0,100.0,100.0,1.0e-19
0.9928571428571429,10000.0,10000.0,10000.0,10000.0,1000.0,1000.0,1000.0,1000.0,100000.0,100000.0,100000.0,100.0,100.0,1.0e-19
0.9935714285714285,10000.0,10000.0,10000.0,10000.0,1000.0,1000.0,1000.0,1000.0,100000.0,100000.0,100000.0,100.0,100.0,1.0e-19
0.9942857142857143,10000.0,10000.0,10000.0,10000.0,1000.0,1000.0,1000.0,1000.0,100000.0,100000.0,100000.0,100.0,100.0,1.0e-19
0.995,10000.0,10000.0,10000.0,10000.0,1000.0,1000.0,1000.0,1000.0,100000.0,100000.0,100000.0,100.0,100.0,1.0e-19
0.9957142857142857,10000.0,10000.0,10000.0,10000.0,1000.0,1000.0,1000.0,1000.0,100000.0,100000.0,100000.0,100.0,100.0,100.0
0.9964285714285714,10000.0,10000.0,10000.0,10000.0,1000.0,1000.0,1000.0,1000.0,100000.0,100000.0,100000.0,100.0,100.0,100.0
0.9971428571428571,10000.0,10000.0,10000.0,10000.0,1000.0,1000.0,1000.0,1000.0,100000.0,100000.0,100000.0,100.0,100.0,100.0
0.9978571428571429,10000.0,10000.0,10000.0,10000.0,1000.0,1000.0,1000.0,1000.0,100000.0,100000.0,100000.0,100.0,100.0,100.0
0.9985714285714286,10000.0,10000.0,10000.0,10000.0,1000.0,1000.0,1000.0,1000.0,100000.0,100000.0,100000.0,100.0,100.0,100.0
0.9992857142857143,10000.0,10000.0,10000.0,10000.0,1000.0,1000.0,1000.0,1000.0,100000.0,100000.0,100000.0,100.0,100.0,100.0
1.0,10000.0,10000.0,10000.0,10000.0,1000.0,1000.0,1000.0,1000.0,100000.0,100000.0,100000.0,100.0,100.0,100.0


==> data/convert/relative_error.csv <==
matrix\type,Float8_4,Float8_5,LinearTakum8,Posit8,LinearTakum16,Posit16,BFloat16,Float16,LinearTakum32,Posit32,Float32,LinearTakum64,Posit64,Float64
AG-Monien/3elt,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
AG-Monien/3elt_dual,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
AG-Monien/L,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
AG-Monien/airfoil1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
AG-Monien/airfoil1_dual,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
AG-Monien/cage,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
AG-Monien/diag,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
AG-Monien/grid1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
AG-Monien/grid1_dual,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
AG-Monien/grid2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
AG-Monien/grid2_dual,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
AG-Monien/netz4504,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
AG-Monien/netz4504_dual,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
AG-Monien/stufe,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
AG-Monien/ukerbe1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
AG-Monien/ukerbe1_dual,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Alemdar/Alemdar,0.00000000000000000000000000000000000e+00,1.10993419001055135318309352415727292e-01,1.10993419001055135318309352415727292e-01,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Arenas/PGPgiantcompo,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Arenas/celegans_metabolic,1.67025566738164131013044660068915192e-02,4.83037140946066631686186124884056722e-02,9.60809532713789264937852801128455081e-02,4.58802375297906190822628566150681566e-02,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Arenas/email,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Arenas/jazz,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Averous/epb0,Inf,Inf,6.29873071586030065397354374952242572e-02,2.89435051822876175912797983319685161e-02,2.29749277011625562086623663676631044e-04,1.07123866021708162487060914288673668e-04,1.61422707797580486264825717753676260e-03,Inf,3.50464295474102219767791133766922193e-09,1.60856716573625300515107879163681628e-09,2.53660973578517371378045269701742738e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bai/bfwa398,Inf,5.41552088708945538203730523547185424e-02,5.32965628625373194364116842989770262e-02,2.99522497488354278571794351907277118e-02,1.66883863329622610727477423831895484e-04,1.47017378337712068499680630594989652e-04,2.29364194998421784866307303253176250e-03,1.90105149134274866458337203181007657e-04,2.83361682846183385949099037648549685e-09,2.19961019188374389600532751378783165e-09,2.13255536508909104980295138116280307e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bai/bfwa62,Inf,3.06796161882762035286950053127317025e-02,2.87401930538018180082233732012981051e-02,2.53187505046743852570297454229079177e-02,2.87756521419714353161542075557081695e-04,6.53763829494822307401733409122060048e-05,1.38735749455437046425199428687116791e-03,2.99169348414947020320381986121675395e-04,1.65450172953844874566546014621088300e-09,1.13531101404843129400606561520516691e-09,2.41814512497224964304175205682640143e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bai/bfwa782,Inf,Inf,5.37345971530959128562240663331128341e-02,Inf,2.26202984368799636582850569818994556e-04,1.47137872664527923295899441716515526e-04,1.72715382094896443277136845871711180e-03,Inf,3.48075940993593418794035306083137917e-09,1.58246646012810997102896659671425445e-09,2.73729718966967281841570007558745720e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bai/bfwb398,Inf,Inf,8.00051719096111273588128400206321818e-01,2.60846748635418958317169276003806520e-01,1.46733845559714958929957246101850497e-03,1.47602230810588733040459005186875976e-03,1.46733845559714958929957246101850497e-03,Inf,1.16015437018961857572346979050013369e-08,1.23061360316169386682001216419992263e-08,1.16015437018961857572346979050013369e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bai/bfwb62,Inf,Inf,2.23440123597664476413902903821166292e-01,2.30667710009268985929619227068403290e-01,1.09780561753983279771998170045795973e-03,1.03063527987316379970641817115482064e-03,1.40268759480654100979124677381606591e-03,Inf,1.62321855224519434220623251060454852e-08,1.31259725507530040561400639418596690e-08,2.53660865299611537264009713941467374e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bai/bfwb782,Inf,Inf,3.38374830024656461028239313337930571e-01,3.35672545901188174738578696886640659e-01,1.07295085892652837330947639081763339e-03,1.15131578695933500205003734225242063e-03,1.07295085892652837330947639081763339e-03,Inf,1.49581854132866776361987873913353664e-08,1.59671494569097589135016510378354096e-08,1.49581854132866776361987873913353664e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bai/bwm200,Inf,3.48625277890601940246973914075845316e-02,1.72762436153167130498746213204514522e-01,1.67010638896333926731964513389388145e-01,3.93523768345006716292400400107252833e-04,3.93523768345006716292400400107252833e-04,3.93799964809565021498907162066001133e-04,2.82478261715137476060856749121558651e-04,1.64241975320188283876905434027584633e-08,2.45990425497723963579977207587095034e-09,3.74752288088125861510842049726720117e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bai/bwm2000,Inf,Inf,3.41406073440481040367226227559394428e-01,7.58945738186829388056026671064163676e-02,2.55068748939006705288081007761756834e-04,2.55068748939006705288081007761756834e-04,2.55068792807833159268354819155558061e-04,2.13647750200075198687322828680616253e-04,6.39895920126939999824880811313919434e-09,6.39895920126939999824880811313919434e-09,6.39895960840969833945952315670110677e-09,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bai/cdde1,1.82291037176705871490529695091244664e-02,2.29065336797126585550375004221316617e-02,1.82291037176705871490529695091244664e-02,1.82291037176705871490529695091244664e-02,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,4.40639071472149311341642177419945337e-04,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bai/cdde2,1.47846955606866751945052899929602385e-02,1.91461795716725418608553264154334877e-02,1.47846955606866751945052899929602385e-02,1.47846955606866751945052899929602385e-02,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,3.86442527631556583829001471690769912e-04,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bai/cdde3,2.47237575700421960548932309245149348e-02,2.84169478384189980773205201072994928e-02,2.47237575700421960548932309245149348e-02,2.47237575700421960548932309245149348e-02,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bai/cdde4,2.07465762303186503386503842406196132e-02,2.40972256252221145958439115688050167e-02,2.07465762303186503386503842406196132e-02,2.07465762303186503386503842406196132e-02,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bai/cdde5,1.78089406232585756252552292680176765e-02,6.19612561781498501816233182269524412e-02,6.02414379676846583581929096719464605e-02,1.78089406232585756252552292680176765e-02,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,1.38157083889250055205734901398427648e-03,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bai/cdde6,1.41166807731601110930548112484115728e-02,5.34012995868551777583140139541931517e-02,5.18982101854040405708773248717806972e-02,1.41166807731601110930548112484115728e-02,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,1.19893897069627878595982798718214202e-03,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bai/ck104,Inf,Inf,4.88942018653141587751220833028403648e-02,Inf,2.67777593189647408343460149364157122e-04,9.36336766218250114115621632310790022e-05,1.60204239421074053739800401400021502e-03,Inf,3.16140597641883419296051767482052953e-09,1.51195351944516011878911556985518320e-09,2.24273196773392278776873055085859236e-08,0.00000000000000000000000000000000000e+00,4.64481052139022733202752753866003146e-28,0.00000000000000000000000000000000000e+00
Bai/ck400,Inf,Inf,4.08106154974728383621953004282713273e-02,Inf,2.27116260644046384832075220311587323e-04,Inf,1.48871243559890592250671380580350709e-03,Inf,2.99821035649134340687354622776982895e-09,1.48691725248294576501348455398099964e-09,2.19261654896738405620276917120011532e-08,0.00000000000000000000000000000000000e+00,5.70963194528269196240903292098115622e-27,0.00000000000000000000000000000000000e+00
Bai/ck656,Inf,Inf,3.51079147576185002138009751628958600e-02,Inf,2.15605887821891950825891911105706034e-04,Inf,1.40517023633877906548674160473270816e-03,Inf,2.84251813871553588810434504286129952e-09,1.39291276100847481157889457196480218e-09,2.16109163065666075054659246783300321e-08,0.00000000000000000000000000000000000e+00,5.75612417546151850097259326076836685e-27,0.00000000000000000000000000000000000e+00
Bai/cryg10000,Inf,Inf,1.90767355386184362749308166059586749e-01,Inf,8.40992406277418796437853662673502834e-04,7.88993476338336141139227460159833799e-04,1.63745935644753781108566737275980829e-03,Inf,1.28370487421729526778370415946643169e-08,1.20324705339502254624118621475098973e-08,2.61346224901685995232150269855458256e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bai/cryg2500,Inf,Inf,1.89754539141801824224116762499484467e-01,1.11526769597503553463950813943489049e-01,8.93435296408489530504672316599702527e-04,5.88273838339789459674740814801695724e-04,1.64337659972296292388796083605966611e-03,Inf,1.33039975317797809957908957739175527e-08,9.51127581901450861704279506556226909e-09,2.49111492106999477924800625977698557e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bai/dw1024,Inf,Inf,5.19671947415798954328888218351131754e-02,2.13610325398620872518995303624886572e-02,1.62479205907017868866180770851618284e-04,1.03905389632662228366623056061232710e-04,1.38545942315627540234565555566381217e-03,Inf,2.62744686617888771413743061742111628e-09,1.40699484738926764859443367094199764e-09,2.21594945715773956358951669487414188e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bai/dw2048,Inf,Inf,5.19671947415798954328888218351131754e-02,2.13610325398620872518995303624886572e-02,1.62479205907017868866180770851618284e-04,1.03905389632662228366623056061232710e-04,1.38545942315627540234565555566381217e-03,Inf,2.62744686617888771413743061742111628e-09,1.40699484738926764859443367094199764e-09,2.21594945715773956358951669487414188e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bai/dw256A,Inf,4.21491148716686638823044459852444112e-02,3.50203535539342171581668241692904180e-02,3.34468120784021548519048512620418316e-02,1.39262367154286501634391092454673623e-04,1.01036933780291904442052529159781032e-04,1.83543850016331870229685255812576739e-03,2.47918481604638867099167490159591518e-04,2.26290933697215892720005592897052525e-09,1.44281167529066893194786730562759509e-09,2.92711481443959332258984404243510773e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bai/dw256B,Inf,5.44588026713525823869442385519054103e-02,2.52430106239355742760140176002915005e-02,1.95696398164687380335504339498615810e-02,1.16876901256917202938853543449151230e-04,9.08367906239884475643702570498755719e-05,1.09284860507273292978414024962487250e-03,1.62893445140251193964235371685087459e-04,1.50184260549170224042293678665574370e-09,1.24833137640203445721509569997051496e-09,1.99095967550083745645989204735139237e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bai/dw4096,Inf,3.18668924613616426339315116089199329e-02,1.35294946603828466419517381224962932e-01,3.09396345644522056305261505893053911e-02,3.00652005442135354017211656931409721e-04,2.40889877205138196981396195058558100e-04,1.58105758286010920901009577397416634e-03,2.42362969994715841859472859166328930e-04,4.10921680926817575670613319861398710e-09,2.05795529745129770590851072192921047e-09,2.11153318270452157696629684989919206e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bai/dw8192,Inf,3.18668924613616426339315116089199329e-02,1.35294946603828466419517381224962932e-01,3.09396345644522056305261505893053911e-02,3.00652005442135354017211656931409721e-04,2.40889877205138196981396195058558100e-04,1.58105758286010920901009577397416634e-03,2.42362969994715841859472859166328930e-04,4.10921680926817575670613319861398710e-09,2.05795529745129770590851072192921047e-09,2.11153318270452157696629684989919206e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bai/dwa512,Inf,4.21491148716686638823044459852444112e-02,3.50203535539342171581668241692904180e-02,3.34468120784021548519048512620418316e-02,1.39262367154286501634391092454673623e-04,1.01036933780291904442052529159781032e-04,1.83543850016331870229685255812576739e-03,2.47918481604638867099167490159591518e-04,2.26290933697215892720005592897052525e-09,1.44281167529066893194786730562759509e-09,2.92711481443959332258984404243510773e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bai/dwb512,Inf,5.44588026713525823869442385519054103e-02,2.52430106239355742760140176002915005e-02,1.95696398164687380335504339498615810e-02,1.16876901256917202938853543449151230e-04,9.08367906239884475643702570498755719e-05,1.09284860507273292978414024962487250e-03,1.62893445140251193964235371685087459e-04,1.50184260549170224042293678665574370e-09,1.24833137640203445721509569997051496e-09,1.99095967550083745645989204735139237e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bai/lop163,Inf,Inf,4.35351335034715708143086676132605764e-02,Inf,1.64437662825890080303610342873204580e-04,1.57712648123500147969758725509862689e-04,1.52132175201513608016180952697606580e-03,Inf,2.50164397249486673750777108297589638e-09,1.66562336249161852105251932034126244e-09,2.91381817051798195513600806204364885e-08,0.00000000000000000000000000000000000e+00,2.31154409993442744596681748080245502e-29,0.00000000000000000000000000000000000e+00
Bai/mhd3200b,Inf,Inf,2.92169951353616530815997962113185925e-02,Inf,1.13087799853073157987711068499303470e-04,Inf,1.44256186533538153199181764828876747e-03,Inf,1.69146285116018984093266412169780883e-09,1.26076934647466654995126299453157312e-09,2.36782500326414112491723770878619272e-08,0.00000000000000000000000000000000000e+00,2.84148578601180547428748381121048922e-26,0.00000000000000000000000000000000000e+00
Bai/mhd4800b,Inf,Inf,2.92907742329560682945883193458158181e-02,Inf,1.13311947374473003803179190613598587e-04,Inf,1.44256390728963048951425667591514099e-03,Inf,1.77229895351628643903472782197906748e-09,1.31976233354742934607080700646029617e-09,2.35030541615962785152458578246888910e-08,0.00000000000000000000000000000000000e+00,6.64434974033800890247452957505746181e-26,0.00000000000000000000000000000000000e+00
Bai/mhda416,Inf,Inf,1.54791912036205069281749164186215024e-01,Inf,4.41643510274654926000734628811309338e-04,Inf,9.28987619678611457096784341750678332e-04,Inf,1.71188568312590905917520694211870724e-08,6.14132775202769777108747791801102539e-09,3.11806881598456515944118809559751403e-08,0.00000000000000000000000000000000000e+00,5.47583645390153753041457571599660816e-29,0.00000000000000000000000000000000000e+00
Bai/mhdb416,Inf,Inf,2.83714059687573725754154794820951410e-02,Inf,1.11468601749516898190838794642413212e-04,Inf,1.43804947060224185738798868589322309e-03,Inf,1.67569018127411531402654694629940767e-09,1.31595870702505633248051232896224421e-09,2.33561089892235261938334425379751264e-08,0.00000000000000000000000000000000000e+00,8.37557508051304213131196236801625218e-31,0.00000000000000000000000000000000000e+00
Bai/odepa400,Inf,3.21842155939143431003688231875868987e-05,1.46582324592541911970711069465518231e-04,3.21842155939143431003688231875868987e-05,4.62027839148097723184471623404844134e-07,1.81131988374315058878591416235071101e-07,1.01432694353993293172299073782945338e-06,1.81131988374315058878591416235071101e-07,4.24629570916356995495223372517431865e-12,9.67337553661284645446445162464529060e-13,2.32161013086608975750940381789082558e-11,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bai/odepb400,Inf,Inf,6.60132481899126573770164233647809074e-01,Inf,3.07112932047264256057058533672318560e-03,3.51187701392576450225828529645172843e-01,1.53254059022426103916538938405521145e-03,Inf,4.68831499033369980295935655148005785e-08,3.01603958069542739323933535714482464e-06,2.33196763239555010585547872900459536e-08,0.00000000000000000000000000000000000e+00,7.00307038938628312465288686322675972e-16,0.00000000000000000000000000000000000e+00
Bai/olm100,Inf,5.54207568099646515297860315586308368e-02,7.91089249037294774092595092893440025e-02,7.21058040000962250505365033948185123e-02,7.66832875950103841276764211389213578e-04,2.70175653435547701437993717698590638e-04,7.68183169787028484660151832700581043e-04,2.42914753948967747315188511129907270e-04,1.32094629791714541505047053462052973e-08,2.82329905763640686232870023512120071e-09,1.89373975987682598052702757747176981e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bai/olm1000,Inf,7.32787962379279014614542886510785642e-02,2.83259549860181322463930163457235088e-01,2.83259549860181322463930163457235088e-01,1.02484922829795303316641003970046646e-03,1.02484922829795303316641003970046646e-03,1.02484922829795303316641003970046646e-03,3.25622617442047697997012728580326877e-04,1.36213611449245592509757309821319185e-08,1.36087482849101742904329764002512139e-08,1.36396230591610278819580765567221491e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bai/olm2000,Inf,Inf,3.39471717699527999860512575022188125e-01,3.88748622402188303106523042007592236e-01,2.56310943944816220384149716889086787e-03,2.56310943944816220384149716889086787e-03,2.57662613309552955809541014497514819e-03,Inf,3.57785975913001531587411574237897295e-08,3.57785975913001531587411574237897295e-08,3.57785975913001531587411574237897295e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bai/olm500,Inf,6.90310862936340430781349371365548556e-02,2.86100919856336499176260855956483876e-01,2.86100919856336499176260855956483876e-01,1.76581967308105124774740233680497965e-04,1.76581967308105124774740233680497965e-04,2.59999554075214370230626985483799335e-03,1.74210961789234498517164368427857397e-04,1.78142161046852275502353620147868298e-08,1.78000460732784720630426571710950458e-08,2.46653213333250082244230448574593896e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bai/olm5000,Inf,Inf,6.82654165726445507959675298589117635e-01,4.87406633003133340908889492778410260e-01,1.82926667322448107715621311767402062e-03,4.47093101286733039314161186560652042e-03,1.82926667322448107715621311767402062e-03,Inf,1.33514931998133840280911544843625944e-08,7.86652401915304171715525462878595317e-08,1.33514931998133840280911544843625944e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bai/pde225,Inf,4.97753059440735944677161182257431693e-02,4.57934954033752554727419458776651612e-02,2.70113190435581224030749031064480639e-02,2.40792444490911923687120308881728356e-04,1.33937228398194585123596219072236908e-04,1.93970650809924228586784070714954245e-03,2.52242777997753966620016411201850962e-04,3.70611178664186272435596449217065008e-09,1.94639014047669767120397312596895222e-09,3.23080232096833050203454727036272460e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bai/pde2961,Inf,Inf,4.81518569296676488782437657629014835e-02,2.56283676567324607944904220397338239e-02,1.80461682899332479381764436910259132e-04,9.94844130675555709760700483921500581e-05,1.57592851979471083780171580664887761e-03,Inf,2.69689658931178283339076291854083269e-09,1.53427293533554579837172812242496575e-09,2.39448161835922690519160998522927790e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bai/pde900,Inf,4.73059742017228866754282680390330912e-02,4.26428509533802446344599945564600603e-02,2.61834708280606744932872290369954048e-02,2.43253812733355504493317021706816985e-04,1.29522952040175097234391937815927860e-04,1.93836280761086621877694181086383403e-03,2.57336485307147953881078285121635953e-04,3.62648763663564430783578636545554552e-09,1.94877885191261916434073678879777198e-09,3.08819986391462369895739521360184977e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bai/qh1484,Inf,Inf,1.86603063086302542006792778974261868e+00,Inf,3.21778266124248236426914035311277973e-03,6.41145627350836037937449931453999127e-01,2.38634430719628917055094700796903022e-03,Inf,4.50629238290498236586871356269226259e-08,1.83986013108833947038104003074919453e-05,4.03905725106819286525843905047200000e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bai/qh768,Inf,Inf,4.78330186110640647887253535591400891e-01,Inf,3.23755412908397079771332939176719234e-03,8.25456678756289101337778991680810172e-02,2.38065653828918973490835323129380331e-03,Inf,4.91564137011550618077093726585680932e-08,2.39024525228470746813167712082275025e-06,3.68500787505490516825633778989183355e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bai/qh882,Inf,Inf,1.17267050988212704645308312158080004e+00,Inf,3.74004434144519394934545671661022229e-03,9.96677364198157239605783917226687492e-02,1.56931602127402371823428360949286895e-03,Inf,5.25515191034325761349252540707727402e-08,1.89949519279223890562227610113171159e-06,2.72658071475495937293488862508566654e-08,0.00000000000000000000000000000000000e+00,1.06238285806649163611019961173387057e-16,0.00000000000000000000000000000000000e+00
Bai/rbsa480,2.69374130487546269136474264577628791e-02,5.65230930182311968602145432814289957e-02,1.08059770747664784387327072278605291e-01,5.64295374897959613128119415060672233e-02,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bai/rbsb480,2.65324517977783958016656302090573855e-02,5.33634205822811763445604484496589402e-02,1.10294240598471081193900180001646206e-01,5.32065151542010202973110596605041271e-02,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bai/rdb1250,2.65430003816905695879942455392274418e-02,6.08000079442756991065201686892876350e-02,9.28915502369188202225667129960462485e-02,5.89713394834407233904478465739365728e-02,2.91918829257271203678716508017829547e-04,2.85214614622410936773702500120235873e-04,6.62962378290770186153505037488503173e-04,2.91918829257271203678716508017829547e-04,1.74056484972721196888002183081774161e-09,1.74056484972721196888002183081774161e-09,7.82662560637177496454637704213619470e-09,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bai/rdb1250l,1.49127830454899469430199040328296010e-02,6.55690374500408778109632726635813151e-02,6.55690374500408778109632726635813151e-02,5.55281808576867202811891709019017188e-02,2.72721841798563395180424423246245301e-04,2.38814878965948602878215355741878287e-04,5.83601822919483821125669679331765385e-04,2.72721841798563395180424423246245301e-04,1.24242953540089897179494056612425702e-09,1.24242953540089897179494056612425702e-09,8.79714012228382833097777960965974168e-09,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bai/rdb200,2.57309754678077457423215691511715351e-02,3.39536810715317503522228800346298061e-02,1.57412067231619173142843899283615134e-01,2.57309754678077457423215691511715351e-02,5.42773553576335284046795260780042429e-04,1.65361925201857101199494667282493516e-04,8.32325126145397083036168900537313785e-04,1.90570701757014771623661580767208692e-04,3.85801331007791916940103258206320136e-09,3.81998969121866849910986108758671253e-09,3.99200878301978865940529803185084864e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bai/rdb200l,1.40294022338750714449031599545975638e-02,4.35009239806942735329718942759632689e-02,4.34680945399042685336792848840850396e-02,1.40294022338750714449031599545975638e-02,1.15854557781199207832715284141735370e-04,1.14165733337339530425429841644306175e-04,1.20071464580888509254294810022997642e-03,1.22377016304435429845870082821766879e-04,2.24740000168610269300375443040354357e-09,1.40205954193762751994432570930549327e-09,2.72082842726328670476589921452893813e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bai/rdb2048,2.87819105479589520459240670997348479e-02,4.85770335851701057388774239739550759e-02,1.55415398449320005517771479887009887e-01,2.87819105479589520459240670997348479e-02,6.68659361232711333534215038944383130e-04,1.11399015128831776757738755526371563e-04,2.52626539458863945595964696829509686e-03,1.21188710808108453239524458606848556e-04,1.04325701746189720563971997061815508e-08,1.36044993221975367958218582604522264e-09,1.14623318322860727317130973833800975e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bai/rdb2048_noL,1.64849976955011347375459566319787004e-02,9.50712212194780747070909263609523499e-02,9.50712212194780747070909263609523499e-02,9.50370038933217560406775271149472268e-02,7.13401146587536100282085442652975539e-04,1.03460081995525146421204297667093077e-04,2.90404094446231634058741562602851600e-03,1.03460081995525146421204297667093077e-04,6.60398772061176535753390270552344470e-09,3.90414460060654890254885108474824421e-09,1.41098302198453754481356144056127851e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bai/rdb3200l,3.03374444247895974394864550621166256e-02,3.91536757344260210612778278831370963e-02,1.01992412460272315307994394477339225e-01,3.72132474628304553276855398369609824e-02,3.55387470679272047405315400021961764e-04,1.91069047188103673902879404179453197e-04,1.06127810098249885600514314348652085e-03,2.05838901485323020055506167369678447e-04,3.35558989057666356805730755649312996e-09,3.05192581067737008988806546112899591e-09,1.30319447030125781633721218405933875e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bai/rdb450,2.03667921914661343012966372432479438e-02,7.64273809185844048971149951052547139e-02,1.11677647185238687821479431589479335e-01,7.57180437737450260412087517824421570e-02,4.77592716492579138860200114259780505e-04,3.09906119603265612748860961555745933e-04,5.62807469193560878971353354392763894e-04,3.59592073166576620326910548932063627e-04,9.09239800744728260440742441155619619e-09,3.27821421076824448442491473874287824e-09,4.13297193392380058875014492945779041e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bai/rdb450l,1.53175494143982079300980347922345046e-02,3.42136660442310319481642448171012380e-02,3.42136660442310319481642448171012380e-02,1.53175494143982079300980347922345046e-02,3.30930220865017818748883229190786156e-04,7.05618391543079150930980561772782685e-05,9.23730586793985839901086678233385390e-04,2.62804761030176552826586943295695052e-04,6.15913977735049640326756571634058970e-09,2.33249724004721383246583513155540852e-09,3.29180767723619709156007709491636639e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bai/rdb5000,2.14856698158819055260129247743890627e-02,7.55780122424730166373688115800047330e-02,1.17363824087551615537231171047152692e-01,7.54593372618636717515542707487142001e-02,2.81802306410709037590240959773048351e-04,2.13751543416113037499808147015190509e-04,2.63580469119501717295875607940005488e-03,2.15649125351799573568015243474446403e-04,5.14305058038740496659941053425475612e-09,3.86515730521214451462680953713949142e-09,2.47450924856157140238452715372153687e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bai/rdb800l,8.26096632268583421613830495902123372e-03,9.27475113465916954833421412950793672e-02,1.03150554684735428571131666524195399e-01,9.02618657940055435965962142219605823e-02,6.24789233284326846962029229809126095e-04,1.36456384820529491659580336791518563e-04,9.37975561750712526531104560266323518e-04,1.49517763049034339719681230387887131e-04,8.92714654261806831009450277506146899e-10,8.92714654261806831009450277506146899e-10,2.78883713833588670358693632176887792e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bai/rdb968,4.37600578392634560582507104338929705e-02,4.75043430492998000413615930996938331e-02,1.30036971328604009536394422686215059e-01,4.37600578392634560582507104338929705e-02,4.22937630852610516724432836422360516e-04,2.58413137069063359845100579050435315e-04,2.61399445407342987198514457582058301e-03,2.97950164601271788638403389158763342e-04,1.35204473679262296362874616310767273e-09,1.35204473679262296362874616310767273e-09,2.51191340714268382083585680743138516e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bai/rw136,2.28245787916073473886067352337790127e-02,4.69585458588866076584880249295404919e-02,4.38925389635452637770669242054551931e-02,2.28369190140498275487494535503138635e-02,1.71455278340436500347812948126611791e-04,8.92066613850997201199068405321916078e-05,1.42653612704231536209200580141471183e-03,1.83431847758563218655567146564466342e-04,2.56605995994261137353789913903438987e-09,1.34149265133512872282469500008896914e-09,2.17291929954813065218395999296682981e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bai/rw496,2.30443917256554081099647693210125386e-02,4.62608760384717269227695154170124841e-02,4.48281656308870309685940300563486963e-02,2.31204872286055090446938394180283119e-02,1.75110086552040399738030966240926999e-04,9.03143297647169388409612383131344077e-05,1.44027441443593924829592344457985652e-03,1.80706633444037096815119491812179694e-04,2.64156594112759698394222956904916985e-09,1.39069176086587279818514112603309157e-09,2.19179189680586567954787604966383834e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bai/rw5151,Inf,4.68602299462493719491838359749349994e-02,4.73394724590604868337747215152007464e-02,2.35016128596958908187194064148104509e-02,1.84764821656320611475730467953196141e-04,9.17660319439932874516901673369854830e-05,1.46396559167285356753944617540607387e-03,1.83028222263695411545892572041739785e-04,2.81818840410600484919129670430842270e-09,1.39939995684898997224561143838620232e-09,2.23407289016750361380220771123562797e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bai/tols1090,Inf,Inf,4.68693792846686734693813250718648799e-01,3.29103583688504243022961238468235454e-01,1.67123618231524023563678412480186711e-03,3.03638938311546351177178627489569696e-03,1.67125717351818498310635933203861873e-03,Inf,4.87581675502703621149792032024248458e-11,4.83092135320665252003925183531346892e-11,8.35302506670958715451560134874093837e-11,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bai/tols2000,Inf,Inf,5.60959328148825256256305635197912509e-01,1.81159145504586888308619594562737412e+00,1.73214772189162186766316731694604981e-03,3.41918216478793862641258419870778356e-03,1.73214880260692471279379790685199801e-03,Inf,1.14924982435393508076134453059737995e-11,1.10997384134869695331336885570888690e-11,1.99194906646929306532957143084345373e-11,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bai/tols340,Inf,Inf,3.03874488933933770551613795297133191e-01,5.13476091843642524964210237713966896e-01,1.77080958709258845546347538251665274e-03,1.75386317573043372650248898611845755e-03,1.77549519853441387979754385392317916e-03,Inf,7.48082386378426704100068007352412664e-10,7.44250374047663981616117810050324033e-10,1.27903940781159069666646513375669364e-09,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bai/tols4000,Inf,Inf,5.67874495337141795798796212248464283e-01,Inf,1.73365434943335676418546365679738335e-03,6.05456101506207256908344686243142073e-03,1.73365439337963910130480253407186639e-03,Inf,2.54402917446304234603621148295860135e-12,1.06428200044387764714883386523682472e-07,4.71000975621609000189353835837318827e-12,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bai/tols90,Inf,Inf,2.06028411255865956821031174840278586e-01,2.01615816929669254721154112682032715e-01,8.26778613594896130507826270633524753e-04,8.21379522687342542635069716601904641e-04,1.58382487400249834303571249996850478e-03,Inf,1.50430510716811551865790767523626087e-08,1.49679074276816473594726220993956133e-08,2.57143467449251029672597815730963355e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bai/tub100,Inf,Inf,7.24663089585851284224428792811067447e-02,Inf,6.17776945990242050565217901929255673e-04,Inf,1.23056085952750616284518382034960894e-03,Inf,9.16223718055815280314823520385951119e-09,5.36045419929117340469003511719609264e-09,2.10474488759029859395619537470306618e-08,0.00000000000000000000000000000000000e+00,4.15986656363107944087123824167848643e-36,0.00000000000000000000000000000000000e+00
Bai/tub1000,Inf,Inf,3.24844093601108055161169491705760386e-01,Inf,2.41379971698907181615655884384964125e-03,Inf,2.41379971908683610726342027529898929e-03,Inf,1.93412014258596766836390480059936690e-08,1.93412014218329732854858025815999575e-08,1.93412014877640893879909309960528953e-08,0.00000000000000000000000000000000000e+00,1.22622162328245008604816077199435079e-36,0.00000000000000000000000000000000000e+00
Barabasi/NotreDame_yeast,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bates/Chem97ZtZ,Inf,5.39211308891363578470489294326947160e-02,1.83371045197108857103060847353008149e-01,1.03331542846040795461177333993609803e-01,7.97018746794455937294750145972956630e-04,2.71681254655995020409137223993120653e-04,1.83117963181952419049507619216071809e-03,5.12852495128515117062342213509363031e-05,5.91350522123011722472569241416301881e-09,5.82972796709200149069246034169431692e-09,7.13014656709270006781895563589119551e-09,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Boeing/bcsstk34,Inf,Inf,4.10926662747514365208026102080475689e-01,Inf,1.11613470984511028623507911277380750e-03,3.65075624385955573003042129476698424e-03,1.11618002178378813574277411449181546e-03,Inf,2.11306656500717679162081802435531909e-08,4.82841601991277056070737409877268722e-08,2.11310737472029240213127748782318799e-08,0.00000000000000000000000000000000000e+00,8.38269365021788689657475562712597836e-35,0.00000000000000000000000000000000000e+00
Boeing/bcsstm34,Inf,Inf,5.02794848722237124935746876236569901e-02,Inf,1.79332564650092260718833973247758360e-04,Inf,1.59129376477440094017452153954934017e-03,Inf,3.30896350582557729294425796167752690e-09,1.48553646965588340732585086944998705e-09,2.99738408025272421241665938631058821e-08,0.00000000000000000000000000000000000e+00,1.18994950204150858800343984671721586e-26,0.00000000000000000000000000000000000e+00
Boeing/bcsstm35,Inf,Inf,1.08960880304377177582984817913716295e-01,Inf,4.22619093622737351404561188793982228e-04,Inf,1.52754178270111424429384348036923199e-03,Inf,8.57386002682568980108670905323174933e-09,3.13380745962197100391648600185184389e-09,1.75778371653414219204040195580648252e-08,0.00000000000000000000000000000000000e+00,4.92694820560306568755328286914656477e-24,0.00000000000000000000000000000000000e+00
Boeing/bcsstm37,Inf,Inf,2.23626216127530875644282531298184529e-01,Inf,8.92820885424648697379930371674791486e-04,8.05514215194757646206847455797394212e-04,1.60968843348194762041063742525169334e-03,Inf,1.37002868668033401488819514973857033e-08,1.23432646732948146609290577189054974e-08,2.44481927509330700713731479272586563e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Boeing/bcsstm38,Inf,Inf,4.61072703640150460542612480796870919e-02,Inf,1.25201901612683050916549573003775016e-03,Inf,1.85960240594882020771604245960458725e-03,Inf,2.06126244063985082988572150838283315e-08,4.67951314525973730361245331349678361e-09,2.57980043565292595381031033838076289e-08,0.00000000000000000000000000000000000e+00,9.90406070508132271312776773099269249e-29,0.00000000000000000000000000000000000e+00
Boeing/bcsstm39,Inf,5.66030345370154998506823212679744909e-02,8.76458012301838704951672028721318339e-02,4.80773221651926528038549482692437440e-02,3.80690703382329670401894585992183050e-04,1.82595351800727248544985274268414119e-04,1.88699566614509604016893465594439244e-03,2.35088213298133760611401072555431196e-04,5.32360848858734506742603039425469014e-09,2.56570018765480717200871164752230428e-09,2.39514259831399430013117760789442801e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Boeing/msc00726,Inf,Inf,3.69942592605020699472859839263223730e-01,Inf,1.89399342107574922839011991312474418e-03,9.18845072031951080130420961386349972e-03,1.89399342117879785429873513861508033e-03,Inf,2.92065381180146090516952953707969303e-08,2.35090522795770150827965401276728399e-07,2.92065381180146124754814932070958960e-08,0.00000000000000000000000000000000000e+00,2.29351603015110312424832695793337012e-37,0.00000000000000000000000000000000000e+00
Boeing/msc01050,Inf,Inf,3.83360798586681885842968479626473348e-01,Inf,1.31583494041127781377719128055375155e-03,Inf,1.31583496803477194026376276209998127e-03,Inf,2.54576736623960349484831588639176639e-08,4.21345671968340292775998740777084179e-08,2.54576788762700178132281755806595784e-08,0.00000000000000000000000000000000000e+00,1.78871375643157926544278729587982975e-33,0.00000000000000000000000000000000000e+00
Boeing/msc01440,Inf,Inf,4.02529184398482856741605561567579578e-01,Inf,1.77346716469266941826557032256591947e-03,1.77346112106284764259172321747483574e-03,1.78768229460020292027397033578797765e-03,Inf,2.66855364428071686414442358517914344e-08,2.64126134747717677158085077876248844e-08,2.68061289499065583182082422875118976e-08,0.00000000000000000000000000000000000e+00,8.77957799206507871872221592140566302e-34,0.00000000000000000000000000000000000e+00
Boeing/nasa1824,Inf,Inf,4.27880240174537406688874668680125412e-01,Inf,1.62827712337818050784554611064975112e-03,3.25248847158577269597367436954696567e-03,1.62837371501759374416303281976970282e-03,Inf,2.35702859867980851127867578085679209e-08,4.61368404306339687927567840446676975e-08,2.35719072081769284535536680862457024e-08,0.00000000000000000000000000000000000e+00,5.78459524943138211293557275388314985e-33,0.00000000000000000000000000000000000e+00
Bomhof/circuit_1,Inf,Inf,3.97753008168560791697252047350072880e-03,Inf,5.12397744810361295367537703580482435e-05,5.12217597575160864859284607730263247e-05,5.16663265586748824674878181720025296e-04,Inf,8.86879237700846083117927741091145811e-10,8.86189787270773842632291360412435306e-10,1.93397386362908812061451178055104022e-08,0.00000000000000000000000000000000000e+00,1.09980832948722961168818718048990871e-26,0.00000000000000000000000000000000000e+00
Bomhof/circuit_2,Inf,Inf,1.18528635780546947381319913110227837e-03,Inf,3.82172752101497570268795224974736341e-06,2.12674671541308756036349068621506932e-06,3.73811635615321795566153495396454730e-05,Inf,6.96049709315322961631255234056957427e-11,3.77966973909432236529745985491860945e-11,5.38038255121506584928572758582667140e-10,0.00000000000000000000000000000000000e+00,3.56743855114730509313063977702930361e-28,0.00000000000000000000000000000000000e+00
Bomhof/circuit_3,Inf,Inf,9.67496826303624950823590137787928103e-03,Inf,4.23232417742432057969393604783548691e-05,Inf,4.31030022477955804260556654246236058e-04,Inf,6.44304807095921570511254546918783923e-10,4.64146183230328084010869508277281797e-10,5.83920231631336030291627666700545515e-09,0.00000000000000000000000000000000000e+00,1.32796435882803900881512065433393244e-27,0.00000000000000000000000000000000000e+00
Brethour/coater1,Inf,Inf,5.68059458514299697508385257294383055e-02,Inf,2.60494525237204066324306742389431846e-04,1.75956388883953115439538939050926410e-04,2.51391498538960287104698217735202536e-03,Inf,4.44477490171815601385252108547375684e-09,2.57038165415255505643894295929090266e-09,4.07923141257679262648258201329297943e-08,0.00000000000000000000000000000000000e+00,5.48171535391198166117269357434929419e-31,0.00000000000000000000000000000000000e+00
CPM/cz1268,Inf,Inf,2.78156838365602570271404647869397321e-01,Inf,3.43162735581819779902713714504565179e-04,Inf,6.06007791929956521009305919969294261e-04,Inf,6.00527447066153132695421076264605100e-09,5.46855242238784409600395563828461185e-09,1.16649612269371241531760894343983447e-08,0.00000000000000000000000000000000000e+00,2.33218124067116790158939775374267431e-31,0.00000000000000000000000000000000000e+00
CPM/cz148,Inf,Inf,4.16508271478587294091938637934617639e-02,Inf,1.90157693831086014646602936313389586e-04,Inf,5.56403509852099446213890628662227128e-04,Inf,2.62626164578691983500878549974248841e-09,1.29686561531749750904231422012045873e-09,1.16484003492776955277529275286887661e-08,0.00000000000000000000000000000000000e+00,3.89486220356843935871612555483117581e-31,0.00000000000000000000000000000000000e+00
CPM/cz2548,Inf,Inf,2.78168685209607422586872753725855070e-01,Inf,3.45759753415854631555680599383876836e-04,Inf,6.20587609526665458460831301652802198e-04,Inf,5.69190057777694914023348218304692861e-09,5.63170130338227618911567218089758639e-09,1.17935074271285742390851214151568803e-08,0.00000000000000000000000000000000000e+00,2.63471374938656831784750071704838482e-39,0.00000000000000000000000000000000000e+00
CPM/cz308,Inf,Inf,2.52417872826106127244423008330481997e-01,Inf,3.08685435596423574562424935642280080e-04,Inf,7.75173740273646704448029310486127283e-04,Inf,5.16479218077224252632297371010870534e-09,1.91764196216232937733610649477093170e-09,1.21735561469650160582941656775149374e-08,0.00000000000000000000000000000000000e+00,2.75233825978712634126542573675772970e-31,0.00000000000000000000000000000000000e+00
CPM/cz628,Inf,Inf,2.78377707556322497592937617658870671e-01,Inf,3.50935731514456765910395916704432932e-04,Inf,6.26096489215461281939599014020599992e-04,Inf,5.94338733847648240256214237405650617e-09,3.05729888934823635071511955573983050e-09,9.96874285224482034734452016534444510e-09,0.00000000000000000000000000000000000e+00,6.77500553757982704995123379524561556e-31,0.00000000000000000000000000000000000e+00
Cunningham/m3plates,Inf,5.00501940300178159971842290819085080e-02,1.01095644371889925646233325879364135e-01,3.10862813695993514315305755200723654e-02,3.97569416782794827955859721042437265e-04,1.23297758858375496763836231029487000e-04,1.62001577349065288487307790651609707e-03,1.98039957164818386631312493537973144e-04,6.06704758649884517833740344608738226e-09,1.85700396735365141361357003757544931e-09,2.50622906669775094110249710987895133e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
DIMACS10/chesapeake,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
DIMACS10/data,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
DIMACS10/delaunay_n10,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
DIMACS10/delaunay_n11,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
DIMACS10/delaunay_n12,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
DIMACS10/delaunay_n13,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
DIMACS10/uk,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
DRIVCAV/cavity01,Inf,Inf,5.65537595257275390560910649074820213e-02,Inf,2.40397469031226888601149996644530109e-04,Inf,2.52549755219806325507988619992396757e-03,Inf,3.37078412778762833606658401229558712e-09,2.32311445266902882191936783785918002e-09,3.97902065283086592324434652190175145e-08,0.00000000000000000000000000000000000e+00,4.94866868725242825060966060071360483e-30,0.00000000000000000000000000000000000e+00
DRIVCAV/cavity02,Inf,Inf,7.89055931140036369247592633483217343e-02,Inf,2.65793533515861331835696910436352647e-04,1.03700608703678793264531511651496600e-04,1.62382765344334788259344932039038566e-03,Inf,4.75326116430641798856596146396824661e-09,1.58701252750392432152131408211325126e-09,2.49186604304890799033510164105652508e-08,0.00000000000000000000000000000000000e+00,4.63824868738988650106215939645779894e-31,0.00000000000000000000000000000000000e+00
DRIVCAV/cavity03,Inf,Inf,8.87791958980255787972653711850229996e-02,Inf,3.44634371349659931868369900750559518e-04,Inf,1.72627073273985089382914719510614129e-03,Inf,5.04937482420060558713610013601770030e-09,2.26089839533280031049567854245894961e-09,2.42525732587131060122976163954312803e-08,0.00000000000000000000000000000000000e+00,2.69331287904456394282928919216310589e-31,0.00000000000000000000000000000000000e+00
DRIVCAV/cavity04,Inf,Inf,1.05417381880177118277341067192154346e-01,Inf,4.08958555492388617628257945042923522e-04,1.73215198806533241704189133491799867e-04,1.67701728117366566423069014757588940e-03,Inf,6.10774774808644997146488977009769586e-09,2.72196103204074147626762461477895258e-09,2.54372778131215078492945246021761096e-08,0.00000000000000000000000000000000000e+00,1.55933814322335959604184366846464813e-31,0.00000000000000000000000000000000000e+00
DRIVCAV/cavity05,Inf,Inf,5.66671834776945127724762251029745123e-02,Inf,2.40888475356185175378099926193301563e-04,Inf,2.47681873889611751516247711281144454e-03,Inf,3.37754337995049676644396164956964722e-09,2.27383091835079689327364917672183773e-09,3.91026848204754329967934053921366207e-08,0.00000000000000000000000000000000000e+00,8.22623274410698185274475976226108234e-30,0.00000000000000000000000000000000000e+00
DRIVCAV/cavity06,Inf,Inf,6.21265505642276534195211728858456872e-02,Inf,3.47284542712965314730941855883027057e-04,Inf,1.70135750038809324514640129753492018e-03,Inf,5.11094730349396725395179610374017045e-09,1.63245424808800564610579266832276174e-09,2.70230280580307190372293837010484486e-08,0.00000000000000000000000000000000000e+00,5.21814922040612224791590286740805119e-31,0.00000000000000000000000000000000000e+00
DRIVCAV/cavity07,Inf,Inf,7.14084077196774657809944609581457704e-02,Inf,3.13022036604878471385159658201974023e-04,Inf,1.65678949084403318712574433888143392e-03,Inf,4.56911306222837872866425504072020642e-09,1.60325578660703283454690158256473381e-09,2.58545488839890565005264616241262908e-08,0.00000000000000000000000000000000000e+00,4.45310461868190675552341174211215047e-31,0.00000000000000000000000000000000000e+00
DRIVCAV/cavity08,Inf,Inf,8.10605713268334830479632222376964613e-02,Inf,3.38176742616719513571224661710662408e-04,Inf,1.67552420179115623671701322169749940e-03,Inf,5.15460223813578108406359693641090990e-09,1.69101615682485196464065387227246247e-09,2.58648108419259141782136027180615185e-08,0.00000000000000000000000000000000000e+00,3.49641691921306263542844408569210657e-31,0.00000000000000000000000000000000000e+00
DRIVCAV/cavity09,Inf,Inf,8.76690862319215586247136738800507757e-02,Inf,3.50938140547530315451775073350472364e-04,Inf,1.65897194691075096579537133454333524e-03,Inf,5.28943846387817864628270091343020297e-09,2.01405799666946811851147552507701979e-09,2.57291701379870776764975985408135244e-08,0.00000000000000000000000000000000000e+00,2.77017903825713703585649776101292543e-31,0.00000000000000000000000000000000000e+00
FEMLAB/poisson2D,Inf,3.35449319518843566154742553755547336e-02,3.78692784445431334425371980534370825e-02,1.77740988282778219710109288769153848e-02,1.47071410872880961523754441500131618e-04,7.16381587601734751487586931300227230e-05,1.09488829984096870493057325171022937e-03,1.29699087389634290606286821465589434e-04,2.23750914554372379532628501125723693e-09,1.03752920918592226744054547377909434e-09,1.67515293089534047010796876683949425e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
FEMLAB/problem1,Inf,3.86839539243486853569500595457472142e-02,3.44871817598047643238529607646531627e-02,2.05288026144637669711624240814662152e-02,1.48456972734733472237662694401263250e-04,8.43463170300940189118433697931341435e-05,1.36218660429785159473410015135095724e-03,1.64599671023421916936912655180443418e-04,2.41091005878421027547627715470548330e-09,1.30883187499323786405368377091211505e-09,2.09746033187467362479512355028594294e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
FIDAP/ex1,Inf,Inf,1.17642379856093702831805097595685367e-01,Inf,4.65499276803902422244559752494981160e-04,Inf,1.49656739604073341374315005791681312e-03,Inf,7.20637836621606815049689358602939848e-09,2.40369338084376932691273222508576092e-09,1.98194686118779898861888105773563195e-08,0.00000000000000000000000000000000000e+00,3.13575874841859708599371631448724371e-29,0.00000000000000000000000000000000000e+00
FIDAP/ex2,Inf,Inf,5.24552366642890204161033238461088520e-01,Inf,1.76267447942177469666960025276669207e-03,Inf,1.76267481324673874132852201850830236e-03,Inf,3.34779679945497300196170216083789739e-08,1.33100323742813429513314317331095613e-07,3.34779795349472274133799430642567800e-08,0.00000000000000000000000000000000000e+00,5.22055261059590988503884134892970240e-34,0.00000000000000000000000000000000000e+00
FIDAP/ex21,Inf,Inf,6.77669802669304990806005289339960904e-02,Inf,2.31526649018502573237570425714577245e-04,Inf,1.60055894271160698843652557320913946e-03,Inf,3.89664830277325532412617137340504454e-09,1.68966480542204388337330889821579289e-09,2.21948746430826045358190754744494317e-08,0.00000000000000000000000000000000000e+00,5.76842291624843784266513652553736217e-26,0.00000000000000000000000000000000000e+00
FIDAP/ex22,Inf,Inf,5.05132721805918732019338680039886837e-02,Inf,1.77409025988195123220925204357616454e-04,9.68100508550951772236062551938044883e-05,1.56511561860056575343122892375538132e-03,Inf,2.74518588532295145412352731201934277e-09,1.51854620437540948115245883665564734e-09,2.46233201137364047698642356888262918e-08,0.00000000000000000000000000000000000e+00,3.78649651958116592276176571935880187e-28,0.00000000000000000000000000000000000e+00
FIDAP/ex23,Inf,Inf,4.13537266135628663145012361653926808e-01,Inf,1.39952981773993567957035824952551610e-03,Inf,1.60402416849948648557058295325052569e-03,Inf,2.60214763179444195692927213276246102e-08,2.34478507386383164933631507254746337e-08,2.85530458723633112589314583471172877e-08,0.00000000000000000000000000000000000e+00,2.90980900805194832658995432802728075e-31,0.00000000000000000000000000000000000e+00
FIDAP/ex24,Inf,Inf,9.49488649734098886838403110006269263e-02,Inf,3.87852029319557238803161138833475853e-04,Inf,1.72510303847459659765950327113189582e-03,Inf,6.67777392278842030938286437263539175e-09,2.92606691085347162973056912305456580e-09,2.55224346427760937773490266062387702e-08,0.00000000000000000000000000000000000e+00,4.19628017407073360417775373637869724e-29,0.00000000000000000000000000000000000e+00
FIDAP/ex25,Inf,Inf,8.65562018509807759865064382898810913e-02,Inf,3.22875177734238110639629544655133118e-04,Inf,1.65945016369299253656438125412853468e-03,Inf,5.05472884303652969017551940202894849e-09,2.24052532555408216723314399050859489e-09,2.34828510082545899947648553505558271e-08,0.00000000000000000000000000000000000e+00,2.00136347124575363945617919686836838e-28,0.00000000000000000000000000000000000e+00
FIDAP/ex27,Inf,Inf,1.06587931616343304346394906988739536e-01,Inf,4.34837890130332837927190014009879110e-04,Inf,1.72092615576497373670130207681130753e-03,Inf,6.64860373163278137070209161287165013e-09,2.72709157742079366602460437709041459e-09,2.60720267087421992101315489726823950e-08,0.00000000000000000000000000000000000e+00,3.44046353582288385889464356547408401e-28,0.00000000000000000000000000000000000e+00
FIDAP/ex29,Inf,Inf,1.40504539148204998004613092210248646e-02,5.55918505380564065454470932268343660e-03,5.39130365136837360488141758069782825e-05,2.16617957942166911473030805247485215e-05,1.98802099431953103003171788982848971e-04,Inf,8.30636456154652129092157175996108136e-10,3.38339268644229087046542978665927027e-10,3.16075629835896971168524407158626032e-09,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
FIDAP/ex32,2.07019365363932464027636862165104636e-02,4.87919273906835490872934324231917409e-02,7.45975389376727734712257116251925070e-02,3.37150007224900563113013984066312839e-02,2.04611277938734064618322051386594695e-04,1.38498956104063877837517034497404645e-04,1.35701956284262735696692882437759798e-03,1.54828567949051735703346822235965362e-04,4.56969467747864561355993101934720907e-09,3.82178815137395680945303654396583974e-09,3.29805298474192379645354652796985797e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
FIDAP/ex33,Inf,Inf,1.14724550180079624275451502539042984e+00,Inf,5.79198715391344205728379982012591043e-03,3.70668085476675146246824497470425916e-02,4.05521374642778184581915836201325422e-04,Inf,9.68629722983957607919097926331573461e-08,6.25802919241884981834800060001032354e-07,6.96413546499211008019293204860432743e-09,0.00000000000000000000000000000000000e+00,1.35967430544100681126842896903214856e-16,0.00000000000000000000000000000000000e+00
FIDAP/ex4,Inf,Inf,5.76539643508639668405820027374347031e-02,Inf,2.31346146411147133230918367470687762e-04,Inf,1.64167727180019354590270385940717117e-03,Inf,3.49698799755816100885473885603543440e-09,1.73900056380719170220882986979885830e-09,2.58151815609941804387809374390370900e-08,0.00000000000000000000000000000000000e+00,1.75479698034313876843827967160675994e-27,0.00000000000000000000000000000000000e+00
FIDAP/ex5,Inf,Inf,5.42521823836896335382198382364668677e-01,3.97722606449835845837514734207033378e-01,2.07465010665445778755646295623983100e-03,3.96991546456361277195316148456138693e-03,2.07469247836897796207247008540497890e-03,Inf,1.99631955312449963607909629803824531e-08,1.99631955312449963607909629803824531e-08,1.99659990058137178963378471192263152e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
FIDAP/ex6,Inf,Inf,1.48172148130508221195476959564677795e-01,Inf,4.79555947429224910494731660530732974e-04,Inf,1.43183255996864443724454426430722880e-03,Inf,8.11011325622550847394799629235427748e-09,3.11427390574168428801824362024861379e-09,2.08616519977334356471545083957171479e-08,0.00000000000000000000000000000000000e+00,2.08363793635914523589188656586633064e-29,0.00000000000000000000000000000000000e+00
Fluorem/DK01R,Inf,Inf,2.92024847800686079788311633104384102e-01,Inf,1.91003391750865069118117473936296404e-03,Inf,1.91021735670617480119313716557467961e-03,Inf,3.04458937089975050265665061994676761e-08,5.25169507198978243109340532330479505e-08,3.04479559669149645837005873302416174e-08,0.00000000000000000000000000000000000e+00,1.14488802227298774774841816488608224e-32,0.00000000000000000000000000000000000e+00
GHS_indef/laser,7.16924153025968541807080127896528102e-03,1.43384835193508243609751110682689497e-02,8.27832723136605829600300215843776024e-03,7.16924153025968541807080127896528102e-03,3.23372157480661853631777142290407067e-05,2.80046973814042539813295379677738964e-05,4.48077452256413729988043882983935343e-04,5.60098535939500248498204059577286143e-05,5.10493650475912840475064633085820114e-10,2.94920755225493091155186717586798155e-10,6.68505268074766245495503115366756410e-09,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
GHS_indef/qpband,2.37204823297253404631709685852451100e-02,2.38248589719464414075727063406189938e-02,2.38248589719464414075727063406189938e-02,2.37204823297253404631709685852451100e-02,9.30658553591868648148378249206349490e-05,9.26581341005105352104038828124942976e-05,1.48253014560785347214926062998359370e-03,9.30658553591868648148378249206349490e-05,1.42007227700737024596382848795805397e-09,1.41385094417028905204564498207008217e-09,2.26216147916334075944829642586221315e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
GHS_indef/tuma2,Inf,1.48606132850493575378702005956731165e-02,1.17293815704542171261337102790974692e-02,7.34158663462578563551452818553713009e-03,4.60012136642676529544176096123842226e-05,3.03833214634703166982707739792233590e-05,4.91882176955041155848695323048430575e-04,5.71593324465528345568832187930028718e-05,7.37179450015299688501305657783111186e-10,4.57269248369144460409856467780315031e-10,7.32316024448323817882157365132098613e-09,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gleich/minnesota,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gleich/wb-cs-stanford,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Goodwin/Goodwin_010,Inf,Inf,5.00045815511964579939064255736948121e-02,Inf,1.74321940946983117507628037371654239e-04,Inf,1.42677288700506222373245891774147981e-03,Inf,2.69161922017826962421315992803203917e-09,1.28742095632431242608287753581291794e-09,1.94375751078628099995813142177169832e-08,0.00000000000000000000000000000000000e+00,1.85900910997964771014706228793751043e-31,0.00000000000000000000000000000000000e+00
Grund/b1_ss,Inf,6.22192236917847403352760823800732750e-03,6.33721639285028401314947902014950848e-03,5.90113143844611292299723139904782534e-03,2.41621645157823588005132618663305216e-05,2.29012944302808108012764700791944143e-05,3.63753844578708982361230490590876035e-04,2.41621645157823588005132618663305216e-05,3.66925075910971623565759043295093509e-10,3.46979360062345175587646838531316772e-10,5.52556120257009607491371009571047056e-09,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Grund/b2_ss,Inf,Inf,3.09271762371041759115360441842335997e-01,3.42581747427182912924336103473085297e-01,1.59141083135122635085012074772862531e-03,1.58924806759053645089292287320988895e-03,1.59524184353861020488119920145613954e-03,Inf,1.35793431943527998428030888134322548e-09,1.32294067320610217764427066789174888e-09,3.69781788936393848778675797473037382e-09,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Grund/b_dyn,Inf,Inf,1.24689748218865522166718421371362073e-01,Inf,5.19645127570321709309879159061107276e-04,5.19645074811193015275205234070408475e-04,1.67701113470043363542847991904418170e-03,Inf,1.20665611816032392679263027227361058e-08,1.20665611748885955742657597031157523e-08,2.14518343586789801051000443195134712e-08,0.00000000000000000000000000000000000e+00,1.08661800929780858623146308256768469e-30,0.00000000000000000000000000000000000e+00
Grund/bayer05,Inf,Inf,6.53958114831382494486287654689998806e-01,Inf,1.40870699404661961786912864640676708e-03,Inf,Inf,Inf,2.76028860646059116384108323282240102e-08,Inf,Inf,0.00000000000000000000000000000000000e+00,2.46379189151625100626974191232817979e-16,0.00000000000000000000000000000000000e+00
Grund/bayer06,Inf,Inf,3.03115212926401429366868375735423378e-01,Inf,1.18636229662711923489663348101439461e-03,Inf,Inf,Inf,8.63190322454361800420823385246068668e-09,Inf,Inf,0.00000000000000000000000000000000000e+00,9.00424028163719101916083838114468372e-35,0.00000000000000000000000000000000000e+00
Grund/bayer07,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Grund/bayer08,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Grund/bayer09,Inf,Inf,5.57249985909888985216645959996782189e-01,Inf,1.49427748146862587596054118403585433e-03,Inf,Inf,Inf,3.14633111631560854582594758124338771e-08,Inf,Inf,0.00000000000000000000000000000000000e+00,5.49218413202738632927767135528176576e-35,0.00000000000000000000000000000000000e+00
Grund/d_dyn,Inf,Inf,1.85966912624876510581515855855105181e-01,Inf,6.90810862926904188117799709222866601e-04,Inf,2.28919041114263522053401397253622666e-03,Inf,4.07937283650585439964187048940534038e-09,4.07317623570231061818334266456394538e-09,1.38894728656412625973228929457739651e-08,0.00000000000000000000000000000000000e+00,1.89994773193506304846225535080253100e-32,0.00000000000000000000000000000000000e+00
Grund/d_dyn1,Inf,Inf,2.64120250277133308106410823841363774e-01,Inf,1.14362075367848626052679744297641063e-03,Inf,1.14635246184481797382905265050585822e-03,Inf,9.40656799199035827042345152008037124e-09,9.28402507476539432865805485797522650e-09,1.06624138572789492231509089873714439e-08,0.00000000000000000000000000000000000e+00,1.04130733830346159721844019580606241e-32,0.00000000000000000000000000000000000e+00
Grund/d_ss,Inf,Inf,2.98278414970670519378940556872263042e-01,2.98234600506003580705016328522824487e-01,8.14064173536616444842238104744299482e-04,8.13675525995654403811497776201603473e-04,8.15115496854131735043794147875826861e-04,Inf,1.82850373806937849083548177289842857e-09,4.69961452422189151696054626982065647e-10,1.96332901918223369560091722961534800e-09,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Grund/meg4,Inf,Inf,3.52001835349580119588374994937321472e-01,2.30386701306250580534263618166225823e-01,1.85730703243823523966777152561592859e-03,1.81596434549473157121993007243641178e-03,1.88806841657403182235104790379143097e-03,Inf,1.02248447091792829786137527997331845e-08,7.43126668041605777612932006222022587e-09,1.18836061673141349262689482640828458e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Grund/poli,Inf,1.30865987009677150902418324688092179e-02,8.64628865316739144920334322863644642e-03,6.90066911239789765162074323729986933e-03,3.76206967029348948334079867221627937e-05,3.10854148475660978310241200436740166e-05,4.75111754052361074032111775143049343e-04,6.08623590721645459706096088954345244e-05,6.40726384980394088708570947525321600e-10,5.21800788518775477319621358990017230e-10,7.25097380969910039281817148106386399e-09,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Grund/poli3,Inf,1.10766264049052484335612290377682525e-02,7.57056304023909469025050775166594174e-03,5.93350419011621580585471581336885268e-03,3.00752951681462644360439270913554756e-05,2.39629477858380618340926915852907566e-05,4.48969445477108479134818052089224447e-04,5.60806059014757000944187080947223516e-05,5.70205927133999593409354626010451115e-10,4.37667914732916948286416703902441465e-10,5.96255232439712825416371117973933737e-09,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Grund/poli_large,Inf,1.09903501397585244745949968539711564e-02,7.03489820007689821277016786437601960e-03,5.65651979352739058744582584929146169e-03,2.83868271922988373517121448892863672e-05,2.34624192005848217320100920650178217e-05,4.28193741095271079385304839689557773e-04,5.39502417738011882984745649481691008e-05,5.22905335423981892387393264392580938e-10,4.18305172813799678620887530812150217e-10,5.78972182834567014316924123129537986e-09,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G10,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G11,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G12,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G13,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G14,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G15,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G16,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G17,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G18,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G19,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G20,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G21,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G22,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G23,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G24,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G25,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G26,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G27,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G28,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G29,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G30,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G31,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G32,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G33,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G34,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G35,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G36,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G37,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G38,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G39,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G40,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G41,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G42,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G43,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G44,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G45,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G46,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G47,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G48,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G49,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G5,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G50,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G51,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G52,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G53,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G54,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G55,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G56,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G57,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G6,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G60,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G61,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G62,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G65,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G66,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G67,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G7,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G8,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G9,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/1138_bus,Inf,2.70019555590239361228975761944979634e-02,1.88559349847666183275906465854820910e-01,1.86826917800724451165599733347353043e-01,1.35783770187195489254270622483841116e-03,1.35406032226432548732354872806636007e-03,1.78973606897160414728792802020434405e-03,1.46401293535483406351181052486871878e-04,8.78318113669695137389730884999913990e-09,8.64607288041952474945166367997509609e-09,1.44881784205090779208886749338292734e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/494_bus,Inf,2.79238860057280826416716271917547145e-02,1.83448590998644913956013747785796755e-01,1.82304198046445448535437874243547340e-01,1.39359985688803867918074172521795158e-03,1.38995195812108961090497117836801746e-03,1.70501495344779101879661629364381238e-03,1.84459524635764059158483839728737490e-04,7.47142661097272713793929810391663336e-09,7.23489706232224965332978375014039369e-09,2.24095047032791731629586761534619713e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/662_bus,Inf,4.88228230528037149847378093104367304e-02,1.66710553780926673530496749741688650e-01,8.07407278481577682242423196393392332e-02,6.95665484141459386380079922861201525e-04,3.35523651090224400278736414265044975e-04,1.39004179866951573194989004472041942e-03,1.70819216923455258491497594871521004e-04,1.06116787524255689086032587760192531e-08,5.11834346620332470437932559512917858e-09,2.34963443435650989492788203231553309e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/685_bus,Inf,4.41267180209407518353448488935902287e-02,2.16764775155579236334259043552007619e-01,2.13943102021659302087309656864439331e-01,9.49161331781252254866589433142108508e-04,9.33379764843318688612490683497131526e-04,1.74377477998997683052781810844528206e-03,1.94664449614400403418660854170399925e-04,9.68892708325641934484429601123641864e-09,9.40170482467732832130502902037133779e-09,1.63619653241042727567252807791686609e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/abb313,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/arc130,Inf,Inf,3.28188537468128443893771677223830483e-01,Inf,1.44686228559044556770954684351738829e-03,Inf,1.44686236513232715409022376406390502e-03,Inf,4.45732066178359003816482438773271342e-14,4.45732066207322381398089702677926916e-14,7.74166860637299010724983940231011472e-13,0.00000000000000000000000000000000000e+00,6.95165772473745791338068614327988899e-32,0.00000000000000000000000000000000000e+00
HB/ash219,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/ash292,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/ash331,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/ash608,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/ash85,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/ash958,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcspwr01,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcspwr02,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcspwr03,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcspwr04,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcspwr05,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcspwr06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcspwr07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcspwr08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcspwr09,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcspwr10,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcsstk01,Inf,Inf,3.48410838505561778191764766857804939e-01,Inf,2.89698890805586477756068643371796250e-03,1.23835323278806848761921407979482164e-02,1.71051121861728310343391075876993175e-03,Inf,5.09952962137215905456842454064196298e-08,2.33781924319228146818448134802151577e-07,2.66914873980219505619950477713923818e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcsstk02,Inf,Inf,1.71554607682260773155888436759793832e-01,Inf,8.83970348899068634324568029623724504e-04,8.20340108981322045145036552371543939e-04,1.70406958747225160245547055049065475e-03,Inf,1.13017249544825833379493581227278313e-08,9.95628695625050053181596877882983600e-09,2.36849137281598409534762762516401169e-08,0.00000000000000000000000000000000000e+00,1.67418760037707492469238044577930370e-34,0.00000000000000000000000000000000000e+00
HB/bcsstk03,Inf,Inf,2.20483574587888000084655233749434250e+00,Inf,2.55875136037105067072660197324480550e-03,1.92036221626821088121679605430050360e-02,2.45097082579404299742229812781141174e-03,Inf,6.06055718965200814717206933912051863e-08,9.07270342144975718070582844345374354e-07,9.14276837836210160779026504034224360e-09,0.00000000000000000000000000000000000e+00,5.49880134601281612043084925516562084e-18,0.00000000000000000000000000000000000e+00
HB/bcsstk04,Inf,Inf,4.36784356948030970489024920486178169e-01,Inf,1.45274645809147073287211837191587432e-03,Inf,1.45280837142462535589615893166102383e-03,Inf,2.38233062097004772951982151619372162e-08,4.80440888049544677000560280968562618e-08,2.38237870730662076980252807881782881e-08,0.00000000000000000000000000000000000e+00,9.06681225683799380075171814849812350e-34,0.00000000000000000000000000000000000e+00
HB/bcsstk05,Inf,Inf,4.34367519090768962284362034096698750e-01,Inf,1.80778566806323105459096253433612559e-03,3.30734109191488666062072066031673661e-03,1.80802966905556480888981232609558474e-03,Inf,2.97388931300599595245256656138804648e-08,5.12238366545623821554287265434010350e-08,2.97426968252589308387208601643535966e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcsstk06,Inf,Inf,4.20146773804605064429270075081640553e-01,Inf,3.29579790386092054822052104952279564e-03,Inf,2.09055706031258783860574686138698644e-03,Inf,5.09765338386878610327545177781024910e-08,2.52749442879958467379179010776751202e-07,3.22137375889943726536345722430710620e-08,0.00000000000000000000000000000000000e+00,4.32348810419769140902355540678988707e-36,0.00000000000000000000000000000000000e+00
HB/bcsstk07,Inf,Inf,4.20146773804605064429270075081640553e-01,Inf,3.29579790386092054822052104952279564e-03,Inf,2.09055706031258783860574686138698644e-03,Inf,5.09765338386878610327545177781024910e-08,2.52749442879958467379179010776751202e-07,3.22137375889943726536345722430710620e-08,0.00000000000000000000000000000000000e+00,4.32348810419769140902355540678988707e-36,0.00000000000000000000000000000000000e+00
HB/bcsstk08,Inf,Inf,6.25685269675079782487014982979131153e-01,Inf,2.27177016336123233944708678015253758e-03,7.37767047137890915032486949171057931e-02,2.04917350445223357195135461978389150e-03,Inf,4.00758492239960663438199283658751919e-08,8.29757051744079664203299762980558897e-07,3.81889729694802694828013809807740364e-08,0.00000000000000000000000000000000000e+00,3.15141976190525440584399800146053367e-16,0.00000000000000000000000000000000000e+00
HB/bcsstk09,Inf,Inf,2.02668633767957138684540226001668341e-01,Inf,2.44697470716047984497828409424530928e-03,9.77240819123130700792449559057291946e-03,2.44697470716047984497828409424530928e-03,Inf,3.17096866251080868816575910600183246e-08,1.17672182332759162501513089327344133e-07,3.17096866251080868816575910600183246e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcsstk10,Inf,Inf,5.64123350709806141167303883156334687e-01,Inf,1.57900693923295500130603954798321343e-03,2.23917243522532804531062195096458312e-03,1.57900977286073650937157122677549055e-03,Inf,2.29169335300644948967543210609013348e-08,8.42973035652701836734651984312479406e-08,2.29169627887859599730962497306201271e-08,0.00000000000000000000000000000000000e+00,6.51976905986212654925514691715177853e-35,0.00000000000000000000000000000000000e+00
HB/bcsstk11,Inf,Inf,3.65348489651127693421595821010442019e-01,Inf,9.70568976318340718753727687962699869e-04,1.78990349543252990298005567830434671e-02,9.70568992255672492453830363868906341e-04,Inf,2.62348236504577014436896676771743479e-08,2.46217759654448743760439327750903117e-07,2.62348237938505714028613958749981605e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcsstk12,Inf,Inf,3.65348489651127693421595821010442019e-01,Inf,9.70568976318340718753727687962699869e-04,1.78990349543252990298005567830434671e-02,9.70568992255672492453830363868906341e-04,Inf,2.62348236504577014436896676771743479e-08,2.46217759654448743760439327750903117e-07,2.62348237938505714028613958749981605e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcsstk19,Inf,Inf,9.66754290629598431837169316395777179e-01,Inf,3.20333928062468738908816616576595523e-03,3.49716206933633122866770944205140385e-01,1.62094983927146226845801874707438735e-03,Inf,4.98890524166413533859258511041617644e-08,2.61417127339148555830040066642678271e-06,1.87532886040794586421481367250707751e-08,0.00000000000000000000000000000000000e+00,3.28360115624590643953052245336950001e-18,0.00000000000000000000000000000000000e+00
HB/bcsstk20,Inf,Inf,1.26022214289043048687440260956975863e+00,Inf,2.65024138542602484757156895493569650e-03,4.61318389470616622684653569052112792e-01,1.48268304187554884170748675218950435e-03,Inf,4.93610330741369396849718816313343429e-08,8.43033745234337618920608432528434376e-06,1.87592513494072124439863545560829421e-08,0.00000000000000000000000000000000000e+00,2.45186895164829135708254389475709312e-15,0.00000000000000000000000000000000000e+00
HB/bcsstk21,Inf,Inf,3.94602031733490128892149976387444460e-01,Inf,1.70574593730132287702873663795003154e-03,3.65541935899065619719839251959242458e-03,1.70574621589198360790943592113779083e-03,Inf,2.28655220673830456016511931939679922e-12,2.28655171694940885784969604692592473e-12,9.14620886954357216276634366109304404e-12,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcsstk22,Inf,Inf,6.31476268289962054443383361515953897e-01,Inf,2.33806786525354044512512502890061998e-03,2.81428609707753008199752314444234318e-03,2.33807842969102997459279759543884705e-03,Inf,1.81277689060331876417597586809452851e-08,4.21755579084135894193094331485592581e-08,1.81284955273839167767252020252036183e-08,0.00000000000000000000000000000000000e+00,7.89921564645184519249477667804535371e-35,0.00000000000000000000000000000000000e+00
HB/bcsstk23,Inf,Inf,7.68490970765380306088694150574441961e-01,Inf,3.26546523683939673709908350974171688e-03,7.31495980304563718234853790798295802e-01,1.47049921186034158700271034723164351e-03,Inf,5.04477285534702885861925231251896232e-08,9.84392620287827681672188926361064477e-06,2.36684798958704871294643727032000583e-08,0.00000000000000000000000000000000000e+00,2.71485319680131642060028098499271636e-15,0.00000000000000000000000000000000000e+00
HB/bcsstk26,Inf,Inf,8.35584237043441493932228715669660378e-01,Inf,3.24994928487100960413029214618926087e-03,Inf,1.28217970588318185970759020300683631e-03,Inf,4.78203081253226872417807724213113065e-08,3.29181699265539281457848996468440774e-07,2.13601264968890318456549600211544221e-08,0.00000000000000000000000000000000000e+00,1.18326740457725176201814979409469762e-16,0.00000000000000000000000000000000000e+00
HB/bcsstm01,4.00000000000000000000000000000000007e-02,4.00000000000000000000000000000000007e-02,2.51077677223603452707588767314517418e-01,4.00000000000000000000000000000000007e-02,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcsstm02,1.33449162693056770499782311828082555e-02,7.70866933511495884903173397382901646e-02,8.09254806536578379353542744731691900e-02,1.33449162693056770499782311828082555e-02,3.57544757210137446044207126714977546e-04,8.82644636554040509535311544809867492e-05,1.98891422142221172677355270215874262e-03,3.23272453293063113525958194315384244e-04,3.25874671301203724991971075237114463e-09,2.20283013647488098182742645629938960e-09,2.30771105499465296255427256213077790e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcsstm03,Inf,6.32874950606649696618805810682174812e-02,2.03768894842933355806619589729811433e-01,2.03765578512627337975826185954505351e-01,9.33840231287977244416576880169920478e-04,9.33837837219990435068966766892594445e-04,9.33935688979495192832118800091697356e-04,1.55210673960353329025181615392327178e-04,7.81341638174486176580791978774798372e-11,1.58527506431673902709065280667885549e-11,2.59306771890294996227389093852226665e-10,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcsstm04,1.33449162693056770499782311828082555e-02,7.70866933511495884903173397382901646e-02,8.09254806536578379353542744731691900e-02,1.33449162693056770499782311828082555e-02,3.57544757210137446044207126714977546e-04,8.82644636554040509535311544809867492e-05,1.98891422142221172677355270215874262e-03,3.23272453293063113525958194315384244e-04,3.25874671301203724991971075237114463e-09,2.20283013647488098182742645629938960e-09,2.30771105499465296255427256213077790e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcsstm05,2.59860598524553418868394290744265110e-02,4.96179543898762017934415426751584656e-02,4.31322512000822784220430256294025300e-02,2.59860598524553418868394290744265110e-02,1.28168229745277353216198914878431160e-04,8.11689623385874438168479595924824126e-05,1.93449931690346465978489593469088630e-03,2.33315658385481348651553449941550848e-04,2.03197370969580863564468368018090063e-09,1.75702998717031208444883676503716092e-09,2.26360637053213763706604121902548115e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcsstm06,Inf,4.86867795168963637597206328056286564e-02,1.73063523817332193946230014401755428e-01,1.67921163673957003545169622437613927e-01,8.81772864540407998573945183971675258e-04,8.56993843699135169442055477368396036e-04,1.41101780083794020336897239175538072e-03,1.95503667931126277729174419276500696e-04,1.43047472354639940682643373818862082e-08,1.40226563671048507417666801209069452e-08,1.98910701302421210986076922969142473e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcsstm07,Inf,Inf,2.35184962923077711181272986873021655e-01,Inf,7.88142910588388917899304179755358394e-04,Inf,1.87921076063346251999737223621983025e-03,Inf,1.49638201537073049274866527834633548e-08,4.95512885656255547854723185721759498e-09,2.15539502118006080456638826731930288e-08,0.00000000000000000000000000000000000e+00,1.80213934525769228489216096635127407e-30,0.00000000000000000000000000000000000e+00
HB/bcsstm08,Inf,Inf,5.26823786859283528668090762452739920e-01,2.43430646013553560457542860430897068e-01,1.86935929145080804085848511898633412e-03,1.86865274418553850797939488399149368e-03,1.86935929452000331111773285160602368e-03,Inf,1.44281572575798571668402640573688869e-08,1.44281569741886656660253720031659031e-08,1.44281581111848219170026287347511468e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcsstm09,Inf,Inf,5.74462924339331032833385959854076231e-02,Inf,1.46331789166204896940110377816658126e-03,3.77608549424914065188917086677085461e-04,1.46331789166204896940110377816658126e-03,Inf,1.76721740149051153300038570899089376e-08,1.04181174528272080190954411010679304e-08,3.85084050534346749144374963849565968e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcsstm10,Inf,Inf,1.95418434585263337148433838884733686e-01,Inf,9.07488026463227570722153196141794282e-04,8.13366704484672504859085655999202514e-04,1.50171853681716231040643072623958231e-03,Inf,1.19265877661237947821695838448630316e-08,1.09184720201857610982673148292208996e-08,2.38942521120609945500705221597792792e-08,0.00000000000000000000000000000000000e+00,1.60582570177892466216160818834467045e-30,0.00000000000000000000000000000000000e+00
HB/bcsstm11,Inf,1.69430965556166212037954114815658880e-02,1.69167938561165889393595361130180304e-02,1.68538962860519571414274014512551062e-02,4.80558750634140218448026332420842740e-04,9.12829996376194198077218819445278688e-05,1.51601251759596909193657470412996893e-03,9.17920511613219558757428913389319798e-05,4.05995704474220434330356607210658482e-09,2.98748644399281618449566960837315230e-09,2.32148381764516847359633357811208592e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcsstm12,Inf,Inf,4.05742169361981313824089088828225706e-02,Inf,1.54867348303400966458462110643294225e-04,6.75230329896274799337402057458746637e-05,1.24216374228860695048257693235883880e-03,Inf,2.50493113221426787343017339392953352e-09,1.13258079479239746381890558609490350e-09,2.45074071163824640545446261606628472e-08,0.00000000000000000000000000000000000e+00,1.66654115936296527586417446817213579e-31,0.00000000000000000000000000000000000e+00
HB/bcsstm13,Inf,Inf,9.42066369819529551711328129146851002e-02,Inf,3.83438646778346590078120018637213620e-04,Inf,1.44976410008537239438575500642103541e-03,Inf,7.65022134441387087619229573511571392e-09,2.55521622119079567363652820355428124e-09,2.48800583764007038824552040542563806e-08,0.00000000000000000000000000000000000e+00,1.74237496991653276361704680526235935e-33,0.00000000000000000000000000000000000e+00
HB/bcsstm19,Inf,Inf,3.77970475213101523153262080568749739e-01,Inf,2.12466621135183680123891279026953099e-03,5.06449960127311267750797632251227282e-03,2.12466664288648665302330912891646869e-03,Inf,2.92074592115211379202383067141260995e-08,1.16219296198563062525733198367430446e-07,2.92074620142495945375818860274097518e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcsstm20,Inf,Inf,3.03041271066796489860148976151277452e-01,Inf,1.28948208902927760284279603252918708e-03,7.42680843182364603577290195896247735e-03,1.28948238478285556108716479071504976e-03,Inf,2.04308754054669764096143707221548460e-08,2.65909851388791951919529411268194850e-08,2.04308811331316616542850268777669209e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcsstm21,Inf,Inf,1.68226974392993871497827754842026987e-01,1.68007296958208585104629655566321250e-01,1.47660118478157798082861081699873639e-03,1.47660118478157798082861081699873639e-03,1.77340858922475373207424987469670992e-03,Inf,1.92271540292980585079861178839261404e-08,1.92271540292980585079861178839261404e-08,1.92271540292980585079861178839261404e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcsstm22,Inf,Inf,1.57344375177422249641469368382009504e-01,5.22584386447022303068154368680047734e-02,6.05425656310185565095605719817617094e-04,2.35835568343132159605975594006937896e-04,2.19602209560813543430268138157976913e-03,Inf,9.39676264191559401303597648022951754e-09,4.36610999200736140109183788187080945e-09,2.56997415452437586224862250022662300e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcsstm23,Inf,Inf,4.86029546463083551045443351696778543e-01,1.12731969050925489525883175812203766e+00,1.88729444208852745050295274768056588e-03,2.82808323850447756767693097781243785e-03,1.88730214349443199261201673309436539e-03,Inf,2.68147533825178830422167852351981662e-08,4.82676518390071014372663992677891523e-08,2.68148625203395453757592873937151466e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcsstm24,Inf,Inf,3.88548225732952994245360319011098996e-01,Inf,1.54141899045683074380097286075535039e-03,1.52732257055862826794457507302831444e-03,1.54721035169894836082396830569648755e-03,Inf,1.99648417177785089381710377858303128e-08,1.97036074735922317317631082779968661e-08,2.00639221766706442411261631096665344e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcsstm25,Inf,Inf,3.85257056395123287047362747144813276e-01,Inf,9.84600226276374318398704866806283464e-04,7.79738530143916798427485001232410393e-03,9.84600238278604534380024891577615262e-04,Inf,2.38845262116370622082414903773004987e-08,1.66074063277097804202136898977591353e-07,2.38845263257181280478858789053403594e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcsstm26,Inf,Inf,3.63182606398192006574393221216261241e-02,2.44985347333905333186212875622655549e-02,1.41532399185476932572223819927387369e-04,9.54441282669532874790019940014488898e-05,1.53427933195189995047425599832700796e-03,Inf,2.30498286223781423325382631279279414e-09,1.65019241755868278304469508399658211e-09,2.39091834574389845223328964902713152e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/beause,Inf,Inf,4.09426357347328897384597240927316591e-01,4.98235470990025690527223752612273954e-01,1.59375030392861035899614549008366686e-03,1.53418393700316260806245642704641710e-03,1.71476225099801792646900840455904214e-03,Inf,1.44458999764707606718241358476397395e-08,1.44015531023308801932039352808112274e-08,1.51837392615693561963712176997060864e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/blckhole,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bp_0,Inf,4.85570898088748840139680769265560970e-02,1.33085753589856755768505617938485626e-01,4.76623109895957432239350409816781134e-02,5.24959379720938311624028765271907386e-04,1.48493428159654416590554378714091184e-04,9.80786809328618598379293813447371155e-04,1.50870953349164466216557398463674231e-04,8.60695167447496374991725623855506771e-09,2.16621412075887920921305852909323819e-09,2.19700207064259824060496442668170537e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bp_1000,Inf,4.80737708390139838978080809882734649e-02,1.23824729997175949681577152360916558e-01,4.72613191306700431523669477295983902e-02,4.86433257888216214666558952950583223e-04,1.53067829173586432006333791356485459e-04,9.78742828573623383026859276477873884e-04,1.55419557369884874205011051653284560e-04,8.07955898449817342026992607632370741e-09,2.08771572877870656594418975790179272e-09,2.09697050944159745447890106030846298e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bp_1200,Inf,4.99292168205812314797999481797439738e-02,1.35509852301250489524557689591864953e-01,4.92240423453154259651518309169510832e-02,5.21550041907077486740338064249461594e-04,1.52466528357112715365971588809711280e-04,1.03355392228129840313765123152436099e-03,1.54760815078684601961295149496532476e-04,8.21348088788839177503778730591084206e-09,2.29881068779265851387807536080520589e-09,2.13364525561035654793297473016872038e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bp_1400,Inf,4.77074658162910866873473899863205391e-02,1.32615162636787491414076157326666951e-01,4.69169570551566983903827484218000004e-02,5.35379174339270469794305392171377070e-04,1.52400181364026739241806080683584088e-04,1.01894874376548706546678162317313278e-03,1.54995718066797161769182459320513795e-04,8.11325743822610904694234708303643395e-09,2.23719858341078106535671805885016753e-09,2.09349016607628241051866229925527902e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bp_1600,Inf,4.83883461077851059015907343563983879e-02,1.32732267798673618677096468677995994e-01,4.76030943514175156204324507283890820e-02,5.31426189628594033108005055952674772e-04,1.51322605053282411471767328443843824e-04,1.02259916892916565409431438459800112e-03,1.53916099479754500359767994619291824e-04,8.05386717030765014651594826823569772e-09,2.20078955360433442425431107496891630e-09,2.07727732186393797675471713926656415e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bp_200,Inf,4.98178707831814893280471422672909429e-02,1.22950298208857505860009942414122809e-01,4.88573090384521759398289346644182457e-02,5.14809269131329825177530456142539285e-04,1.55053269082176910681135477215469794e-04,1.01978117297193393193861159820977427e-03,1.57899042958173680969843268248455699e-04,8.40666129527555748425805487842401354e-09,2.18866949814731818215719323022152071e-09,2.04740530591036973888188506868370735e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bp_400,Inf,4.79598068703762190797860800505839933e-02,1.14426922635783971643643163809526404e-01,4.68997979166418895041374972017220910e-02,5.18241705045077708838692388885302407e-04,1.54016630256381654528174924423398254e-04,1.08549505539897226561046920836071132e-03,1.56979080273554379452232772787917216e-04,8.09408034565137423538274664080422657e-09,2.05854002159049792098885522056806191e-09,2.07195921809889942785227233663861623e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bp_600,Inf,4.89880757232660739267029524202189609e-02,1.14091400013695694315935376627092427e-01,4.81063629673680969589490598567778170e-02,5.22536359697162217502420791397750345e-04,1.63479170992271941581370151233091659e-04,1.05211507429597124086077085612195045e-03,1.65829808175268984917211270657209247e-04,8.64967494107260351296208095879211046e-09,2.27795667199423324446738686505202432e-09,1.99226463809390910242118276658490465e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bp_800,Inf,4.77105938904348587014931984630775012e-02,1.19863780786582406638276327895102936e-01,4.68299127861577942532779054946920067e-02,4.92968980662442502863460691568712175e-04,1.55362824856148214986907868001585105e-04,1.02046862801350150674726047208754667e-03,1.57599675513418664226737707841934757e-04,8.21879506291982443339014068411756436e-09,2.14636703986732362652739131934002922e-09,2.08778592047536292684928417562815533e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/can_1054,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/can_1072,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/can_144,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/can_161,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/can_187,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/can_229,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/can_24,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/can_256,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/can_268,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/can_292,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/can_445,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/can_61,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/can_62,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/can_634,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/can_715,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/can_73,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/can_838,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/can_96,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/curtis54,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/dwt_1005,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/dwt_1007,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/dwt_1242,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/dwt_162,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/dwt_193,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/dwt_198,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/dwt_209,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/dwt_221,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/dwt_234,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/dwt_245,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/dwt_2680,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/dwt_307,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/dwt_310,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/dwt_346,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/dwt_361,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/dwt_419,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/dwt_492,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/dwt_503,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/dwt_512,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/dwt_59,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/dwt_592,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/dwt_607,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/dwt_66,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/dwt_72,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/dwt_758,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/dwt_869,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/dwt_87,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/dwt_878,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/dwt_918,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/dwt_992,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/eris1176,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/fs_183_1,Inf,Inf,3.24247741234531864743822725774475692e-01,Inf,1.55934969311303580733239345967196002e-03,Inf,1.55934969326255470069012326552884522e-03,Inf,8.24226691811167802311351089516316620e-09,2.77060355286997230626260364299901142e-07,8.24226692914008814191318326438033077e-09,0.00000000000000000000000000000000000e+00,1.42013662089730648419083436045853222e-34,0.00000000000000000000000000000000000e+00
HB/fs_183_3,Inf,Inf,3.34270108468759284842875507348545443e-01,Inf,1.87864376698718525899760915844747797e-03,8.59255118398684675191428665057068698e-03,1.87864376710647756886049316831168337e-03,Inf,1.54104833264285525313572287582507447e-08,1.82667699862717127210627204175773135e-07,1.54104833313525841400339524335714207e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/fs_183_4,Inf,Inf,3.22150281877205269701188013679781545e-01,Inf,2.31803178996664986222534699849217135e-03,1.10621498496346085126302273188595270e-02,2.31803179006937274501671319344573599e-03,Inf,1.40241932249295089649385445049615293e-08,2.34402729738856919828552083710234941e-07,1.40241932273668522072845487433707454e-08,0.00000000000000000000000000000000000e+00,2.30191484081520645268186638753483638e-35,0.00000000000000000000000000000000000e+00
HB/fs_183_6,Inf,Inf,3.51054972626214229607972803348276337e-01,Inf,1.53502583858281071899751727509663240e-03,Inf,Inf,Inf,1.85556199426818743007698560203317598e-08,Inf,Inf,0.00000000000000000000000000000000000e+00,7.49345639413296936066702053018227222e-35,0.00000000000000000000000000000000000e+00
HB/fs_541_1,Inf,Inf,4.23105538817591215060572613437631231e-02,Inf,2.07357434170708417992751333980934189e-04,Inf,1.74185602747912929421436095956443000e-03,Inf,4.67296913094202006156028894527571061e-09,2.27880015790793135740324078864584139e-09,1.62564081026361187045819354115328881e-08,0.00000000000000000000000000000000000e+00,1.12756495103423554291974813776927266e-27,0.00000000000000000000000000000000000e+00
HB/fs_541_2,Inf,Inf,4.06341776077425947263941654115455972e-01,Inf,1.16014610857301497302946706687851413e-03,1.15948842367408416453671719908871367e-03,1.16237896306635340578555473203914342e-03,Inf,2.36393010989949992221546342477860706e-08,2.36249807261325671063746409300703019e-08,2.37011554764359605480572148195980109e-08,0.00000000000000000000000000000000000e+00,1.98373847751443787449211775755172903e-32,0.00000000000000000000000000000000000e+00
HB/fs_541_3,Inf,Inf,3.69516293495579627599499015622283008e-01,Inf,7.03216646651636697692413635045190222e-04,4.66476054520820962486330136760065573e-03,7.03669699571657520657800019985391676e-04,Inf,2.27439076242974272619623310802216869e-08,5.53788716368179804848172999470791984e-08,2.27466608078953698909927455611625919e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/fs_541_4,Inf,Inf,4.19106312585650905663752833397507543e-01,Inf,1.23606157689651608293451433165402135e-03,1.22706126098227652728818609215243213e-03,1.24593388403781521071415468443609031e-03,Inf,2.76020387104206262851999597789461903e-08,2.75130277743730231561454951112412757e-08,2.77885371385758764185996446893296769e-08,0.00000000000000000000000000000000000e+00,2.83849560675322070008748993860212278e-32,0.00000000000000000000000000000000000e+00
HB/fs_680_1,Inf,Inf,1.67271214040037683769936188345145106e+00,Inf,3.23762530795891912724716518170143181e-03,Inf,Inf,Inf,6.34861873065408430750214746646807789e-08,Inf,Inf,0.00000000000000000000000000000000000e+00,8.29661362899068217474085199898227500e-18,0.00000000000000000000000000000000000e+00
HB/fs_680_2,Inf,Inf,1.67342946691000962337701553712108812e+00,Inf,3.24871265754166212254287090976405194e-03,Inf,1.70939970325118815249326104451005923e-03,Inf,5.63906952366834446041301890799986871e-08,2.91152629933514073342038595978920950e-06,1.73024042995105749868243462821625103e-08,0.00000000000000000000000000000000000e+00,8.68210574259651722469324341680374473e-18,0.00000000000000000000000000000000000e+00
HB/fs_680_3,Inf,Inf,1.67346602481169497967441778863580736e+00,Inf,3.24472009272274970177603194759149649e-03,4.03297235415618644250370277860088077e-01,1.71606858028321644473387196847934126e-03,Inf,6.72590667873348334645646394313991484e-08,3.01518372588995696505848973364518760e-06,2.27267178030456297560167525242049787e-08,0.00000000000000000000000000000000000e+00,9.33899655911507483589606111328761909e-18,0.00000000000000000000000000000000000e+00
HB/fs_760_1,Inf,Inf,3.41323453155412664787934595226414586e-01,Inf,1.76548498681955192823771858565050409e-03,Inf,1.76548499221947259827748691537965040e-03,Inf,2.13615913708175787916916039370392949e-08,8.61011381116454368895261910321836646e-08,2.13615916853951911618831663554258500e-08,0.00000000000000000000000000000000000e+00,2.62317724051249833646906076063467642e-34,0.00000000000000000000000000000000000e+00
HB/fs_760_2,Inf,Inf,3.41294249108267281838198172922929338e-01,Inf,1.69447477640099954613378301156536008e-03,Inf,1.69447478696795928956520874184887617e-03,Inf,2.78811958382814300307397288189173106e-08,8.19015324170536536527478668435847284e-08,2.78811961580927269611672659968327435e-08,0.00000000000000000000000000000000000e+00,2.62437576861023942589699410419302888e-34,0.00000000000000000000000000000000000e+00
HB/fs_760_3,Inf,Inf,3.41294331242971756910610790939272964e-01,Inf,1.69447513023064378775201004471673042e-03,5.37074006777408694430069747248654020e-03,1.69447514125566447524093308135133214e-03,Inf,1.92914956183861649430007722937180527e-08,9.65625720300546969312482932225262088e-08,1.92914960574240551726699003499799007e-08,0.00000000000000000000000000000000000e+00,2.83680774457251524441669501866057497e-34,0.00000000000000000000000000000000000e+00
HB/gemat1,Inf,Inf,1.42491466815822274300523386813086625e-02,Inf,1.19537085772436548890425285405464771e-03,Inf,2.66023713070600816991854754377615261e-03,Inf,1.22648242763912769835318688569444405e-08,1.22436122100364087384545209609690376e-08,1.24961697907430213495510193769585803e-08,0.00000000000000000000000000000000000e+00,4.24904006879601117828517346743977584e-35,0.00000000000000000000000000000000000e+00
HB/gemat11,Inf,Inf,1.76113795842076880238175712697043533e-01,Inf,8.04258431745891887868797531796043000e-04,Inf,1.94630212187667161779508579299400271e-03,Inf,1.06980403659068761884963292282766877e-08,9.23630162836131190933300170711309433e-09,3.30803728451884095190007756278542865e-08,0.00000000000000000000000000000000000e+00,1.21048644021644947724346652506527165e-33,0.00000000000000000000000000000000000e+00
HB/gemat12,Inf,Inf,1.63812087090521772749220383963856429e-01,Inf,7.49689426048442219488668019545434550e-04,Inf,1.81603373838666700718425316365216812e-03,Inf,1.04832940108130908347497990878474804e-08,8.02352754144336741255658399203136023e-09,3.05980535598787774519869181754333166e-08,0.00000000000000000000000000000000000e+00,1.02846378352211526374221934692055413e-33,0.00000000000000000000000000000000000e+00
HB/gent113,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/gr_30_30,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/gre_1107,Inf,Inf,5.49526163291676642248663900974497867e-02,3.09121339915452713721131214404388219e-02,1.66026304187804034809315576152540922e-04,1.04040994457798374276159273044138760e-04,1.79339492381117491137534608052539868e-03,Inf,2.35009977505369466877244030175004921e-09,1.98676799520941962504088068926315846e-09,3.93687157231139846060817858470013668e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/gre_115,Inf,Inf,4.85933230422959532522899480212261853e-02,Inf,1.66187971526970039540830757863894883e-04,1.25170585392633394723447385374125273e-04,1.53967582618166755205956916765763828e-03,Inf,1.32983033625277898361392441313962245e-09,1.15371100760977008447931363077928821e-09,2.40977590169680518148003125737101776e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/gre_185,3.19593774680369806121902181644126533e-02,4.19245111648273047803394436742843880e-02,3.42468265447378469237737038601814986e-02,3.19593774680369806121902181644126533e-02,1.26471512506171492230280285594637122e-04,9.75901099258281869282128629414993199e-05,1.72911413532790949017057266185798490e-03,1.57972147922356220463695127655938603e-04,2.68656960807064096149743611363864402e-09,1.50233161109412370405477228674235769e-09,2.19907919067706783369446948836632684e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/gre_216a,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/gre_216b,Inf,2.90839052800299023153743743940342530e-02,2.92879211605836129840416060757779027e-02,2.90839052800299023153743743940342530e-02,5.67162984637092048241302589962672197e-05,5.64044757060048964192578016279326463e-05,1.73633781612236428860379264462610260e-03,1.97470931579379290971938120279667846e-04,8.70698250041243141207078891757642840e-10,8.47220214431453351923717304897253062e-10,2.14870321632412731819724889859033137e-09,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/gre_343,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/gre_512,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/hor_131,Inf,Inf,7.57419871642457582198522672432098173e-02,Inf,2.50653742270993440573332362755566053e-04,1.14466345299649970857197142876508879e-04,1.69463990733717272537218656239220838e-03,Inf,4.13869487456853443314489859142539659e-09,1.84497626256798554219781186542298944e-09,2.72678856830750070563396776213903219e-08,0.00000000000000000000000000000000000e+00,2.06653610097620711960912918941334247e-26,0.00000000000000000000000000000000000e+00
HB/ibm32,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/illc1033,Inf,Inf,3.83608653664265437113278025573493130e-02,2.34710729134377689422377137103183076e-02,1.66526447787393093977679603416101711e-04,1.00782013503588381624750624994362287e-04,1.27765416372365218143342863910480158e-03,Inf,2.87962263310957909855586798298869881e-09,1.42461023248063513124297929844469821e-09,2.04322321795227683610127421316345090e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/illc1850,Inf,Inf,4.09471867407453222154372431140945951e-02,2.26579828233398584079513675341744343e-02,1.47973004599273091715281432158580076e-04,9.69127935459035871493975471652769361e-05,1.33825530034375965612000852677709090e-03,Inf,2.70955570980119035370768385067445301e-09,1.38078322947378966484892148533784397e-09,2.12677993603904783016824417489604858e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/impcol_a,Inf,6.61124574556202288673957133125008046e-02,2.09326473820684592770585001412361104e-01,1.07931566395295378861904784191634374e-01,4.81138121968220267176577264371007534e-04,1.07439765631868754433136160667699289e-04,9.45310025744365174154113072988226476e-04,6.91494060188106792648747565177294535e-05,4.01273043763544121899691642825479078e-09,1.63686155355792121977865765012975825e-09,9.07124010619599850044192770958075294e-09,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/impcol_b,Inf,Inf,3.50329546328487053746911210211404654e-02,Inf,1.37223785844418347570188175832500910e-04,5.73517303912639746144536108031619939e-05,1.41934126915684408224976737646721194e-03,Inf,1.84445402341909788039847534556723484e-09,1.11855476732073925019824712164892728e-09,1.78826901325719273189177251821888642e-08,0.00000000000000000000000000000000000e+00,8.41833089319885423876615810619584882e-32,0.00000000000000000000000000000000000e+00
HB/impcol_c,9.75376367981584004736140199259524436e-05,5.50917107003568634399223567580330805e-02,1.23188648618313042565083154600631568e-01,5.50917107003568634399223567580330805e-02,1.26932560094014954414418813650991230e-07,1.26932560094014954414418813650991230e-07,1.67421364854776825487357603845791455e-05,2.28410554264139644727859231927323166e-06,1.60147764795701305569330315248946932e-11,1.60147764795701305569330315248946932e-11,9.30191391826776906526659632452050799e-11,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/impcol_d,Inf,3.96845770495303586644379412372420112e-04,1.94975067513013433181142144212222421e-01,2.75159861674669341304518890827754526e-04,8.51392280214470985045471344297840579e-07,8.18515761547982209547385203157904742e-07,1.41439876599491425126771877756302713e-05,2.45747653059841874782351275967132229e-06,1.75963640829103495976955411964632525e-11,1.63902000073869055213389382271151797e-11,2.81732284990621312363192617962444111e-10,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/impcol_e,Inf,Inf,1.80762187866131406962793214684737293e-01,1.80755460295216707189888587468989349e-01,1.59956925706746754630597618707676684e-03,1.59956925416921848895934001310791313e-03,1.59957189029825384591425561522327066e-03,Inf,1.91157577757230042953338395678583375e-11,7.21600964998846637010816465729449102e-12,7.63349738943023157152134408653139653e-11,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/jagmesh1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/jagmesh2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/jagmesh3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/jagmesh4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/jagmesh5,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/jagmesh6,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/jagmesh7,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/jagmesh8,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/jagmesh9,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/jgl009,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/jgl011,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/jpwh_991,0.00000000000000000000000000000000000e+00,3.46451738217113406687017679932903934e-02,5.29213771676315741355116788593320254e-02,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/lap_25,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/lns_131,Inf,Inf,5.27686583277819810113766182189044750e-01,Inf,2.43465978501157982109723710146176011e-03,2.13827153529327015909104542117594701e-02,1.64529530913444071219633009781633504e-03,Inf,6.25219727927076607424329702466594146e-08,2.68803513207743117102807655353624753e-07,3.24798292858361114723266751541004178e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/lns_3937,Inf,Inf,1.64922307043902915066332373014277166e+00,Inf,3.46055236433385516693013695313908425e-03,5.02164851350385899460754279615041318e-02,1.73896631706177061401162106809876756e-03,Inf,4.68150398494828154404530793427486271e-08,7.33666284154408249361935147649548725e-07,2.54996310119874138712307987478979042e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/lns_511,Inf,Inf,6.93078865186013744689567569218881206e-01,Inf,3.15660771451939421120652374694415151e-03,2.70242856160197550914691407309333987e-02,1.72204491752525337620261174109307431e-03,Inf,5.58794829658583263509709891330934968e-08,3.00463050745798887934810672657057729e-07,1.75831923662039664055815584578522250e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/lnsp3937,Inf,Inf,1.64922307043902915066332373014275471e+00,Inf,3.46055236433385516693013695313906732e-03,5.02164851350385899460754279615048179e-02,1.73896631706177061401162106809875684e-03,Inf,4.68150398494828154404530793427495339e-08,7.33666284154408249361935147649531184e-07,2.54996310119874138712307987478981367e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/lnsp_131,Inf,Inf,5.27686583277819810113766182189044462e-01,Inf,2.43465978501157982109723710146176086e-03,2.13827153529327015909104542117594641e-02,1.64529530913444071219633009781633467e-03,Inf,6.25219727927076607424329702466593916e-08,2.68803513207743117102807655353624753e-07,3.24798292858361114723266751541004235e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/lnsp_511,Inf,Inf,6.93078865186013744689567569218879762e-01,Inf,3.15660771451939421120652374694414286e-03,2.70242856160197550914691407309334077e-02,1.72204491752525337620261174109306961e-03,Inf,5.58794829658583263509709891330932098e-08,3.00463050745798887934810672657056856e-07,1.75831923662039664055815584578521877e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/lock_700,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/lshp1009,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/lshp1270,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/lshp1561,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/lshp1882,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/lshp2233,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/lshp2614,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/lshp3025,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/lshp3466,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/lshp_265,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/lshp_406,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/lshp_577,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/lshp_778,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/lund_a,Inf,Inf,2.39601139690573073603354249576087950e-01,Inf,4.08697210467100805653633738891297730e-04,6.34075302925067552229933820421448522e-03,4.08697210467100960303688486714298673e-04,Inf,1.92542992325542215529834481470839027e-08,1.08956701036337029895176125202720367e-07,1.92542992325542215529834528107350301e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/lund_b,Inf,Inf,1.72521319634117211910927268692178990e-01,7.62122549151653460030802664202367006e-02,5.20774700923498873554766372832726599e-04,2.51864916489745847566657906896409363e-04,1.04945099891374331335559277078015591e-03,Inf,6.92868182897546313209105026789664985e-09,4.60447027067381884695227898146131967e-09,8.14514763272717855020359552168222388e-09,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/mahindas,Inf,Inf,4.22187779111300277891131054718677116e-01,1.71677455127760439712395900461872126e-01,1.17305362760212149408396009260426171e-03,3.27111358467382418256542593525465055e-03,1.17305362760586426119693824287019603e-03,Inf,2.13427884095822447731175924390332941e-15,4.88971783701340442468645029657477465e-08,2.16495358134425829943202168895718911e-15,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/mbeacxc,Inf,Inf,6.81185852975668977831892245962883771e-02,3.08320341815285688419596024841564466e-02,2.72796600487222583116271683840988187e-04,1.26092870529377204484882715060864142e-04,1.71295172870367572347037736939779047e-03,Inf,3.86082891979063985376996171503508809e-09,1.89206719073383151055250823300722452e-09,1.18428526375763114576755128917189703e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/mbeaflw,Inf,4.72792033150753951878438540194350170e-02,1.81510641609879448466273916933535047e-01,1.57830722002422261802933420951770708e-01,6.27671887512971506072818860482653272e-04,4.92233500314036081410252861426036051e-04,1.33814521235422199718362595577929569e-03,1.99003358600810205855265522333644436e-04,9.48319235153559793054356112446610233e-09,8.37046370598555014549696480088684883e-09,1.75501659589690769491320670346112613e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/mbeause,Inf,6.35334256013253198397950366136117001e-02,1.78193234582683237903422825285182877e-01,1.56291874177003257083484255633561674e-01,6.36805957056430529297281335738791125e-04,5.42644553310999597473556398187152584e-04,1.82139521542067708441672033786487792e-03,1.93250880741171524995493271725030492e-04,1.14013428517627604586271696420059278e-08,1.07147445362999776187186763750945847e-08,1.79709577244731995104103480901131027e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/mcca,Inf,Inf,5.26702137679731135733550774256141158e-01,Inf,5.10322606344088687318336110743955141e-03,Inf,1.15270208338215740708133441597460758e-03,Inf,7.62577416105592824494833106124208456e-08,3.17166300956902899905652216195169253e-05,5.33857689874540991834711618540380051e-10,0.00000000000000000000000000000000000e+00,1.11923594284093869939317100100527919e-14,0.00000000000000000000000000000000000e+00
HB/mcfe,Inf,Inf,7.94447728774337102870779554918959087e-01,Inf,2.85960541774329339454868193006753448e-03,Inf,1.39130921862870269378167955703497278e-03,Inf,6.32908512489651636102207173215426336e-08,2.81198538214921866048211769148102809e-05,1.76408673651079310977239430707827251e-09,0.00000000000000000000000000000000000e+00,4.22638692367041088597908302686478790e-15,0.00000000000000000000000000000000000e+00
HB/nnc1374,Inf,Inf,1.51448275975683226137826790840221903e-01,Inf,6.99016569531395697116078752665655251e-04,5.78877417112790514815938863778812412e-05,8.14788366599817532621669469330502502e-04,Inf,2.51671819072047655796421359817554322e-10,2.51671819072052069193045758283505905e-10,2.62207204435109430367017915159224696e-10,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/nnc261,Inf,Inf,1.51433750395764980057710752972317617e-01,Inf,6.98865838581114278503887421084264882e-04,5.78753334309511821187810587799132425e-05,8.14612669541132050970749794609440574e-04,Inf,2.51620130515034773338957421826921573e-10,2.51620130030515587396841325130351463e-10,2.62573840109161329933676211912953871e-10,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/nnc666,Inf,Inf,1.51996040512148985012335271498375900e-01,3.25182614247846576256191564444827116e-02,7.04712709230052252178358273574348218e-04,5.83594676864692561624411828567748202e-05,8.21427906158746685072600905403334877e-04,Inf,2.53723018408159418897246300699354810e-10,2.53723018407337552921328051876085467e-10,2.64405986505720574480966975043038436e-10,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/nos1,Inf,Inf,6.15247943529857267829305022353582156e-01,Inf,3.30664087779201835414500090061920120e-03,1.69461177939201943551907646765145285e-02,3.30664087779201835414500090061920120e-03,Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/nos2,Inf,Inf,4.65690655913633600300685826906238822e-01,Inf,3.30666656589756477262022393224069389e-03,7.60009859610278870447883471503020474e-02,3.30666656589756477262022393224069389e-03,Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/nos3,Inf,Inf,1.35185000526537077575700443270346062e-01,Inf,1.20434618693174905111411622794627583e-03,3.52265941368517690053414156110668447e-04,1.37364683481192965519636657632547783e-03,Inf,1.76840813928674106801842516577690617e-08,4.15509624428116717524643156439969078e-09,2.58861352928309687089591038131663727e-08,0.00000000000000000000000000000000000e+00,4.22807615629192755075210076398449886e-32,0.00000000000000000000000000000000000e+00
HB/nos4,1.48044213586166989949398228809062494e-02,5.94409719862965082414975281463787013e-02,6.16620048867497884042799828048324493e-02,1.83507350888063331800201401620555507e-02,2.04155283534178832860753133781048609e-04,8.09970300494467337916617394318299110e-05,1.22075001218949169579495267648695809e-03,2.04155283534178832860753133781048609e-04,3.15617142182720044914897488041298490e-09,1.42571994449993959575380208308523564e-09,1.92370818457669446131959532357852965e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/nos5,Inf,Inf,4.96485911871300033539858054316963039e-01,Inf,1.70731449055910880094278622842967717e-03,1.69864968967203016149341860721828751e-03,1.70787557460477720074586300853074862e-03,Inf,1.26328211791869724226808626222297963e-09,1.26324516184752395314169105578829024e-09,1.29923446135947006740792819674645546e-09,0.00000000000000000000000000000000000e+00,1.87637344477029397358809020314741325e-34,0.00000000000000000000000000000000000e+00
HB/nos6,Inf,Inf,4.54993985190307133123191051085769140e-01,6.30166460244166033837204182571035157e-01,5.77083639582390593822971494735588082e-04,1.83435569422189233469011392455559211e-03,5.77083639595710096580774815904888700e-04,Inf,2.64387216033905388692538925280449854e-14,3.93537037231171649265251966748983209e-15,5.14760062325123213545216156148098947e-14,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/nos7,Inf,Inf,5.31056274101305786593181448573968112e-01,1.73334878204097062566677885019303697e+00,1.64205032528744323316361774172665223e-03,3.64233936931561233518780504828567302e-03,1.64205032528744352001844789845831292e-03,Inf,2.04104690377651491044058856734189124e-12,8.92457484213957810697950031836048687e-13,3.96155187666052033042762549427050299e-12,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/orsirr_1,Inf,Inf,5.43576651811556802542500515334719514e-01,3.63138399422688077556568647346321334e-01,1.78350090035342586457950223003975759e-03,1.70243896807891679174272941849006308e-03,1.86366239765928023208745391980664584e-03,Inf,2.72458761749044791797949397186008928e-08,2.61899542346806690176742787382577877e-08,2.80555590164184461446919167964080249e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/orsirr_2,Inf,Inf,6.07966465052925071464150451183879787e-01,2.32921617467919804372013709809085256e-01,1.74785448756657868160458271492485421e-03,1.68900028029674955971178798139746384e-03,1.83853385395487443120066812002879322e-03,Inf,2.70538719967647418452037912225397083e-08,2.59655602220683719648906180467417195e-08,2.79210772914384813283033815158376377e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/orsreg_1,Inf,3.84352332777482922843744943842874789e-02,2.20545091208279353136699772059112021e-01,2.20540782571479994420806506548334926e-01,1.01517195891862378057415830344395604e-03,1.01517131705250821407716329199969461e-03,1.92631198696060120597270097696140693e-03,2.66842899323866924956909620671585989e-04,1.27457738130325381558961490406461065e-08,1.27457719788111982723996212385033009e-08,2.67630177277622798319842866243659399e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/plat1919,Inf,Inf,4.97532039869567509748441176062225194e-02,Inf,1.96863187325192958321996989919059568e-04,Inf,1.67487933699177678133091952938606659e-03,Inf,2.98475917838310548045913327791815115e-09,1.59337848362616839305681018104106641e-09,2.59276652671956524847711147052898900e-08,0.00000000000000000000000000000000000e+00,8.23235602716837165866787455210604054e-35,0.00000000000000000000000000000000000e+00
HB/plat362,Inf,Inf,7.63263527674126874305088072534516430e-02,Inf,3.02667412325451840262389898128347681e-04,Inf,1.59718774216926296044338866869007004e-03,Inf,4.61868198272356517766707455153897284e-09,1.65592386094568342404057637621070349e-09,2.46473248086992835786217967950217229e-08,0.00000000000000000000000000000000000e+00,3.44989233392311883114336797307532880e-35,0.00000000000000000000000000000000000e+00
HB/plsk1919,Inf,5.37032349665683772838333127057684471e-02,4.62414995702722348455945320064458144e-02,2.73043217634728276899742762784714484e-02,1.81691468414510020060276768183609878e-04,1.06963255402966285750024271514881633e-04,1.68932385439269810753033887792454650e-03,2.13183835077897459392920550036571436e-04,2.81052282744194603703893276357025201e-09,1.67199582703579419266042631453921431e-09,2.58899326785889311402260589829043461e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/plskz362,Inf,5.55068537000121460448288131331709787e-02,5.58307528787926943590488900225862857e-02,2.78439634641547666184612947255923258e-02,2.29379767011262200565227726508297688e-04,1.11919172774132346415476125657075632e-04,1.80143631431332234782395008058399792e-03,2.28070326796259023288332299490150210e-04,3.54711731086606431381623624350765921e-09,1.69650792418645028808232452600917070e-09,2.76149602021844562809889778439109619e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/pores_1,Inf,Inf,3.16423707209680966706247588846269737e-01,Inf,1.29354124896592562225032837651918763e-03,3.15051602330768549828858056963893616e-03,1.29354607257628319452246046634041950e-03,Inf,3.00740513851205439912571190299669166e-08,8.13010402820157366391309676429283419e-08,3.00740743587262051481159953761482622e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/pores_2,Inf,Inf,3.77102260152075725955899805399482221e-01,Inf,1.69235333620540634471079175167646041e-03,3.35826497108752917736404258016782760e-03,1.69236036877197119997973004396223212e-03,Inf,2.53425102225911719821819281916423250e-08,5.37839154066029674310817240757468983e-08,2.53426186591216121541460139036059154e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/pores_3,Inf,Inf,3.81790055535474773099313883575192589e-01,Inf,1.55989866036414449908376886830984045e-03,1.13922363737144685874598974289789556e-03,1.63251333154882561472732136729826712e-03,Inf,2.17763755339538816533915543844333264e-08,1.57825993560912874822827188346578054e-08,2.36636859933539961971127853054340148e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/rgg010,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/saylr1,Inf,Inf,4.93362780517828998143286757795302776e-01,Inf,1.22693491159576469961365110589407852e-03,8.90005741236536689656297716799039449e-03,1.22693493187761972811208858502485422e-03,Inf,6.91097235640111222716612568733665015e-13,1.55269677877265352263865210300808739e-07,1.15838136465216937787394462127183313e-12,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/saylr3,Inf,Inf,4.72681498309064854610099150896233353e-02,2.05960815436587456809563347652239993e-02,1.36465808001010852630220255022640138e-04,1.05271404154262459142846704677295532e-04,1.86940983650712835317736732344031921e-03,Inf,3.10078958912997621865493245673691068e-09,1.95559270953374711414008511520854204e-09,1.92507161602239959213729214826286491e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/saylr4,Inf,7.65172603861818623368942006791595855e-02,2.31288173633427629989075076162980869e-01,1.85164368593254280658435476948801089e-01,4.92689267233639805283336944008471651e-04,3.65747744086811659698290759489182299e-04,4.92689312029314896687620796992676718e-04,2.02276369329932466092816904569633210e-04,1.38818811391880049013286486455648449e-08,9.96110396816720887238239204776283792e-09,1.69808588882259344970513728396030811e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/sherman1,Inf,Inf,4.71411552262652168040082368992829331e-02,2.05407463709863840273972179598191452e-02,1.36099167432337524129263874352513197e-04,1.04988573106327926824793376753639772e-04,1.86438732210897661559005445470588782e-03,Inf,3.09245874585906303974617738052044031e-09,1.95033864894802473829245995542725599e-09,1.91989955598498635319511149265140828e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/sherman2,Inf,Inf,5.31046460552413015560378017641708539e-01,Inf,1.78320641636526525927009633293208174e-03,1.36827971036601702738724321000271390e-02,1.78320641975859698667225735980459548e-03,Inf,2.31954847693205592133550148922529474e-08,2.33538491601282463216205224040194487e-07,2.31954848213798514947740785447041940e-08,0.00000000000000000000000000000000000e+00,1.72745848291286295026595784451747577e-35,0.00000000000000000000000000000000000e+00
HB/sherman3,Inf,Inf,3.46592334314804400514104607239350451e-01,Inf,2.28797413296857546195625303365333569e-03,2.45400572008842717734995798923083212e-03,2.28846890973072691703854616889466720e-03,Inf,1.74173171951943942189704929106812533e-08,2.01097211690353674000345274007679633e-08,1.74317653538637272954808918397980638e-08,0.00000000000000000000000000000000000e+00,4.37195121969225816358302305759693123e-32,0.00000000000000000000000000000000000e+00
HB/sherman4,2.48393770049011966511462470675857492e-02,6.06454180807888224687146274363821109e-02,8.58257994748373670720214577738373082e-02,5.60791586098294922704299975780446440e-02,4.51307360284870160695593715038491083e-04,1.88534433965934734513683812397445617e-04,1.74460789096728413516465868789259575e-03,2.16839417588064989761939899366751127e-04,6.77465757283198278190085517286476532e-09,2.97528605023142201284361438123416433e-09,2.59689269116733041324422637331891995e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/sherman5,Inf,Inf,1.82436118679892259313961795547961840e-01,1.08093968915884726145523248945252915e-01,8.76156350169883323038306954009181232e-04,3.96418165183844658092208007492305863e-04,1.74538195418707495592872671026028318e-03,Inf,1.31129695155231939680761098849863816e-08,6.75382626267956823821690777417441343e-09,2.64900657876958913335189635919060518e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/shl_0,Inf,4.12364759855803870778816713002441554e-02,1.03950988770550680958561251834419971e-01,7.42053010223751689796666349746813748e-02,5.12129245718955708793007242977195233e-04,3.91145172351292267963219222268460473e-04,1.47838978937859538308839541765530580e-03,1.47838978937859538308839541765530561e-04,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/shl_200,Inf,4.11225217786569604318556672474985951e-02,1.00348154160820761472189461299487173e-01,7.38559057389469036178493615474706027e-02,4.97185553730535416064102335742169772e-04,3.96616866173752790376166757560314796e-04,1.44953252330738771630665178151195078e-03,1.49907084809933673788102055063736244e-04,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/shl_400,Inf,4.06291854261889818486950708741745798e-02,9.55566694097917369496955989391603597e-02,7.28810753782862493084268182980730962e-02,5.06999551969833015851919679281666578e-04,4.04445728450822374670993483736254664e-04,1.37154219530947644824699113379248416e-03,1.52866116614748097891486993616556044e-04,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/sstmodel,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/steam1,Inf,Inf,4.83065501075306110411020508576773687e-01,Inf,2.01671439873228286582054488125413449e-03,5.26652115321276087086615931225662725e-03,2.01671549498195299663242215142772092e-03,Inf,2.58197846371062986193407424159231673e-08,8.33086419462181263055956599126801001e-08,2.58198057120383163633880351721451302e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/steam2,Inf,Inf,5.01285099053721035366890063913147962e-01,Inf,2.56448318225175412586237603210813720e-03,2.68209007571864852377153993216818706e-02,1.60272469392308999943099897745886715e-03,Inf,5.23589944248933975427756641521919602e-08,3.11866314112991825188635906324298001e-07,2.35305439803261310732016021326902729e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/steam3,Inf,Inf,9.40386429541090904597569455098428708e-01,Inf,3.60914243000870276395189420961481696e-03,1.12029941818493613500084653719230424e-02,3.43899030989596573172677121017761467e-03,Inf,2.00089195258309998912926090484753686e-08,6.81889010581927436473975166852206715e-07,2.00089195260861262098733775879376782e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/str_0,Inf,Inf,4.85587731025753420317014295894228723e-02,1.58063099261205974630113307940342845e-02,1.34877031638141124477163456865501373e-04,4.73723292114046393265570296120169787e-05,9.03483861937404896982222277840594952e-04,Inf,1.91249236005053622400814515278308472e-09,9.49458451018314433685695436750689326e-10,1.87039166489371212055329241671848950e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/str_200,Inf,Inf,5.27209541130988339572739322510636669e-02,1.48841509211882463829485774905295188e-02,2.09576273226072116294365125138192217e-04,6.83619790796926297063551350921538295e-05,1.19641516910125250838425155904802603e-03,Inf,1.89340575210264165419205746834205767e-09,1.15474488922663682998548795386800383e-09,1.46178551589892130875505788255009251e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/str_400,Inf,Inf,6.32453152276084937355500542687243291e-02,1.59136364302604338935868745667112644e-02,2.08422793894760556751095826901008530e-04,6.60297899530248224716616824056771701e-05,1.19440110919083791712768859800668846e-03,Inf,4.30616443645244887852476670460035583e-09,1.06479409322748380659603451545027879e-09,1.64415850430734571552767735887752391e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/str_600,Inf,Inf,8.29276062555426192017715083110694344e-02,2.20557897065853092959905449038533433e-02,2.59824872077874808750987636245072233e-04,7.43919812371753657410267236374442498e-05,1.40489025141871132321187369044136811e-03,Inf,4.07251209519226638245387440638534349e-09,1.14970667044885677849881627826322561e-09,1.96406093654892055667582119622039032e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/watt_1,Inf,Inf,3.55609844855382602010677790978624514e-07,Inf,1.68010491838032659107793728246165083e-09,Inf,1.68010471929975012390244816978448566e-09,Inf,2.53520754017698298477847360362263580e-14,5.70675302477886718764588093424728881e-14,2.53520712500400152126620807230228742e-14,0.00000000000000000000000000000000000e+00,1.90205919491689560509628225515127831e-26,0.00000000000000000000000000000000000e+00
HB/watt_2,Inf,Inf,2.92106951225663749366395467522921489e-07,Inf,1.38009833015981490887257916033251433e-09,Inf,1.38009814899326368968600220313264026e-09,Inf,2.08152439669573284406282847879737490e-14,4.69167718622830301361288256670870285e-14,2.08152405177794712584602010530243308e-14,0.00000000000000000000000000000000000e+00,1.59512651273688086020375369472937761e-26,0.00000000000000000000000000000000000e+00
HB/well1033,Inf,Inf,3.88837841563067446468272980737964114e-02,2.28741760580873062592102336073300689e-02,1.57703873231783813691494791443532501e-04,9.74552900234563239445134312453287579e-05,1.11812589351769906026851505303374688e-03,Inf,2.69646349901354605953705049799766640e-09,1.30710673323086904693614797152079155e-09,1.88116207394933006392115361312243808e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/well1850,Inf,Inf,4.40306536258172421102685059914996711e-02,Inf,1.57463439444588808197661097163916922e-04,9.73515660559253606093981284225840804e-05,1.30173511210099557154199255101298568e-03,Inf,2.81052127841967528256234530326468513e-09,1.37180498095226966590398626434520575e-09,2.13236551023431163107177127524086581e-08,0.00000000000000000000000000000000000e+00,3.02733438294673957441047693100264717e-29,0.00000000000000000000000000000000000e+00
HB/west0067,Inf,3.83127210030258849508051194181655517e-02,2.22666443665206550147582799937178657e-02,1.92060278317868766031068155540102800e-02,8.56727957900831264813131343479550592e-05,7.31267684442827470628838582153400271e-05,1.41485869307317989373478447760761897e-03,1.27298608891386844124160543370917853e-04,1.51746141893283031599929763686597316e-09,1.37373942830797732088117664468770583e-09,2.10679901785891519554816295166291888e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/west0132,Inf,Inf,5.98080755850550100648894129820541630e-01,2.11664460307819498499870516080127740e-01,2.43010882918226442233237759905604126e-03,2.41717411594012993574370222058969039e-03,2.43962152639422299213543147453761905e-03,Inf,5.47251046543211637538144170249848770e-09,3.45648425980256822970659054579700423e-09,5.60612927087959065029787365855175675e-09,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/west0156,Inf,Inf,7.79756336144603475047093981469143233e-01,Inf,3.15873000880824267879858351723800977e-03,Inf,3.15873000882083501376413864272031476e-03,Inf,4.54351043198243274632313870773318542e-10,4.54351043148087971288434489319152985e-10,4.54351058339222150688109941805723230e-10,0.00000000000000000000000000000000000e+00,2.07618910549773910470531875643794718e-35,0.00000000000000000000000000000000000e+00
HB/west0167,Inf,Inf,6.51975021043192633603031061850964429e-01,1.71866119350337111409586650178113581e-01,2.61060342589770010642402926038376175e-03,2.60685402057203598078370889522027983e-03,2.61155003612913035153652806793617378e-03,Inf,3.65152783977049197239090332780189360e-09,1.90027759025318513596181466940975551e-09,3.82309334859444811268672905229840651e-09,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/west0381,Inf,Inf,3.17675839142020639740037654574963486e-01,Inf,1.14927648531444467268047208274389326e-03,1.19521776197854664907795191973845956e-04,1.20312782347150117268918239093101612e-03,Inf,7.18821268145312682060771624194596451e-09,1.87121438403833558614305932752930658e-09,8.93274262816600139750758145159429888e-09,0.00000000000000000000000000000000000e+00,1.32573378110353612865402239593114515e-31,0.00000000000000000000000000000000000e+00
HB/west0479,Inf,Inf,6.55011986876075904638532209794056262e-01,1.70750521449877556153534359709979333e-01,2.61092321585868914238777468848120356e-03,2.60730470405733621512116884403233008e-03,2.61328393536491272517061018310828188e-03,Inf,1.78130175197836042259430548546863115e-09,1.77217720825937973306280526284772926e-09,2.10341916826549201197743959042438949e-09,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/west0497,Inf,Inf,2.39393402178362858260163307917488155e-01,Inf,1.69749138634164918182723917012251849e-03,1.69748846358477565136922534699378579e-03,1.69884111452270284582895888520916283e-03,Inf,6.01587337054320739159403730078244408e-10,5.97017900237925325847120215379075666e-10,8.87306812427160922145203656673385898e-10,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/west0655,Inf,Inf,6.55011981819772015224544328784045086e-01,1.70750520090964903233418682889617590e-01,2.61092319565612190144570752650288934e-03,2.60730468304453673712809532380943004e-03,2.61328392869759551222411859754872029e-03,Inf,1.78130189495697459227013232811051629e-09,1.77217721203714606090577602173913681e-09,2.10342084216261495531247027820789276e-09,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/west0989,Inf,Inf,6.53920508623261979758644213758520659e-01,1.70839319951673112597943662590352881e-01,2.60551497019167962988466925659531078e-03,2.60286599516160099686997480687693255e-03,2.60797398290326857535121686694561162e-03,Inf,2.59683847795808248340780335584327817e-09,1.57257537825831354409262338424139161e-09,3.21622132446824026685899247068940015e-09,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/west1505,Inf,Inf,6.53710244379581798996864598095899661e-01,1.70791274870333212409133255899403431e-01,2.60365953135174113308239158735637279e-03,2.60187641021018029950577516875366843e-03,2.60620483171652080395177801513201526e-03,Inf,2.80512863145996786069686079772075108e-09,1.56246792974962257221464558208665544e-09,3.40199801811348675295925966033562715e-09,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/west2021,Inf,Inf,6.53720066449767706865771834708661689e-01,1.70751523640865435732019570561143578e-01,2.60388678234629554213251533360029193e-03,2.60267072962139753710988477259749340e-03,2.60701616087726632640521507601170147e-03,Inf,2.43449351211632069131624464033827201e-09,1.62857700512347678846625467080959061e-09,3.24896521666255883165079595582623924e-09,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/will199,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/will57,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/wm1,Inf,Inf,7.73569791317904103461029457689807170e-02,6.40625028460494632596203813438888614e-02,6.09252835469713960960815177312386447e-04,5.92513921166127629906714073600566147e-04,2.83504253363720079577588623054697662e-03,Inf,9.98997735988540006696464228981290699e-09,9.98870122135911895936651589664106012e-09,1.17572875332183652415835415836310919e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/wm2,Inf,Inf,4.80779902963072195927743643006355491e-02,2.35425395549323718816417042297429961e-02,1.88447155346663444759008515504520051e-04,1.64055633905405190177750513369366935e-04,1.52579021840423861763875137695309568e-03,Inf,4.38986547852516922153474696527974649e-09,1.37359869435123263415284298688091650e-09,1.11641266108931785000873225979906356e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/wm3,Inf,Inf,6.87931844974573439635066983219017171e-02,1.38496234066257781755423361716964096e-02,2.28142429642068442469297770321940041e-04,1.00404110025676550427789540884661315e-04,1.19105481713437699668811984806964993e-03,Inf,3.90767646775537530876673482699936734e-09,2.36777556078437617978399260186079068e-09,1.56290785901930518621837773717508807e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/young3c,Inf,Inf,1.45668293054051467216071632614980464e-01,Inf,2.61613769971848757291944840883679184e-04,1.68275621249367197983681720224328554e-04,1.78692337050272622052788068167174361e-03,Inf,5.09280547275606366860079926930267258e-09,3.55254381044135087434985639530730888e-09,2.62978491830126266832686787326549542e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/zenios,Inf,Inf,4.65376030739278438339094880221548232e-02,2.67779862414990293753245853662808846e-02,1.81583955158116371023931148246392316e-04,1.10059566768351621928392693118150795e-04,1.56879535430094774423724413692692790e-03,Inf,2.77521498095191808833817469382503032e-09,1.65103152830022837888886732368177235e-09,2.47136595678329377458186731822005677e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Hamm/add20,Inf,Inf,7.40940306759232546077120000973773475e-02,Inf,2.49510251624631993274831234066450021e-04,1.16129164431646956355623665070641316e-04,1.73092744610666934336940440714876035e-03,Inf,3.92555131905621722607498816909117321e-09,1.59624851521453158627473117250658957e-09,2.96935237136798600104494089379615220e-08,0.00000000000000000000000000000000000e+00,7.58795055837451004439596000936802736e-27,0.00000000000000000000000000000000000e+00
Hamm/add32,Inf,Inf,1.09033052346118136215356053889544780e-01,Inf,3.54039204393061350585807113982960915e-04,Inf,2.52370625409960918418870218177321576e-03,Inf,6.25195543089965040007188336456296133e-09,Inf,3.83017699027988443521973603529005896e-08,0.00000000000000000000000000000000000e+00,6.56604342767175788124419776116046377e-26,0.00000000000000000000000000000000000e+00
Hamrle/Hamrle1,Inf,Inf,1.83565276684587534501722421805568411e-01,2.04689231334081932235657415801367519e-02,1.33903756358221803853064861336966810e-03,2.54964573239680563456559670363437788e-04,1.33912052451287338579555603998688371e-03,Inf,1.46573124555304755895099803783538817e-08,2.49610610988204254045269907282078387e-09,3.39880371207212441864198814377643696e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Hamrle/Hamrle2,Inf,Inf,1.23668433551166725837745384037730179e-01,Inf,5.11379200629547153899002962719476949e-04,4.77610476074058949197622926592511142e-05,6.88117085277491298671483999301917244e-04,Inf,3.66384243368731331523027096718312408e-09,3.55694440184590340463820433660795478e-09,1.38356726566372624217674453162493155e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Hohn/fd12,Inf,Inf,3.29499500828534100327986543622411874e-01,Inf,9.51851153976064212223528391823791816e-04,5.19729511065487604066159935832358511e-03,9.51851554755156858670663897697212076e-04,Inf,1.47789890512876620770693503383803824e-08,4.04273670038872789153911023824387450e-08,1.47789893475687776517344460110529399e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Hohn/fd15,Inf,Inf,4.17563435974519525947271458630069850e-01,Inf,1.25741599185415637606132142009584834e-03,7.27124937186121787378753621385605311e-03,1.25741616284511065907639271006299393e-03,Inf,2.13746973225606028400187589780189329e-08,1.20101796447338189928598319895954526e-07,2.13746986708866510149626733401735618e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Hollinger/g7jac010,Inf,Inf,2.99186743303660175581494043113870804e-01,Inf,1.67822421111470525330293500745576721e-03,Inf,1.67823574870893389411316157452032711e-03,Inf,2.49342229964788211757625205518141044e-08,5.25452960242705680715037552228958705e-08,2.49343905088947335142540004483814066e-08,0.00000000000000000000000000000000000e+00,3.21448619310086615424370846974994463e-34,0.00000000000000000000000000000000000e+00
Hollinger/g7jac010sc,Inf,Inf,1.93531959029705383890157593939781271e-01,Inf,5.81245062376923959119700906155871574e-04,5.34384028624909500560399056690308553e-04,1.85619704088144626360958953177990668e-03,Inf,1.17712220349814891722619302218898193e-08,1.12745996520763553763200365682439706e-08,2.35882827268568515163512760787423596e-08,0.00000000000000000000000000000000000e+00,3.85326942690149416925636352294484371e-30,0.00000000000000000000000000000000000e+00
Hollinger/g7jac020,Inf,Inf,3.39163450748987548848700592116357018e-01,Inf,1.61382831923281337748173189191611328e-03,Inf,1.61384854205217040417436485777766423e-03,Inf,2.53920473000136482202676415230500762e-08,5.10323587504839919442094503796816962e-08,2.53923885661299215653556043700751323e-08,0.00000000000000000000000000000000000e+00,4.06354721753829235007294845128830807e-34,0.00000000000000000000000000000000000e+00
Hollinger/g7jac020sc,Inf,Inf,2.01394981359734218438332126942434476e-01,Inf,4.55212399089653423149674409408878938e-04,4.46428697676304290037250588535132486e-04,2.03504233802240220317165317928555067e-03,Inf,7.91828110147852021109189864244365972e-09,7.64878137186607317394396526133598615e-09,1.60228367269617323976643520982959676e-08,0.00000000000000000000000000000000000e+00,3.46850069766388733468205393550581798e-30,0.00000000000000000000000000000000000e+00
Hollinger/jan99jac020,Inf,Inf,3.64042392346902981558401675110784861e-01,Inf,1.64484972324262904543420624877390990e-03,1.64457447678159223969621721243847578e-03,1.64495905600196154847960502776239036e-03,Inf,2.59665156334412881004381048304104726e-08,2.59611993172844654327723535211120100e-08,2.59685920061592064281533864764606685e-08,0.00000000000000000000000000000000000e+00,1.49694916743983745734186145267790332e-32,0.00000000000000000000000000000000000e+00
Hollinger/jan99jac020sc,Inf,1.56596899903243649249401950643913051e-02,3.87866148788853099853173014051818477e-02,1.28328356304805760317939770343368800e-02,1.75017856535754781202356774033276989e-04,7.85557263318546662348362114433275845e-05,7.02330105663946973752656719229730612e-04,8.43623100531059014424313441808555280e-05,2.63470002794863331820872873431246242e-09,1.06927100268405297669687576851086990e-09,1.10099273999683582633867080832880679e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_BIBD/bibd_11_5,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_BIBD/bibd_12_4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_BIBD/bibd_12_5,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_BIBD/bibd_13_6,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_BIBD/bibd_15_3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_BIBD/bibd_17_3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_BIBD/bibd_17_4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_BIBD/bibd_17_4b,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_BIBD/bibd_81_2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_BIBD/bibd_9_3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_BIBD/bibd_9_5,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_CAG/CAG_mat364,1.24345736141074591483105347418879579e-02,4.01408618105646954471996926260559988e-02,7.53671006800192109514594511938940720e-02,2.47049926472888299761993451086123135e-02,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_CAG/CAG_mat72,1.17452144330160245434733325409360446e-02,3.10749164848868989556993511579099773e-02,6.10299244313251156590253453839497365e-02,1.17452144330160245434733325409360446e-02,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Forest/TF10,0.00000000000000000000000000000000000e+00,2.18010360098473668146138621981406615e-02,2.18010360098473668146138621981406615e-02,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Forest/TF11,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,2.88195208852117481932308875033219545e-02,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Forest/TF12,0.00000000000000000000000000000000000e+00,1.28612709377089515366333770841174893e-02,2.22763747140209212425168011169195779e-02,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Forest/TF13,0.00000000000000000000000000000000000e+00,1.00080096128179458427033543604804401e-02,1.91638793959958301620670524939032340e-02,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Forest/TF14,0.00000000000000000000000000000000000e+00,1.01894376774545987073119886675243331e-02,1.76486237579079831253778476403528406e-02,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Franz/Franz1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Franz/Franz2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Franz/Franz3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Franz/Franz4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Franz/Franz5,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Franz/Franz6,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Franz/Franz7,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_G5/IG5-10,0.00000000000000000000000000000000000e+00,4.82799434127793404157763317451192349e-02,5.48547931860808215156014644659709224e-02,4.78390214518390571640641078108414996e-02,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_G5/IG5-11,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_G5/IG5-12,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_G5/IG5-6,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_G5/IG5-7,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_G5/IG5-8,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_G5/IG5-9,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_GL6/GL6_D_10,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_GL6/GL6_D_6,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_GL6/GL6_D_7,0.00000000000000000000000000000000000e+00,1.49654323603924869290245353494661620e-02,9.88927124229185828294859714737570833e-02,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_GL6/GL6_D_8,0.00000000000000000000000000000000000e+00,1.65219681700183952663406495651332853e-02,1.65219681700183952663406495651332853e-02,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_GL6/GL6_D_9,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_GL7d/GL7d10,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_GL7d/GL7d11,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_GL7d/GL7d12,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_GL7d/GL7d26,Inf,6.42072995787775296143332830296008337e-02,2.70331127126453509651879987416098391e-01,6.41527425641529404110065303074039446e-02,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Groebner/rkat7_mat5,Inf,Inf,3.69328401534810518259911708255791686e-01,1.85505836828800357307197535148734198e-01,1.37372127348100367571672344178132611e-03,7.20852028643063370923532574300220037e-04,1.44315794098261048873174141574678885e-03,Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Groebner/robot24c1_mat5,Inf,Inf,3.65886736452487226390099118429741632e-01,1.89436883932546546260529857339557490e-01,1.36951222963391671974393498580787221e-03,7.10663235513484054856528382324092371e-04,1.44750118458450342491436789646671501e-03,Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Groebner/robot24c1_mat5_J,Inf,Inf,3.65886736452487226390099118429741632e-01,1.89436883932546546260529857339557490e-01,1.36951222963391671974393498580787221e-03,7.10663235513484054856528382324092371e-04,1.44750118458450342491436789646671501e-03,Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/ch3-3-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/ch3-3-b2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/ch4-4-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/ch4-4-b2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/ch4-4-b3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/ch5-5-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/ch5-5-b2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/ch5-5-b3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/ch5-5-b4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/ch6-6-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/ch6-6-b2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/ch6-6-b3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/ch6-6-b4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/ch6-6-b5,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/ch7-6-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/ch7-6-b2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/ch7-6-b5,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/ch7-7-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/ch7-7-b2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/ch7-8-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/ch7-8-b2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/ch7-9-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/ch8-8-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/cis-n4c6-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/cis-n4c6-b14,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/cis-n4c6-b15,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/cis-n4c6-b2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/cis-n4c6-b3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/klein-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/klein-b2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/lutz30-23-b6,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/mk10-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/mk10-b2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/mk10-b3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/mk10-b4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/mk11-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/mk11-b2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/mk11-b4b,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/mk12-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/mk12-b2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/mk9-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/mk9-b2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/mk9-b3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/n2c6-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/n2c6-b10,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/n2c6-b2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/n2c6-b3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/n2c6-b4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/n2c6-b5,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/n2c6-b6,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/n2c6-b7,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/n2c6-b8,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/n2c6-b9,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/n3c4-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/n3c4-b2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/n3c4-b3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/n3c4-b4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/n3c5-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/n3c5-b2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/n3c5-b3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/n3c5-b4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/n3c5-b5,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/n3c5-b6,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/n3c5-b7,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/n3c6-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/n3c6-b10,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/n3c6-b11,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/n3c6-b2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/n3c6-b3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/n3c6-b4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/n3c6-b5,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/n3c6-b6,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/n3c6-b8,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/n3c6-b9,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/n4c5-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/n4c5-b10,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/n4c5-b11,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/n4c5-b2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/n4c5-b3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/n4c5-b4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/n4c5-b5,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/n4c5-b6,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/n4c5-b7,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/n4c5-b8,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/n4c5-b9,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/n4c6-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/n4c6-b14,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/n4c6-b15,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/n4c6-b2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/n4c6-b3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Homology/shar_te2-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Kocay/Trec10,1.28671253163744685824967177572348811e-02,4.49199066477773650390905403939011188e-02,8.33264345930314899543227131326601965e-02,3.52380739301204679447897035072741283e-02,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Kocay/Trec11,1.01525683322869258070263850082124386e-02,4.94327610729151640567091557599834580e-02,1.01232990507900655263275733642678006e-01,4.12083574860122181950117871371042012e-02,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Kocay/Trec3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Kocay/Trec4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Kocay/Trec5,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Kocay/Trec6,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,1.13592366849412962230769214041913417e-01,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Kocay/Trec7,0.00000000000000000000000000000000000e+00,2.80056016805601960705858816132049586e-02,6.26224291085149490159617457920808394e-02,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Kocay/Trec8,1.65080795868981501893367805978494529e-02,4.81289089737403969398213784508540984e-02,7.83046969348945026787364287878793820e-02,4.36762732101943858954781060610362312e-02,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Kocay/Trec9,5.46284988070541991781737763197664676e-03,3.41154865705562758058028012550300325e-02,8.79162485787065083098630677591054804e-02,2.50339230885130673554163736677007494e-02,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Margulies/cat_ears_2_1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Margulies/cat_ears_2_4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Margulies/cat_ears_3_1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Margulies/cat_ears_3_4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Margulies/cat_ears_4_1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Margulies/flower_4_1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Margulies/flower_4_4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Margulies/flower_5_1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Margulies/flower_5_4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Margulies/flower_7_1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Margulies/flower_8_1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Margulies/kneser_6_2_1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Margulies/kneser_8_3_1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Margulies/wheel_3_1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Margulies/wheel_4_1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Margulies/wheel_5_1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Margulies/wheel_6_1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Margulies/wheel_7_1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Relat/rel3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Relat/rel4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Relat/rel5,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Relat/rel6,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Relat/relat3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Relat/relat4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Relat/relat5,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Relat/relat6,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_SL6/D_10,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,1.64666230484696058561051246029554796e-02,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_SL6/D_11,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_SL6/D_5,0.00000000000000000000000000000000000e+00,4.01771701845153911542656153035456593e-02,4.01771701845153911542656153035456593e-02,3.28045220870081925365161843898101099e-02,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_SL6/D_6,0.00000000000000000000000000000000000e+00,2.50745508992257388236988880184797488e-02,3.36410401895683385156154820883572396e-02,2.24273601263788923437436547255714920e-02,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_SL6/D_7,0.00000000000000000000000000000000000e+00,2.47304641577426151482857144538367208e-02,7.84648432849881354831999910943053013e-02,1.80605774356915053059196216944911802e-02,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_SL6/D_8,0.00000000000000000000000000000000000e+00,1.35700076029381396048459069119771918e-02,1.35700076029381396048459069119771918e-02,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_SL6/D_9,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_SPG/08blocks,2.68038172370142651002545504679282783e-02,4.89252533086754335108263541289949294e-02,9.70644057280601832644315877067458125e-02,4.87858648393590805382086686067007354e-02,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_SPG/EX1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_SPG/EX2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Trefethen/Trefethen_150,Inf,5.28699988927402629447907763045101455e-02,2.26640361040710112131332418589490966e-01,1.01356591900301429545085662770222393e-01,1.25721029181928044554527516718163582e-03,0.00000000000000000000000000000000000e+00,1.69202045637644515576867574680979439e-03,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Trefethen/Trefethen_20,2.70149206544549242517959322201286355e-02,6.09538816171133341186302078771310927e-02,8.92273462749557374842038507817052747e-02,6.04071989901243175018095106084679261e-02,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Trefethen/Trefethen_200,Inf,5.69692260025735395703921358826840918e-02,1.59290061653905611866781380411360132e-01,9.76218029394323831970472574480037466e-02,1.07710280157277503222458673551107088e-03,5.61587663270421088876343052577202712e-04,1.67806410447514282946128851197617086e-03,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Trefethen/Trefethen_2000,Inf,4.58842303381853557414784468726230063e-02,1.74622034606910675731909382605473288e-01,1.73460879894342962328449938345373731e-01,8.04138390581994005168194316753982336e-04,8.00410464017736732377683140444717630e-04,1.62449335550605284501653508543515849e-03,1.97940785279138928870402228252049947e-04,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Trefethen/Trefethen_200b,Inf,5.69692324193584010973707249987249761e-02,1.59290079595698539969871452866126644e-01,9.76218139351602736974671785556311261e-02,1.07710292289330958061842896327546915e-03,5.61587726525400468992184440224063613e-04,1.67806429348554542439029391620416721e-03,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Trefethen/Trefethen_20b,2.70211960015531633027771575338432634e-02,6.09680407097505090906187240459636999e-02,8.92480730642619936254980064021904641e-02,6.04212310928183860706205900449069679e-02,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Trefethen/Trefethen_300,Inf,4.80902086320765245192973840105772393e-02,2.01755263977404505229280578027381845e-01,9.83248740642465975463628008097162174e-02,7.64024922287953283800798937148801007e-04,6.06686723681166062268782456756189548e-04,1.48413665457316583657251873334762219e-03,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Trefethen/Trefethen_500,Inf,5.19796320052461184328519685603654149e-02,2.22193259055048587228326475728738548e-01,1.02417074302114267362639258809323771e-01,7.82883305403228000149112747327661017e-04,4.12930584912504169562263135913044321e-04,1.56742578962399830753865624273467565e-03,3.15106101854127886577280768944449902e-04,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Trefethen/Trefethen_700,Inf,5.37759807369367133907437036601811025e-02,1.67069741015397571632946682256962818e-01,1.23140233348976678204397445635494075e-01,8.45571343840466436867802476557903316e-04,7.25475782653590770599231659118270599e-04,1.74676728812807533802647653741107127e-03,2.58150310979607436269261158976364938e-04,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_25fv47,Inf,5.14001033297532298341664828108871709e-02,1.24465986675824583174036748308636711e-01,5.04014181192497464100828939846110394e-02,4.55797525515312369981384959306241396e-04,1.53771698128609273750979570644207442e-04,1.05744469180392025112059194732497486e-03,1.57042883021928598302506430878649648e-04,6.99690712678220273760648716328552579e-09,2.15432196228300194848302518884397912e-09,1.88540254190436402328245937814218642e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_80bau3b,Inf,4.94993426749789606336969950661081257e-02,9.81340179359677966605503851504002910e-02,4.90701667633716976840279314618381558e-02,4.40771753672591601542166788095740479e-04,8.19031272404194646668823583313272343e-05,1.92296224601540245269929707484441267e-03,8.50680723162311935194602069472147786e-05,3.57427447526865589843369678674618655e-09,2.95357052272948619489856299252730558e-09,1.95854971661664807457193045173890449e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_adlittle,Inf,4.80908192900870991116273550885215540e-02,8.27014073810321496605626066959906932e-02,4.72956668924307005448180693583269517e-02,3.65504347909156632129112227356062415e-04,1.01903499118676449990619490208540317e-04,1.47801780889298750394758500077028374e-03,1.03366473074044144194233003053408487e-04,5.57876932006940272177072171794069103e-09,1.55623955660142459343107644028214788e-09,2.24998919138517292183360932139024219e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_afiro,2.15964551450166982855079172927648152e-02,4.67452174288456117243499199099742549e-02,4.51111425948158634117617177490791648e-02,2.15964551450166982855079172927648152e-02,1.51218124420191961122056077330534198e-04,7.08837338096119152399757446049850041e-05,1.06450822135747866977254548659991137e-03,1.71808554869455845155176584695152451e-04,2.83634714215277942092272335903550355e-09,1.35827660019163177931617864231026762e-09,2.05910105783298828703099266205904689e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_agg,Inf,Inf,1.74115567943752643210414163847800700e-01,8.97735124114402701696065406160884387e-02,1.74894412828653676402719367514825513e-06,1.21282943810601903198602031295979028e-06,1.73065149355253080786989115729024564e-05,Inf,2.91315005868076111940746672357756568e-11,2.27737452472642551766961257755888973e-11,2.66318294727324257385305330285213478e-10,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_agg2,Inf,Inf,1.63354808593733569855474950257028809e-01,8.63413365107631064540071646045613533e-02,1.64556181619379763394750678913252620e-06,1.12924141945587415648185450108132727e-06,1.78996883002209368400579191721253080e-05,Inf,2.85492859873550999866000907043452745e-11,2.35488996906110428824456709475120738e-11,2.59213012106446278122456931853228473e-10,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_agg3,Inf,Inf,1.55491219907183107510344110078436061e-01,8.30498233335173660961202521294495117e-02,6.08704143812505996739142994056868723e-04,1.52256474189579895022198782481875330e-04,9.14069303045600321243111054862287785e-04,Inf,5.14521823046162622222648448553599806e-09,6.63605370970364123071146167887778817e-10,5.22868776001673955000061473137386182e-09,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_bandm,Inf,4.41790570480695437758772369506292124e-02,1.45161686312804381275998426568913252e-01,4.37977932209800950875645142127334018e-02,1.95174236673643175811431060134331747e-04,8.57641382023327459414725516682488599e-05,7.65628023739250719964630406398677961e-04,8.80092405012293764863243064948268725e-05,2.72610139669620886742197361003033191e-09,1.22922948869628320879432807506074629e-09,1.18684065696852857813097094178833494e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_beaconfd,Inf,5.06053946187735642005320365812634377e-02,9.61709794122924865156331997624518229e-02,5.65392569010013925353561232860074242e-02,4.39035280497846347832121445595056772e-04,2.22891938250207693534778367716331459e-04,1.43237955743989101561763243156818767e-03,1.46096177306318302652666001665644273e-04,6.69805064383473978869162281072168422e-09,3.40211235766892725958203244104539476e-09,2.24649346787610983954987128126912748e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_blend,Inf,3.96788107136112067340688806840694461e-02,8.20548769544066226957117862069729861e-02,2.85682119941760158849885927696627829e-02,2.33888170404119071835959798425596312e-04,5.70562423981971482781199090584795793e-05,1.00653183189232050790757067849322463e-03,1.13509310079039830661366074168599962e-04,3.59047974982446422397090944101681500e-09,9.63087808496416626427986142192741719e-10,1.41994057606151659256141595158354501e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_bnl1,Inf,7.42762523700160157539318326858965036e-02,9.95374132435064852168455883359880978e-02,7.35738915018614872096784303845413843e-02,1.77252774520698115728994363017151887e-04,1.45082248649016378441958748715597737e-04,7.75245332433152768106274793314928458e-04,1.49668397809026157843149935010177666e-04,2.72706390042512167649639005079394559e-09,2.21064733713789118947077999222517073e-09,1.19546013400815135557534929554835481e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_bnl2,Inf,3.15242005170431690877618296168136075e-02,7.49884488366414531537008842791039226e-02,2.83467775353213238361012040422977859e-02,2.13439740013497338116997723551298511e-04,1.82072289342655379501744663146306490e-04,9.09712858764219737479603014099968665e-04,1.85861912505683351239503311889285598e-04,3.25952656771983572336953234095193498e-09,2.77638433846460182651524059044129587e-09,1.38811567538088055989804775650615222e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_bore3d,Inf,7.76759397322670391777808620355619665e-02,2.06742528993822547001606525392905610e-01,7.98349885717202473928089901068436277e-02,1.09292617896085828234124140190471045e-03,4.28557577319641920039898605531837382e-04,1.79419029506921560384085755356489593e-03,1.07774811555417932211215311628827475e-04,1.24771432951132375906713208608721737e-08,5.25701088450503621072474608866778301e-09,3.22579600131166378705003970503071795e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_brandy,Inf,5.49857528868056881081403667986695017e-02,1.13765572532741979883869740682891362e-01,5.46931857478216439334272692043894740e-02,3.29320497338697195215523607944840885e-04,1.21695238373604105481974419512693370e-04,9.39873715843739813873276684705041278e-04,1.22868041912916067492507590500373063e-04,5.01563821944174086509822489168286930e-09,1.85817771788385001123304390391332242e-09,1.37031086778128279714297179821097774e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_capri,Inf,4.95166136852437350815097373069433358e-02,1.22940136771103900897254816585324734e-01,4.88165544133895545531183714156710557e-02,8.47625703225236807223781380392096071e-04,2.22908607418321109011260092955186732e-04,1.77569240679598671164498521344573631e-03,2.24912178758779991788100837095951160e-04,9.80501374513317957557235868664837679e-09,3.33098370282958811435505235858801389e-09,2.49782072008704371437017350041388775e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_cre_a,3.02214025245864038215301625736337478e-02,7.15550501423053754389657274650320618e-02,9.94253912093764839475355327212529281e-02,7.12908651281145323076808473055202823e-02,6.13065800756732112831401591233341638e-05,2.33705236232074905462404486473922090e-05,2.55720702079507707577005839915985487e-04,3.36877141923316997709709594541284419e-05,9.35464174472084029026906239056256559e-10,3.56605893651379199936172082388710103e-10,3.90198825140930955272531353649738217e-09,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_cre_c,3.00981254352490424500751825867269294e-02,7.20017463672980732835576958342126379e-02,9.85060350740225088434609726730580335e-02,7.18207974789287691611042662190169825e-02,4.75680393089146134952573956319999620e-05,1.88739948293571600212116719012563978e-05,2.10562262641858119977848554455908839e-04,2.73850485964064712906766934039718915e-05,7.25830679086861587885307596265435876e-10,2.87994308578273181005462577754756032e-10,3.21292514984551316072093475614713740e-09,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_cycle,Inf,Inf,1.41625906593873675957941297953412144e-01,1.18025964853182837621094047101575020e-01,7.61117613540142712948490228322747280e-04,3.70294010616651519412420217110200445e-04,1.72781266415209811597420717731020211e-03,Inf,1.14012719246484840663359130407268744e-08,5.65682869044640914634075375415279293e-09,2.61374912059540898912020451368745870e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_czprob,Inf,4.80510744343535722499207803467378954e-02,4.80511300039363196079425436318998962e-02,4.80510745096395304029704583593512019e-02,2.81864635678464046784534863872781069e-07,1.41568029025543405496202361891972863e-07,9.26357687439715855220491876473935363e-07,1.40526152264106375516414053004326740e-07,4.41134790815438467515675671199052787e-12,2.21207135446423182292394428107267640e-12,1.61648430690230973747981352557890677e-11,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_d2q06c,Inf,5.09877215039485441370024894012184270e-02,1.67037897909932836189173697325993400e-01,7.67838923650729310007025048233469628e-02,8.59288924113831371109320438611794634e-04,3.00717596075673373683058111001320567e-04,1.39784492585627468462004798190642114e-03,2.18814064344870774468034991153615806e-04,1.30941680169766656290496997550034682e-08,6.12982310596433766701089501512739635e-09,2.64010937748349247446174969219652094e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_d6cube,Inf,5.35167211495563960219472155002549891e-02,1.77040993956976958785725647872555367e-01,5.14120800214304580035110148254926543e-02,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_degen2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_degen3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_dfl001,4.31905332324582659746826428015043451e-04,8.63810663747575893404178273658520074e-04,7.10997927468891931023576672183170949e-04,4.31905332324582659746826428015043451e-04,2.77733524569720203201295197034296427e-06,1.68713050374886101199946734219806529e-06,2.69940835520331176912087039542259984e-05,3.37426010590815241570859315978292982e-06,4.19716326633709055327324587263460329e-11,2.60503153416394647330491831541198005e-11,4.12197945230743849215435846349479197e-10,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_e226,Inf,4.15930182313022795691398402912676118e-02,2.65046049357871522776196685754623224e-01,6.90096785203014868110434673543167253e-02,1.00371179738077540614027691797983510e-03,3.42600879712311729736864104714545611e-04,1.47239455992129476315208180069962182e-03,1.53411739119841742988054957827498396e-04,9.15721134737857343496389168452379625e-09,5.57616153701004621474354453533191736e-09,2.28749557639086838207502520248576104e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_etamacro,Inf,2.54939973069115775716840794242513120e-02,3.11656457181826140407277894510138894e-02,3.08294591727932725999506150937305984e-02,1.10937158802443429643145797240818945e-05,7.63769710986954898410872012397354720e-06,4.53783711038491024884153838555701735e-05,7.65549972358190286609812211677500595e-06,1.65085538311260744828417683249299865e-10,1.10183872091029836147128777825418811e-10,6.30210144359477900144347813595794700e-10,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_fffff800,Inf,Inf,2.02148869332323837820027520984542070e-01,3.97404181166283246116608177723071687e-01,6.57168335207720841050665168744573151e-04,6.56425255624820281325820024451269733e-04,6.67605499706013728723751758417331259e-04,Inf,2.28664402314597652269321948538551722e-08,2.28663832730319819113139936268059604e-08,2.28665445353791210590532079174910549e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_finnis,Inf,2.61230414523159030639636443784339923e-02,3.32481306478389174841671160231005347e-02,1.83498203046974854401025109274458809e-02,2.20245857438373502454606627595445274e-04,1.85475760880278400931096142712012440e-04,1.50836884940231001343640264775553381e-03,1.94996580257682656594302225706900243e-04,6.24520659872266812774832507262968216e-09,2.51823021486737223095080998940417035e-09,1.23586179802972872752245124355343904e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_fit1d,Inf,5.31134895663118112493691805290007455e-02,1.85529929555233719950035050247783399e-01,9.42652882080200213336301551620810978e-02,5.68077782894203307552941227788599195e-04,1.22042693317536534969976314932761517e-04,1.63129897510186007722504672939942420e-03,9.62867575616039578932458324233248949e-08,1.38622196078061654709611211272961304e-12,7.32554131736550463015517570614654863e-13,1.19767770469921871695910986035512903e-11,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_fit1p,Inf,5.29382390541181116777635168308954241e-02,1.85158578187508245330753184086497667e-01,9.40782942410803747129908734406875614e-02,5.82474583380704731025107610155639167e-04,1.25619708199021908254387629276436453e-04,1.64269090045137476235385220666922561e-03,1.02204614686841963065157787548159798e-07,1.42466148576115774717385921347996061e-12,7.72746492768552704281471264297256946e-13,1.23242574199607554419583855475498148e-11,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_ganges,Inf,6.18447278921644796686365764257492193e-03,8.47737798214846058468094321439286120e-03,3.17623339303478132427398019291452072e-03,3.11478868171825621377735397235520754e-05,1.28016004352543308050430010483917887e-05,2.08093365405112672853919787500994755e-04,2.67506664577940590527732508197165759e-05,4.19404893882881206673428459536225438e-10,1.90339430692677406235291670523737105e-10,3.12528843770395086030044560300489652e-09,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_gfrd_pnc,Inf,5.28822339430531234801423798436126308e-02,1.68936725056877131015772220512148490e-01,1.10821099682526809345112203431811605e-01,7.26774399507245241630421336381722162e-04,5.58091315421776464929708920395191334e-04,8.55134600710003894337992660375633489e-04,2.54182424087587420290564777512915916e-04,9.11791612966204503376639354636887685e-09,6.87454341262090117258123410360369972e-09,3.50055716002949555735603170935374791e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_greenbea,Inf,Inf,4.03845212351006160680231724566544524e-02,2.88871260005643980670700603268773113e-02,1.31254736644054782874957144578176206e-04,7.61120575803640126899351159601091949e-05,1.19285760222063101188172686023964035e-03,Inf,2.58874740204515534892679288437339466e-09,1.13297338831290946419757513337217416e-09,1.87164043756108071240256384481698331e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_greenbeb,Inf,Inf,4.03845212351006160680231724566544524e-02,2.88871260005643980670700603268773113e-02,1.31254736644054782874957144578176206e-04,7.61120575803640126899351159601091949e-05,1.19285760222063101188172686023964035e-03,Inf,2.58874740204515534892679288437339466e-09,1.13297338831290946419757513337217416e-09,1.87164043756108071240256384481698331e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_grow15,Inf,Inf,1.34579246193392985209856064771414777e-02,1.07054090748244208072815839618466796e-02,5.40708024373117245238338743916608852e-05,4.48714288360747736042321005153365509e-05,6.59634959281175125060432785440595661e-04,Inf,9.00767994440777389751127620567823829e-10,7.95291778528987532050359178764107763e-10,1.00407965905277855148528674396804791e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_grow22,Inf,Inf,1.34073783169349213141714309798253580e-02,1.06652008807852714927529721646712799e-02,5.38677191827572884801602315343096676e-05,4.47028972923621980986735332965338211e-05,6.57157451859234890121351855988515368e-04,Inf,8.97384821126092620157770009667703704e-10,7.92304760851724400333524531247884393e-10,1.00030845988796577194877602792741182e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_grow7,Inf,Inf,1.36443083367009589487989075960515009e-02,1.08536721982762883184326919639047435e-02,5.48196487449000376547701748574918768e-05,4.54928696559897990320217933518670684e-05,6.68770484950256245595946561020956133e-04,Inf,9.13243059655737841694844856908771817e-10,8.06306065074803851887979617831770636e-10,1.01798552527471857830014767481860442e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_israel,Inf,2.90463438294658968272285225423169096e-02,8.42908016915451335068051470488875801e-02,4.82323514365323488289195199551617473e-02,2.37678027282886203196247529674617226e-04,6.35223383501872681649833231936367097e-05,5.19956435953567211638527352574215859e-04,3.57211229676427918385630586734189632e-07,9.41879510960988134527598294108222627e-12,3.02199665147249392218443357618172006e-12,3.79168245145270773247913134338422294e-11,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_kb2,2.33862960113224646119231276292382632e-02,4.63814023903401269858575341711057272e-02,9.27626546675100769434099697694510276e-02,4.63680718100372188495858655737170347e-02,3.49030641663708113546098967024411663e-04,1.87091031168155171704299651901733581e-04,1.35208879207681193271468344281932421e-03,1.87100092383389247305576260239968043e-04,5.54305486040633094027401876048195565e-09,2.70827248840873294247923139658651383e-09,2.25985765038839914612533081216589129e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_ken_07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_ken_11,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_lotfi,Inf,3.92614358816041328229945650032779767e-02,9.60833726904411458177525090383586525e-02,5.37490935374058792422903566510937011e-02,1.62440889606470668663292949432452199e-04,1.62339943470229288935517985035135922e-04,8.12142481848504673309283335204746990e-04,4.61193214129039258346250247112437404e-06,2.27489902082593035879446418933176946e-11,2.27346127281699593483443263393550671e-11,2.33628220142420967061227993822914469e-11,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_maros,Inf,2.93974973134630385311826762705153184e-02,1.79637821852505048059787768127171762e-01,1.76965032863706544645643939235304322e-01,7.47654886505849499240795470802525818e-04,7.37459462800638797070742014105270186e-04,1.93054021759214101533301067152700247e-03,2.38006887293611356124009146329661301e-04,1.11050282839943663257671103651236675e-08,1.10719377394301124140209024493912258e-08,1.46178457117673855554851706543987759e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_modszk1,Inf,1.11954009685488953386883108638008814e-02,7.26600848914906831385458910042648787e-03,6.62812107460742073072686143316840538e-03,2.89866967096928794731590703263802295e-05,2.62002729501104089582745397816642454e-05,3.89048810375002283826768301517205670e-04,4.70532148055929950024192121979653144e-05,4.55872579089865612772900585630153093e-10,4.13863669858125866586661805457665568e-10,6.02832584627115210106464894795909631e-09,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_pds_02,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_perold,Inf,Inf,2.36700432672990665143198148179865784e-01,2.32835557874847548968881815828914298e-01,6.91339806070443700843717061328083861e-04,6.81834326473419439937631228046319275e-04,1.88379853535461182612379504615280132e-03,Inf,1.97088930238717742293216108862473957e-10,1.57389933370964687776598349019754253e-10,2.98527398723644666302378590930528393e-10,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_pilot,Inf,Inf,1.09059769190168092681274229231080945e-01,6.69004873392834212951135398383141714e-02,4.87860229477950931436865952651329635e-04,1.66235189778220888896032801818348661e-04,1.96727649942259183609535556194055798e-03,Inf,7.40923825152067230725077642928478820e-09,2.58039465566758399877796691375251582e-09,3.01964200917324616173970694841252217e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_pilot4,Inf,Inf,1.92247365387705283006389513890628708e-01,1.89589644397457195228080899407882443e-01,6.36402155722554844692723495062781915e-04,6.23687646336149571871103175525287473e-04,1.83150616056874082432577726119427340e-03,Inf,1.83347924075833100261606000538561822e-10,1.54549539383792984979733674391338445e-10,2.67434688586120911415028540997749650e-10,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_pilot_ja,Inf,Inf,4.64090808868641206927942522738712843e-01,1.79130046581281667603161243608599236e+00,2.36022424466885907816741364784942337e-03,3.46185542360502290601688675700466498e-03,2.36029445936673653674958335299210267e-03,Inf,2.30350804447436131090206728470649205e-12,2.27373844257632049128922988032388611e-12,2.58093728270604652304294316182583988e-12,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_pilot_we,Inf,4.43080032426262979081600700561998811e-02,2.23222049725235028136971352050094288e-01,2.21004462146756663238594632848464477e-01,9.67703087593903411169699630326147075e-04,6.27110684462676627224985098131812959e-04,1.30456852155812374550970846533252856e-03,2.15665327485895355396228985921633890e-04,1.35121384053792914582483120588248820e-10,1.28487851673071624809417382519444860e-10,1.96901564058317555001925709619460082e-10,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_pilotnov,Inf,Inf,4.64113909805847086143997988428508837e-01,1.79142151245841816190407700588150968e+00,2.36035196145791038348585688690312573e-03,3.46208297767806644791185209169413483e-03,2.36036364904760511160331573460573909e-03,Inf,2.13752108549325524295873018154988244e-12,1.59090642944213556627770297869944584e-12,6.02869575033080211457207023215759640e-12,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_qap12,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_qap8,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_recipe,2.63067192748789777278711579762100215e-02,5.42157101725748708409073941167683130e-02,9.05472559950969791990253460624058912e-02,5.41445647947744595876339113467168959e-02,2.53430909600532070602068161574576006e-04,1.05198347222717582751511537010825893e-04,9.53525800959379015992793934019807971e-04,1.05756019063902733162367240978977099e-04,3.35987744461478860971298233261742112e-09,1.41598817710160688351503121091165565e-09,1.33697716258630452144457587339407166e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_sc105,3.77606487476038114216099384366236957e-03,1.50121033032013620095404410466843057e-02,3.79896420457919860719584597253805435e-03,3.77606487476038114216099384366236957e-03,1.48397039241244815430623634996544275e-05,1.47502534170195927164955028347389149e-05,2.36004054672511448566171875717295313e-04,5.86410285281436016922595125377270171e-05,2.26435898864320593241659567132587365e-10,2.25070992311249718285487436753828860e-10,3.60113607494509760888124649854064752e-09,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_sc205,3.75567322563399194725083000910467940e-03,1.49753772168105586815541493207541699e-02,3.76746500731959618001581233456067528e-03,3.75567322563399194725083000910467940e-03,1.47166601848290623451405714268325558e-05,1.46705985376196017852477106128717541e-05,2.34729576602112092694987845762747135e-04,5.84975672531794937004148966151232452e-05,2.24558400303354039111356482404774752e-10,2.23855555275418298502246147700816583e-10,3.58168908287082373452768630701035953e-09,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_sc50a,3.81750689550776250824877122312358284e-03,1.50756620744968604221405288735505576e-02,3.86548749939413455592078745577619087e-03,3.81750689550776250824877122312358284e-03,1.50995605444955587388177895103788854e-05,1.49121363105641434008344007091131157e-05,2.38594180969222870744830684158191209e-04,5.88893049785166985974938675877509779e-05,2.30400996455615745332298774101535331e-10,2.27541129329256473543120915464558059e-10,3.64065826584443479271567864704226404e-09,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_sc50b,4.92664044902868672697357981255742853e-03,1.37604535890479435155078733209901327e-02,5.96477315375945154763418649322337762e-03,4.92664044902868672697357981255742853e-03,2.32998951318705321113940441053827285e-05,1.92446892540127847746057977210628888e-05,3.07915028064287722551016031178979007e-04,5.37517718322307033542119456466995404e-05,3.55528182661002750044880896546148407e-10,2.93650648356015879315305470362535705e-10,4.69841045686240817310799999711462131e-09,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_scagr25,2.72161865842842799301835015017110637e-02,5.73859933461304226786159802091300932e-02,1.07485758086567417421253549074674028e-01,2.72161865842842799301835015017110637e-02,6.09483380630961147905015082334289415e-04,4.01987525655241526579333595672170553e-05,7.93591721172637349298583591364536787e-04,6.28618334678548536801527152632804999e-05,5.44717087764083201366089549431379889e-09,7.56828061513021113253892433828466960e-10,2.59553781581997675330317398751393089e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_scagr7,2.68428296342621003676623172274923429e-02,5.65247696271408064889024294736299006e-02,1.05529984018219769819523523959630796e-01,2.68428296342621003676623172274923429e-02,5.98278727310738414682527096789176206e-04,4.07858238577983565257864156306164774e-05,7.96258049990924638849903927521094646e-04,6.44674567414760445186942335716149821e-05,5.34888704987984313066111601486445831e-09,7.59370870173438399512979649163816443e-10,2.55993172236497447087722574279506196e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_scfxm1,Inf,5.02486472269733829740233649888283398e-02,9.97328074860338807775112611604169276e-02,5.01529204717866925747596732162295266e-02,3.73669302598772850693165100079678608e-04,1.82472580914227570448981190695851578e-04,1.49550408195066757799685057077955831e-03,1.82668453633891284838560619602403765e-04,5.71783992804905168366537009189242867e-09,2.81341553708356074354032206969455835e-09,2.31674139608741927088677018850679105e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_scfxm2,Inf,5.02486116394819505270440544048028578e-02,9.97327368524819781525815480466809450e-02,5.01528849520916142201467935456951218e-02,3.73669037955765751709027211862896890e-04,1.82472451682063754987433570909286006e-04,1.49550302279302571734586455979304568e-03,1.82668324263004954094239192488175952e-04,5.71783587851556807737911174676459661e-09,2.81341354454432143584188967629439011e-09,2.31673975530663940147610183791867767e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_scfxm3,Inf,5.02485997770016090691887017468764999e-02,9.97327133079980270223835596187138597e-02,5.01528731122100254495896343086665136e-02,3.73668949741555003667755523002855089e-04,1.82472408604736833673596230621394861e-04,1.49550266974097851344096927213018284e-03,1.82668281139437259850868589594971625e-04,5.71783452867298553567731714940065728e-09,2.81341288036551578053891727585186194e-09,2.31673920838048747561511442338481822e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_scorpion,Inf,2.16868138095340260928124546043500374e-02,1.15534044233403775219285238969705564e-02,8.98575874707508686232559398571350423e-03,5.12995691784966392467394415968150127e-05,4.18957803917172228799607904720238655e-05,8.05894149224164726943826463016543223e-04,9.76290113994248045637241713976816053e-05,8.61620660732243426954574731594034157e-10,7.72870542637794936265418994063222749e-10,8.74604534270831095405979927604264892e-09,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_scrs8,Inf,5.20668315647497731395394812400854050e-02,1.85440630382960709411610183580827027e-01,7.74965127322547246943426588688137444e-02,8.28036415242220731233334294442898829e-04,3.57546170765938665228780788732214188e-04,1.79442719542056181589809239412175371e-03,1.91320965228865123354959628857369528e-04,1.18271610223389339718933016463154106e-08,4.27907649270373651596463054929085407e-09,2.64923149595975012232168076080618355e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_scsd1,1.86928991452806339684125074696764814e-02,3.86051151925968813761522892187184924e-02,1.86928991452806339684125074696764814e-02,1.86928991452806339684125074696764814e-02,7.98842685662870979553463420616718642e-05,7.92160164096595608785073344943291416e-05,3.47008974873008163607812375793542809e-04,8.07953521968509303652452532791115618e-05,1.10204454425997903322070435873120045e-09,8.69257180686984437956765939383068649e-10,1.39289305876473078153468203196556650e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_scsd6,1.87806996417212426399196031355030570e-02,3.75234127576727947083653660453454373e-02,1.87806996417212426399196031355030570e-02,1.87806996417212426399196031355030570e-02,8.05926032242891617712432320631049948e-05,8.00116454023909117640453944740715748e-05,3.42464786081826255131702964484161352e-04,8.05926032242891617712432320631049948e-05,1.10604922100561873475533312565219092e-09,8.75574178148155779848613012082216684e-10,1.34534988933188424622653308802892325e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_scsd8,1.80133025661840105911755710974579627e-02,3.56480895709316948296242332579406217e-02,1.80133025661840105911755710974579627e-02,1.80133025661840105911755710974579627e-02,7.71664001069308591339329321351622169e-05,7.63338044873993903185594319284606749e-05,3.96984305961486559277378337064981969e-04,7.71664001069308591339329321351622169e-05,1.04752359382075761337001215794536789e-09,8.22976907445102846680313520676706296e-10,1.26594370766158353976920522458991188e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_sctap1,1.93818424009833066694915834531459594e-02,3.81047639698550996614859927285184082e-02,1.49200444601013457744500746310751818e-01,3.30635846476315445240604115145649203e-02,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_sctap2,1.77670649472113857309047508133509979e-02,4.06283564009095933465267474298967497e-02,1.46019865661751922070763349415488698e-01,3.68173612892910722501590522258325475e-02,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_sctap3,1.69506262619352282507285219140768841e-02,3.95283388927398719893005129241250285e-02,1.49586476259809754433370853642064343e-01,3.51255163990024261149006166908959998e-02,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_share1b,Inf,5.98652346666940428739630181931319968e-02,1.28846020922773318370806715003470857e-01,9.65165276428651679842654185820104069e-02,8.07039988330000913808863534722713197e-04,3.34666570219929894020068387074459309e-04,2.51137113826613697536208262772993196e-03,1.15093704167352086213861378034406929e-04,9.68433640069646071598303878622904539e-09,5.69243898633933856343165482217005362e-09,1.92048032899682114124624780686348039e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_share2b,Inf,4.96478832989689432612149672531120365e-02,1.10295128062763896032725381040848015e-01,4.95990544109983531305694894183338835e-02,3.66793031976948984480255231524265989e-04,1.90663514058010550512310502964736375e-04,1.46751497390776024504735433629155270e-03,1.90699413612009567357192603475170686e-04,5.59681613566342601358014812648105988e-09,2.90929414140050791474245185868342380e-09,2.23925670718505778931059832945919641e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_shell,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_ship04l,Inf,1.34142208152148035960666127063560093e-02,1.34150771055431979627648392841538679e-02,5.91451259898690619306885442114833324e-03,5.03232295143355618698485729373984326e-05,2.81868164218872059053651866617203843e-05,3.55378274600984555624320686139783052e-04,5.03232295143355618698485729373984326e-05,7.92320927422420551773684958977585069e-10,2.83277452198445537193087486794690275e-10,7.61499584551095531184364555484947271e-09,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_ship04s,Inf,1.60501762088140465453466019509991821e-02,1.60512007640860936868523713372469491e-02,7.07674122192168981148788484006910960e-03,6.02119729671934532612631480154339730e-05,3.37256540330433431476541111642589183e-05,4.25211721702135291551468141849437863e-04,6.02119729671934532612631480154339730e-05,9.48015592872673168467295404590483531e-10,3.38942759806965557492928841578434187e-10,9.11137715961928445646849135047293723e-09,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_ship08l,Inf,1.02238143246398211379769552535560242e-02,1.02243395896597929976267084445205160e-02,3.62894667514179697035774166357142924e-03,3.55569610973458417618692919595671925e-05,1.14230197783770386809161797138029797e-05,2.08844226774037368846897070716263339e-04,3.55544330741845043349888382643824325e-05,3.44848431660726076980197671972651270e-10,2.60638177452373355425155861993849405e-10,3.95793622209124235110224072849818219e-09,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_ship08s,Inf,1.35352916383366248773450389653268970e-02,1.35359870358670359452980646806320163e-02,4.80435677217237495963053138102288033e-03,4.70738046431140388544868175047813914e-05,1.51229178446829405658811532046310658e-05,2.76488542006956997891042395416661707e-04,4.70704577972431483678703955250457452e-05,4.56544294070536368829299420306062111e-10,3.45058471513926802759864392670950402e-10,5.23990551381893826287598910645796977e-09,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_ship12l,Inf,3.47221715393741428304451130121721031e-03,1.95723092716635485350336705617531664e-03,1.95540995740258877289492453108326482e-03,3.54025808247436708272916588760284389e-06,3.52741845499456774383214437699543819e-06,1.21179991673217932666894644983041403e-04,1.67938293020549834364716105326066352e-05,3.74806249776030415860385924226857162e-11,3.70900691044887576963660834456193483e-11,7.22231086306873327493481331901253509e-10,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_ship12s,Inf,4.87571803143845024740186404966773195e-03,2.74836097519204889628693965803509762e-03,2.74580395334742421893946005277386210e-03,4.97126170495761386088726617332196469e-06,4.95323218651311779032112086887357267e-06,1.70162015869506197131006010926349278e-04,2.35820436092473684649857019803288854e-05,5.26306250246050814011611601477879567e-11,5.20822030139977849231689591513244367e-11,1.01416327788675915758175876514530662e-09,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_sierra,Inf,Inf,3.10719998132149107751587289933735568e-01,3.44639997928243655044757478124236059e-01,1.59999999038181826854576359389153215e-03,1.59999999038181826854576359389153215e-03,1.59999999038181826854576359389153215e-03,Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_stair,Inf,Inf,7.49298184337490581102517063238617816e-02,2.13378621662346571314928612269938954e-02,2.30354688367313219948029228008508993e-04,7.25441606091519236266683854095025060e-05,1.27786501613994443107744182909408694e-03,Inf,3.54626638605920558233188009912110465e-09,1.17070011746495831519595799567062536e-09,1.82372196651126194056792998694613334e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_standata,Inf,6.10323482733847423313933664657552527e-02,1.32019790295188353637481483493536408e-01,1.24033115839394511328842809259092891e-01,1.47829151731660882696597964810178602e-04,8.00903906457883923869805778651988454e-05,5.95695885672799967674510098356462747e-04,8.64844799831892070119688800468938974e-05,2.25238600679029499872256678408101666e-09,1.21706480594304379370782887961275666e-09,9.13127964075407096240018859191879302e-09,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_standgub,Inf,6.10321575621072998791261246113433225e-02,1.32018219085367166217512241976510416e-01,1.24031610756604611955243529439002263e-01,1.47828455316153094060629402475993107e-04,8.00906029575736035246855039054879232e-05,5.95754029132687660791440825604716664e-04,8.64896832926628727762994526580497760e-05,2.25237923253388565822882259588237470e-09,1.21707863797888794347773646471400837e-09,9.13197105440179236684624508453849671e-09,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_standmps,Inf,6.10197930142967590815262595839900386e-02,1.31992631866604341001590743416110504e-01,1.24007600388180379733250899359748222e-01,1.47798741082992507972975347068690996e-04,8.00739148647728654039761477812473677e-05,5.95573342195548098946628164348002180e-04,8.64666888431790829458821859222214522e-05,2.25192265758808623639586303434390809e-09,1.21681443766461816106268229277171794e-09,9.12940120112430352759156617253029117e-09,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_stocfor1,Inf,5.26891428341522736563300129520052473e-02,1.59899575555718566389956842687126368e-01,1.17365482260604399760559037963702848e-01,8.53205828195302167965889603084984688e-04,3.23007651890106477504250751432616102e-04,1.64362442276295370896682742460581826e-03,1.73378783368827116699703421646028292e-04,1.05757933176605659507771605498463301e-08,4.92870337260088007834159753914887083e-09,2.01520307882228373964810664614764600e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_stocfor2,Inf,5.23179604480800344652552573262767197e-02,1.60846182944792492432179355993232631e-01,1.17129922625014043013346663203695433e-01,8.75284668315765944790064562118066124e-04,3.31366139384758514943001725643987823e-04,1.63636663123433254909646296466279374e-03,1.77865101529553972610513472214069411e-04,1.08494693041098028272651469945078270e-08,5.05624625726047842236852422750551937e-09,2.06734801917794578192507891533343645e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_truss,1.82989692608104378362255906557639523e-02,3.04190804637727261354559508593589574e-02,1.82989692608104378362255906557639523e-02,1.82989692608104378362255906557639523e-02,9.16911588353853513286294516236104118e-05,8.93347754191397776782375344525863368e-05,1.00566071048474213138876695460894114e-04,1.00566071048474213138876695460894114e-04,4.21554584962295027187839404258209157e-10,4.21554584962295027187839404258209157e-10,1.64616944612250926143309392584691851e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_tuff,Inf,Inf,1.78826935931606957181147442733935493e-01,1.78180496096940386635349660051078838e-01,1.57567414222114749968515664658081468e-03,1.57486281694202933074568853191907815e-03,1.59190328538854573453377689535479620e-03,Inf,9.11874917043348323546817124952919841e-10,4.48888519060840519947290977829743630e-10,3.48077989048790985248181184324466243e-09,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_vtp_base,Inf,2.44051100656148357754535862407911534e-02,1.27731428564083340174777836956259928e-01,5.33657648833601865105976170567395749e-02,4.31232259991817902671125736983898331e-04,2.12235314192329248656567081901222048e-05,1.07266316745760679712150235410685250e-03,2.12236125940236808818757313971618836e-05,5.31566780753668593791553248933624683e-10,5.31566775449955498623199431677459549e-10,2.62054056544342149171859757234415041e-09,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lp_woodw,Inf,3.35759956437892429333162125927753244e-02,9.40464986585146882527230884383101746e-02,6.01197886839860393799751721172653187e-02,7.77700800415526244704098264117834013e-05,1.32058838305383629294033583983054377e-05,8.01553887731773871819956790661773372e-04,1.51039580060113212249017593656017768e-06,5.27402334299274942789752630358708939e-11,2.14856311081578286689092482779149992e-11,2.23911578993833401412444653520868935e-10,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lpi_bgdbg1,Inf,2.58082922968514182190196455987435798e-04,9.20461633452702142334416657010444104e-04,1.86482167761268719335450009850449940e-04,3.15240544549931281513444975841675556e-06,1.19859594135691388966418127512368721e-06,7.12487222843543915440056466198813212e-06,1.19859594135691388966418127512368721e-06,1.65791095287439643040434734515777779e-11,1.28390306839629418119818631537158813e-11,1.11376165311507814650900253961989280e-10,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lpi_bgetam,Inf,2.54939973097521852225640462049794970e-02,3.11656456880138937217212044533850201e-02,3.08294591752529910757730944835169840e-02,1.10942471440527767981273831608710922e-05,7.63774842347965634168637624411274526e-06,4.53778107777065097062756509344957125e-05,7.65555093068601479333103227341422273e-06,3.43732066135163998749742191598470101e-11,3.37531321459319899295856891764958680e-11,4.28939075127444399218453714918560134e-11,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lpi_bgprtr,Inf,3.75686722555360799281503118520340177e-02,1.40026290331333842344165932193046521e-01,1.40026290331333842344165932193046521e-01,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lpi_box1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lpi_ceria3d,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lpi_chemcom,4.99480149261646542673900432654650828e-03,1.08295763041554317273574865637242862e-02,5.81008361252059679216369488483531334e-03,4.99480149261646542673900432654650828e-03,2.26956391114094820849850541269473376e-05,1.95109433305320355732454799428595650e-05,3.12175093288528117406525410036407538e-04,4.23030324381167362083175291739974200e-05,3.46307970744006958444823882265274710e-10,2.97713367654446543583973904515539037e-10,4.76341389801937684750245565260274609e-09,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lpi_cplex1,Inf,3.98096826007582398345687924160794623e-02,4.40859288894595523229790816433385865e-02,3.98096775276360804867923216773203024e-02,2.12290783463914511219498185786026515e-07,7.82717481659147348633451866832322300e-08,9.69474431171333492756098217489670992e-07,1.22279692469434138145783365339228096e-07,3.12817734048535978420586006841842188e-12,1.21966260201720782327673045129999122e-12,1.41480215532232292586328854089459688e-11,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lpi_cplex2,1.76872484676403419021511874588815896e-03,5.58346496785995135624883047703544367e-03,5.58346496785995135624883047703544367e-03,1.76872484676403419021511874588815896e-03,2.42579780328062832092580770885879162e-05,4.58227696010732207014778299421311984e-06,1.53717579706377904236581559602734739e-04,2.42579780328062832092580770885879162e-05,3.65317036258366305173622245086013613e-10,7.32085432448572539178989660131545862e-11,1.02363364395140905991627133790190746e-09,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lpi_ex72a,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lpi_ex73a,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lpi_forest6,4.12238593432034487874087031683325852e-03,7.56592155535827215239168987920351435e-03,7.56592155535827215239168987920351435e-03,4.12238593432034487874087031683325852e-03,2.95543810756249442339671728505140915e-05,1.61030700559396149955973627036878871e-05,2.57649120895022277568848711730486000e-04,2.95543810756249442339671728505140915e-05,4.50964073425488597685308816075832978e-10,2.45713350013055036565354681241415373e-10,3.93141358864651843075866437238321410e-09,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lpi_galenet,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lpi_gran,Inf,4.88982835645742478822805648170790455e-02,1.56023363465904504247619480366652786e-01,5.39132193446118654741939206979405528e-02,6.47727099710459934038197221152782577e-04,2.75589258795003914191965060280094422e-04,1.48902864465070215931068304613578207e-03,2.17752127624233217935284198099536205e-04,2.29501501917042585306712989086439515e-09,2.00070733748286977132992491409110884e-09,2.77159191121369158338892436277782145e-09,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lpi_greenbea,Inf,Inf,4.03839450279195893682610807008102766e-02,2.88867019399432447314617615899843719e-02,1.31252792589338357402417822453516163e-04,7.61108080437419487113554109007623436e-05,1.19284171446642549362730515997035417e-03,Inf,2.58871436908617851499403454355017779e-09,1.13295541906727584106154752026384026e-09,1.87161386899777150669586241684489625e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lpi_itest2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lpi_itest6,4.71365292420361038031951703881306658e-03,9.44535810589446305192711969853469519e-03,4.90444326401188611877960082869056740e-03,4.76842477008738811646100618514458053e-03,1.89806710542610210669390803946142936e-05,1.86719851780920261547420137735512701e-05,2.94511476674255800412992372910869242e-04,3.69188333158172384616102590057689007e-05,2.84133693957529981717992267061362943e-10,2.84133693957529981717992267061362943e-10,4.49528973024480086708155819552444448e-09,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lpi_klein1,Inf,3.34295423390971875585530000789155858e-02,9.86297672053937734650768283923426251e-02,4.21021004371408497759452491674984865e-02,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,1.18659692337247032577219001676270138e-03,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lpi_klein2,Inf,4.17488129255120536398824509347515680e-02,1.47448587563608956393862972873664229e-01,5.97920426633028757808505589158859551e-02,2.59823619130469661502577328783260393e-04,0.00000000000000000000000000000000000e+00,6.36435289992888563390112179045540628e-04,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lpi_klein3,Inf,4.21822607733838104015599604966064723e-02,1.80855219365418549222734395351079849e-01,8.73446343000894277119462423420116701e-02,6.22761981392633156925075559867297488e-04,2.07587327130877718975025186622432512e-04,1.34531963941078542101206019723504693e-03,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lpi_mondou2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lpi_pang,Inf,Inf,3.10721027167531371921763185759789763e-01,3.44599712953368687792395399598043939e-01,1.58987697888835845634187672730583246e-03,1.58985538966406629511570418965104965e-03,1.58991875326886140292946664818882800e-03,Inf,8.48642113177284213423763704854823104e-11,2.48766126759082483345797075797761765e-11,1.93747673867105017129214657833965523e-10,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lpi_pilot4i,Inf,Inf,1.92247365387705283006389513890628708e-01,1.89589644397457195228080899407882443e-01,6.36402155722554844692723495062781915e-04,6.23687646336149571871103175525287473e-04,1.83150616056874082432577726119427340e-03,Inf,1.83347924075833100261606000538561822e-10,1.54549539383792984979733674391338445e-10,2.67434688586120911415028540997749650e-10,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lpi_qual,Inf,4.44589229902592447743773321681335447e-02,2.07448515490702200908331717052585221e-01,1.79628363687195174636660389816407644e-01,6.43502445366760849882003870216471531e-04,5.39829890625119601521677355879905633e-04,2.57061125943954339567622605903402306e-03,1.09931147948784769715661681726934301e-04,1.92918591784644512791248230068268889e-09,1.30628928696963203882228980433695297e-09,2.44956447660252229477866240610847731e-09,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lpi_reactor,Inf,2.39999986539216024659426370255282942e-02,1.80578390029601672603983794069090169e-01,1.80578390029601261115435441104278567e-01,1.59800365257790078945001706079766934e-03,1.59800365257789825170801359551044832e-03,1.59800365257790351245949283556108767e-03,2.33029768570357922659773353128314182e-11,1.40056512706447294171739612512040765e-15,6.55216958455370064974470617193282959e-16,1.86398373709858420160205973541148142e-15,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lpi_refinery,Inf,5.31318264873523692697867642297287331e-02,2.04747661843274481752827550173203585e-01,1.78670469795200197474921122670786388e-01,7.25360192002429908576291504866426727e-04,4.97610264103222875454639542172015957e-04,2.41074880802296191371232126852793348e-03,1.71269340095302098265495523131214816e-04,1.77177242366018585458550175983191537e-09,1.19948603821512610756908211235991738e-09,2.40969244558583835485211651399595845e-09,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lpi_vol1,Inf,4.44589229902592447743773321681335447e-02,2.07448515490702200908331717052585221e-01,1.79628363687195174636660389816407644e-01,6.43502445366760849882003870216471531e-04,5.39829890625119601521677355879905633e-04,2.57061125943954339567622605903402306e-03,1.09931147948784769715661681726934301e-04,1.92918591784644512791248230068268889e-09,1.30628928696963203882228980433695297e-09,2.44956447660252229477866240610847731e-09,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LPnetlib/lpi_woodinfe,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LeGresley/LeGresley_2508,Inf,Inf,2.41305954264252983163186959085910969e-01,3.80672889691134055154614239495420882e-01,1.31328383742131556008705121889304333e-03,1.31324907528941681873234957570009401e-03,1.31341832858840309096174755476871960e-03,Inf,1.26564780656215764607764719968979402e-08,1.26557091873901747427191609661148880e-08,1.26599421229897040198721609889890820e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
LeGresley/LeGresley_4908,Inf,Inf,6.49616391772313796708108494113250368e-01,Inf,1.96173269787761500306616652108617992e-03,1.95555357233084273606551068527123571e-03,2.13808767437517510040685603796869093e-03,Inf,2.83621201104070592578252502766551413e-08,2.82673224475007961147690008641339954e-08,3.07342468258404057083126147747443182e-08,0.00000000000000000000000000000000000e+00,6.92596704837044485845954972373308896e-35,0.00000000000000000000000000000000000e+00
Lucifora/cell1,2.65834857055006883963944097503589105e-02,5.62908708256546675606868587264063780e-02,1.59917392792514003954273005651029796e-01,5.62291540893511333507289944108903018e-02,1.10464556066235105285960175093983410e-04,3.18044928633585235547946403522936598e-05,4.51887297573837260414559427529335122e-04,3.23305007605374920990015358893697057e-05,3.92371928190660417849718144792431440e-09,2.89409854820434782671179067543525403e-09,3.20889213461400692099263445223052393e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Lucifora/cell2,2.65844391428102400933731751873227634e-02,5.62932829760897751591319542171124863e-02,1.59916229814775736354665134038647503e-01,5.62315792561385282284294097987315970e-02,1.12389632585275465093181599578142896e-04,2.84536788260840756515660438231814373e-05,4.49558530341133143022328226487400454e-04,2.89556484335174602692481241290912150e-05,1.71492969017416041324312324728747788e-09,4.34168689652098566012586302866933811e-10,6.85971879197929125020693459427479104e-09,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Luong/photogrammetry,Inf,Inf,4.69904036500170939367418418589987444e-01,Inf,1.63708888756082794138685984654365168e-03,1.08389786003276383699300925595734866e-03,1.63708888756082738280815032211401263e-03,Inf,2.45086093761330484955123046543150377e-08,1.64323772465278765500913301601652007e-08,2.45086093761330484955123046543150377e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Luong/photogrammetry2,Inf,Inf,3.90461381375223575904446120966308069e-01,Inf,1.50442647360754416988952469001785972e-03,9.63566145030806889951302711303504947e-04,1.58794484751386497940840412171306762e-03,Inf,2.30071879357936474050144020824021260e-08,1.45360689275359961431955224811923418e-08,2.39347235188222433883155993428169677e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
ML_Graph/Binaryalphadigs_10NN,Inf,2.71229477095269668953922250444310915e-02,4.81922206217454627709183715830672433e-02,2.02904246440656806852409836190920971e-02,1.80926102410929220900053899753363820e-04,8.23441997576909806801347896690057190e-05,8.13542810925578895929413629280895220e-04,1.08286928717559361862170607805610056e-04,2.70809559296387779257292127967157778e-09,1.17392896871150012148660687151418292e-09,1.28968398125437661411114326511667687e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
ML_Graph/Ecoli_10NN,Inf,5.06320691189203684954113984206158039e-02,5.02349167669023805642040257197792414e-02,2.80027225043807930385015366318802996e-02,2.07973347913214460856473761009325090e-04,1.05963312646036064160083590815862561e-04,1.78957720371143011281130210702054047e-03,1.94662447356440765437121961911128242e-04,3.10385434670346300713978900346634255e-09,1.68120257704080035671772368636682154e-09,2.47143348292410444433481891908531625e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
ML_Graph/Glass_10NN,Inf,4.94344910133709481568474400897852878e-02,4.23227403901368249534074395622785787e-02,2.54212977575185990793575201900163515e-02,1.64837492516709722886700989855746769e-04,1.01234358708744005542248542717058945e-04,1.51538949254315695092195389031404750e-03,1.83008642734565261317157429143314820e-04,2.47708966646354214521421996316529143e-09,1.47867361575311496564879147095578924e-09,2.49189416303404399681471679495253317e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
ML_Graph/Olivetti_norm_10NN,Inf,5.34434028645204338065183848527853786e-02,5.70499332535965816613418457451718298e-02,2.94960039810960717009098549935645022e-02,2.18711112831392367593174186320281416e-04,1.12490080584296873919129008138017336e-04,1.83567020482625420750156078920868080e-03,2.03069101427223992819009864054357760e-04,3.49113353626532943232429817599093496e-09,1.75475505268246306562102643026187614e-09,2.66440985256454896587179675423992694e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
ML_Graph/Plants_10NN,Inf,5.15008387048628540959197721450944702e-02,5.37952780655729384741295305198373910e-02,2.85979649295748039561711770686197952e-02,2.08326089658796423138488128105228772e-04,1.09731992543292434198627828064046372e-04,1.64868253576323585290080238738951568e-03,2.07461971894276759197664300116076209e-04,3.20735894913495274516799478337187435e-09,1.67927966738878833619824099261893717e-09,2.61163470824510548820670596446435082e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
ML_Graph/Spectro_10NN,Inf,5.20834969867218277005691969501814035e-02,6.40039709248163761757427755900059041e-02,2.90317146379923398014656489315735474e-02,2.43355660167431156880656571147916452e-04,1.09539549444736078249794813256305626e-04,1.67751017220438500131418782573147548e-03,2.05747916652170350151294601386686240e-04,3.80237647934554026099116231499687586e-09,1.73828290642149272255427113685236428e-09,2.49347889177667282321065854892552672e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
ML_Graph/Vehicle_10NN,Inf,5.04748124974990155955864174309619060e-02,5.51987902520102390550118638907234392e-02,2.79374654625748840316362942546497237e-02,2.14272446072725835143533033729303520e-04,1.11072764127749686727765467634532555e-04,1.65940077932316083305836819517626072e-03,2.01654289279062326625594708198778582e-04,3.32296156605353692906541279126134615e-09,1.60121648292353456759428676558108828e-09,2.54235264241614094556192108809686537e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
ML_Graph/YaleA_10NN,Inf,4.56041705401361116345461499545826512e-02,5.64156939555158062429961935893779527e-02,2.52751146837433037427885758253425221e-02,2.21607973446022195626581482464225415e-04,1.03314643340851125249118955273661984e-04,1.49602577160002274643676544928475990e-03,1.75957627170197892111416761027669447e-04,3.22515715175196888786946132582097992e-09,1.37573414178853468567365575298041012e-09,2.32073116449728582031383718124053890e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
ML_Graph/YaleB_10NN,Inf,5.12645016699649215668105728956432503e-02,6.08977127570508733930750989690735488e-02,2.82059982600266743745265253991570009e-02,2.36030749190992068932739699883005627e-04,1.12415866662186078753694724321738551e-04,1.61869722622730236783952216502083107e-03,2.08827397173692748754565940064951597e-04,3.62409977296161060959575491044780389e-09,1.73140321643503827836476195557305438e-09,2.47536686959566600776383290178116939e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
ML_Graph/breasttissue_10NN,Inf,4.59926824689443556339307111308815194e-02,5.27761668049979889596189278754726668e-02,2.91955601166058998064081485364338964e-02,2.09751234993656505421256804744579860e-04,1.02811510150130278209941926006704705e-04,1.77858795270558728499498460063454127e-03,1.90594965263666741995569457429785979e-04,3.26104655283319511571779269734829609e-09,1.67805451971853248600839634597430990e-09,2.54174819094150267721828740254763157e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
ML_Graph/cnae9_10NN,Inf,4.05362793894610852866058807849293534e-02,5.00522961731457027914603076185288891e-02,2.85883557475843325690551578106305220e-02,2.00993989533683539484005270993146774e-04,1.07570952666555935078034221821504904e-04,1.17487440600536694127149964998579221e-03,1.81855600838355461833945038745983383e-04,2.65112656884206562964545452020622586e-09,1.27603740442585272882702780977611225e-09,1.59967402198812779789494018920978682e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
ML_Graph/collins_15NN,Inf,5.36331011220277098274039405664947283e-02,4.44684579067559998727430322662939193e-02,2.72431700721130308827784815607557325e-02,1.71441078124502470066707851039585094e-04,1.06332548951758941209185933539013212e-04,1.65366421180357548125801891772352589e-03,2.08584007757856975308346349073912373e-04,2.64727553150898055140997853833486471e-09,1.63985090297978318419531781665429267e-09,2.59179924806972441300601171963627973e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
ML_Graph/dataset12mfeatfactors_10NN,Inf,5.01462808849635668295654261492210151e-02,6.60430270650257845271250173961809372e-02,2.95237396466009005842167444791652416e-02,2.56287608820111026113678651930021470e-04,1.15357781590369492325401255552407868e-04,1.60366709891258698142986535379721209e-03,1.94453444346380963516766475782032961e-04,3.97344037800131709258077698792903423e-09,1.74755734128696942673712461202614074e-09,2.48469123948837709729926655685120836e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
ML_Graph/dataset16mfeatkarhunen_10NN,Inf,4.95461783053853259474298338587437935e-02,7.46235811155961481435799980710421538e-02,3.22324348109410756283173740187272950e-02,2.87087854429248779689444387150765493e-04,1.22985747539542703552374659793338992e-04,1.55830811355710211363403888283864590e-03,1.98012349957998771208218567265799164e-04,4.36501573149584012257287853576318784e-09,1.87384362806579625902161251795148102e-09,2.31973842735044811476923435159528464e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
ML_Graph/dataset18mfeatmorphological_10NN,Inf,Inf,2.92849870342616888686646413527620926e-02,2.33959733992057681078919706148546066e-02,1.14878117000857326931044958554055320e-04,9.07897318325379438885814351284377933e-05,1.43173442640014051989154576530603758e-03,Inf,1.74575647197067245721371110884135353e-09,1.39306724574373397939716323279954083e-09,2.20485218081886282305610456022327150e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
ML_Graph/dataset20mfeatpixel_10NN,Inf,4.71280541046506545468201970317962717e-02,7.95265684640574406612363695225586918e-02,3.38115817212006562253641840807380562e-02,3.08221812417316702067620876205822316e-04,1.34731010330360496946530913961079124e-04,1.53379292432693217527625459159605269e-03,1.85993062978965113748933244481683229e-04,4.67032442419575780074101244588845559e-09,1.97520088502561439507762601769731704e-09,2.32651163917142392500140957660529117e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
ML_Graph/dataset22mfeatzernike_10NN,Inf,3.41724574908803155436756012607140714e-02,4.49732311444701510357109836348209370e-02,1.96031643491659890711321355870527772e-02,1.74325336559171610505681403641273246e-04,7.71730625720584312342394386806939576e-05,1.06006367493631140472714261154932795e-03,1.39539920144392746327155345177616602e-04,2.63172881214931517545983555723981940e-09,1.15380051061610574746866492765935285e-09,1.61478882450153685910854564136628663e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
ML_Graph/dermatology_5NN,Inf,4.86262020128836781917298128322287581e-02,7.36385099066620428998027849383653797e-02,3.42463639274932320124369620038632015e-02,3.17929550239613443481260929066981491e-04,1.28728137514077297743180630064347970e-04,1.76652959217236919805745482060267087e-03,2.35740789418868394836445343335191672e-04,4.50353867715091367802047672302196121e-09,1.77048229841670332391629877996226841e-09,2.46906089179602221605132037674816114e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
ML_Graph/iris_dataset_30NN,Inf,5.21995401903505732242405035806270780e-02,3.91827629708882919545857744427671301e-02,2.53436418977242366822374066407640681e-02,1.54269859281266342788511570372344646e-04,1.05404090968057058757935764228855736e-04,1.65076501769144672439344742437692570e-03,2.01639349042356429724895814742545835e-04,2.43493269150337435469445726504582959e-09,1.58771008308089068377342403940715034e-09,2.31991735193443455134863182621192921e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
ML_Graph/mice_10NN,Inf,5.40537135029802598149577261905792877e-02,4.45410178195330079374549213628137991e-02,2.66039668657167005913578329576601395e-02,1.73680394418988962151650344654012197e-04,1.08210855642481902653480194815698055e-04,1.68005977668825039305763158800794072e-03,2.08425323883647075801648881090729103e-04,2.64405609964137673650645115470514938e-09,1.58773910787020258451246360564341672e-09,2.51543667330824952459111564031783338e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
ML_Graph/micromass_10NN,Inf,5.10757293340887740064359565479021041e-02,5.27013247809887656456642415827699191e-02,2.66833759661287382964561933085636962e-02,1.99200746567147393182688278417395118e-04,1.05684959827514271694398821862834302e-04,1.64000386261785521766802826962769184e-03,1.95664810385587921691548539193918621e-04,3.15602170877113392841484303840855519e-09,1.65877565242910573632028337429965653e-09,2.35505035388612387216610775781244274e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
ML_Graph/plantsmargin_12NN,Inf,5.34150803373606744019080701773314828e-02,8.01638609508926731998569437889128191e-02,3.38884491127445822521225726164423393e-02,3.12768590065895768610090600665217384e-04,1.31421596440990703866809017425779663e-04,1.70003325028602594427141656558505623e-03,2.11207847892319818186102067353310778e-04,4.77470985368203361348197906651974628e-09,1.98543701975815180598682014677540333e-09,2.47368488838752386873082667181326805e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
ML_Graph/plantstexture_10NN,Inf,5.17677235709962810643669311796095383e-02,5.92745484853319000024044018422986126e-02,2.96936275905546203629900816193966430e-02,2.34714770060900711472038824870400318e-04,1.11335070989601500402117360090294281e-04,1.60144622432766496994378285348488976e-03,2.07438397610186099956592736134803299e-04,3.56903673807945295297936331552337473e-09,1.72173192304337566463446830574747832e-09,2.47132269964690668008813334404694329e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
ML_Graph/semeion_10NN,Inf,5.17883401388031212273672204616859147e-02,9.42701709646868363994900752278965556e-02,4.06719154088490084803597236005618897e-02,3.54761743758159473674323214345237707e-04,1.62187942871265495359770256842104528e-04,1.65854717881374037165954183939884929e-03,2.08376071804663342469849473420422794e-04,5.41965251087989567603182129284450217e-09,2.41347463514914118184259395201654078e-09,2.60371444386768845380430886796579621e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
ML_Graph/umistfacesnorm_10NN,Inf,5.23614587911190051867802999938148555e-02,4.62239359122655420145421407627421297e-02,2.55629422891978548043946710925880042e-02,1.74783937481655054849777164736619791e-04,1.03256907138877322957997302719262821e-04,1.62744595096919500245009187327026773e-03,1.98356167973152588998179631561639503e-04,2.66770546691718206925804906163768739e-09,1.48638289238977566948903694995324969e-09,2.30329565875231721462653466490591862e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Mallya/lhr01,Inf,Inf,1.32310350396121615888846200918511491e-02,Inf,5.69985458062885497053086950606082197e-05,Inf,8.21915717167624376051189414229057741e-04,Inf,1.10596263737756206553950885444726959e-09,1.04324975811671369878283863014768084e-09,1.54791279714718120254109665180776866e-08,0.00000000000000000000000000000000000e+00,1.77864456590560945084831970249023970e-27,0.00000000000000000000000000000000000e+00
Mallya/lhr02,Inf,Inf,1.32133373434172446726191288762706794e-02,Inf,5.69196249523928323760923009791231654e-05,Inf,8.20818423741107356727565849527056136e-04,Inf,9.56226161931359064786657795951085466e-10,8.82940444144465462073506320873830898e-10,1.51469086314666833361762607395961994e-08,0.00000000000000000000000000000000000e+00,1.82516264715908267031005808684714305e-27,0.00000000000000000000000000000000000e+00
Marini/eurqsa,Inf,Inf,5.05386893859138729339870611773193058e-01,3.01128756434060489461367405462218406e-01,1.51048897243711947032764968267079219e-03,2.00338789072277376176288744354165712e-03,1.51171170268514842250357657771345764e-03,Inf,2.48130884733578307887777790015846620e-08,2.79765428465219023536149950907053843e-08,2.48313480323725025596151886094832886e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
MathWorks/Harvard500,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
MathWorks/Kaufhold,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf
MathWorks/Pd,Inf,Inf,7.84033802459755323570970471256241259e-01,7.42700896026015799922070688057414471e-02,1.74142682731960703841644299207397928e-03,1.74097477426514422138698631657888295e-03,1.77638539366899371201908313077267486e-03,Inf,6.84796445694693448630865970245290055e-10,2.90924245508657798026087638997478885e-10,1.17010274578993461359008747067766995e-09,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
MathWorks/Pd_rhs,Inf,Inf,7.57257955522343466441942289026390924e-01,7.67533034110334585420204572462473890e-02,1.78824305570557591367885267900852279e-03,1.69256342813811657325301193309679268e-03,1.83127113517839608718152552001205591e-03,Inf,9.84767445241886034929489176361428621e-09,2.75507184922737355377074608267896011e-09,1.03144546534584246425143517394996550e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
MathWorks/QRpivot,Inf,Inf,2.12883041287189155380411330673760732e-02,1.35384761260905744170136020939682806e-02,1.00015329240276554242959311591958504e-04,3.81506857005566161121221584879820211e-05,7.90651052950342513045753677134266477e-04,Inf,9.54813854591966333833165236213112454e-10,9.34438127451048960373655958953712122e-10,1.53612660305004954063805853563973026e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
MathWorks/Sieber,Inf,Inf,3.44449390555267188133696293195023590e-01,Inf,1.56968980737296381068576093582680845e-03,1.50591764997497418530701983941430537e-03,1.59863731696919530448072644243145344e-03,Inf,2.19246859814892570954587954557810354e-08,2.09118967758248665697085146499557631e-08,2.22999687740702887818481228301259843e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
MathWorks/TS,Inf,Inf,1.59379010344282038308676822688471256e-01,Inf,2.81544188514081954545300800188210455e-04,2.42759923731632115124458333166226245e-04,2.95939772059790061642029950891216860e-03,Inf,4.14478119553956798958638915056834985e-09,3.09719185155726415429117301056376901e-09,3.22030622001103929203179647621591854e-08,0.00000000000000000000000000000000000e+00,1.76959047330273387052063848351073839e-34,0.00000000000000000000000000000000000e+00
MathWorks/pivtol,Inf,1.48957765026265784637876860128139610e-02,2.68026291553553699644878044910797218e-02,1.48957765026265784637876860128139610e-02,1.26058975183503553475242141011467588e-04,6.15359071237067149661747014143592545e-05,4.58439050611522465517584063554796313e-04,6.60197080601962394828663293734935995e-05,1.67192352696453258370323439954087406e-09,9.31489953175323355567076283958951620e-10,7.37834979061011032627778382207580126e-09,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
MathWorks/tomography,Inf,Inf,3.25720303564994823646579995818689082e-01,Inf,1.71246525530790095100330420899898309e-03,3.41770004352931751653140861333986713e-03,1.71248156041249281237902314701770103e-03,Inf,2.27858586167177615980237618215301268e-08,5.44491795077908044147586963802548811e-08,2.27861384136894932967112771779036299e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/aircraft,1.87591495150009192070592729752642064e-02,2.86550742084952821139774061625527638e-02,1.46513641419820402199547984969512770e-01,2.42179578868711672082152359131718326e-02,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/cep1,Inf,2.08512645182477356608788950594783768e-02,1.13593724698170383761617288916560187e-02,1.10917856243826552769697278025933998e-02,4.43704569236547862583719069798116564e-05,4.33275797124376894586323500082754524e-05,6.92393165208335950567374232037693984e-04,8.14505110100783772966922166225719509e-05,6.76981408102684682607929241069563777e-10,6.61120395896803596139581018089893407e-10,1.05650991089133514629726769290707123e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/ch,Inf,Inf,1.05393240485705497145043737039153747e-01,4.94169623739027498121606832288707392e-02,3.22045603910055536898627090539340820e-04,1.18386036215506507207106047981535532e-04,9.66830214879448498367916179233111293e-04,Inf,6.31169822995918198858539737180894615e-09,1.85911289419216102487550671658503772e-09,1.00879033208764599459803047211998890e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/complex,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/cr42,Inf,5.10212154924637138386187093538236637e-02,9.91101081937933140409720676768184943e-02,4.16838506137297101828522340923915952e-02,3.95819555538914001020969569118232722e-04,1.62963420135012812904920358113998581e-04,1.53888651102335745594194144534670737e-03,2.04517139266842975226928137202979169e-04,6.24599953927062719091795001671622097e-09,2.49726485012888268051786559713170730e-09,2.35671424173340317126679932720795716e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/crew1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/de063155,Inf,Inf,4.52774185198309077401834154581128775e-01,Inf,3.07866090219868737239246746827081280e-03,4.20116174792520745210785405438548211e-02,2.24677178051059827071815979379615506e-03,Inf,5.57784874203521205478181773361019735e-08,8.62310366195416290406751487763636187e-07,2.41784787407976458975963288487644495e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/de063157,Inf,Inf,2.77508945742277590411763639317829747e+00,Inf,4.10558022084845094904084723147523501e-03,Inf,3.64175524526055408075128682252517194e-03,Inf,7.65046003043882017891552091090781274e-08,3.24978048963229633566250483691226571e-05,4.11879380515608464145917756680333137e-08,0.00000000000000000000000000000000000e+00,2.66817042852945498890915742816336411e-14,0.00000000000000000000000000000000000e+00
Meszaros/de080285,Inf,Inf,1.97960408692381678226814788929211356e-01,Inf,3.83909712078902018195417080465769886e-04,3.06905580476971934971024197045956387e-04,1.34239507754501548195099155823945448e-03,Inf,1.33024802403142032902509486211339800e-08,3.31339621923596354471173668559418291e-09,2.11975413508658507259644309804213596e-08,0.00000000000000000000000000000000000e+00,8.22446975896092346436037444384204535e-30,0.00000000000000000000000000000000000e+00
Meszaros/delf,Inf,Inf,1.86592539282888466416004479708906725e-01,5.23643605225305553025177239221163285e-02,5.15589500146620735604887703045419925e-04,2.94308504915617193705193218406704355e-04,1.15591832908360590230820336101922396e-03,Inf,7.18621285845328562998612726645172581e-09,5.46848212735010865451019229043947325e-09,3.00281612863226242930624023782186903e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/deter0,1.42630577736518492121288312679487188e-02,2.59005233798461086134554507388412671e-02,1.42630577736518492121288312679487188e-02,1.42630577736518492121288312679487188e-02,6.76321363596341412825653145036579272e-05,6.76321363596341412825653145036579272e-05,1.09684687894950806008762589730463575e-03,1.15066593606472031852094626451437991e-04,1.09206727489034559468739610181058783e-09,1.09206727489034559468739610181058783e-09,1.54712926566910688689095182920022183e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/deter1,1.37181712956402898114379052813862628e-02,2.60391017350855200733276777326051143e-02,1.37181712956402898114379052813862628e-02,1.37181712956402898114379052813862628e-02,6.55299415801487000593712081058729629e-05,6.55299415801487000593712081058729629e-05,1.05110556859089996254753404032487714e-03,1.16002528502747817793365321880943522e-04,1.06097399244118787339915240741364442e-09,1.06097399244118787339915240741364442e-09,1.54663487514015568467942743969204775e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/deter2,1.43899392169815155009311320077691387e-02,2.82972884848451174011122817980281916e-02,1.43899392169815155009311320077691387e-02,1.43899392169815155009311320077691387e-02,6.98012501063960871671845805870401651e-05,6.98012501063960871671845805870401651e-05,1.06906746447586579024042998621421402e-03,1.16907608530990110818720586991544205e-04,1.07439520306282241982015054276321149e-09,1.07439520306282241982015054276321149e-09,1.59109659702100399437433744706392678e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/deter3,1.29633871789185246661048087547280331e-02,2.57002779247361155625729045946138914e-02,1.29633871789185246661048087547280331e-02,1.29633871789185246661048087547280331e-02,6.60860706203142004398899795405223055e-05,6.60860706203142004398899795405223055e-05,1.02790309826773704916823536269193051e-03,1.11973571165181147418642789381080350e-04,1.05968700376963561494485900923880999e-09,1.05968700376963561494485900923880999e-09,1.55629305699583157835297724391741031e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/deter4,1.44251773705580954030808812249513731e-02,2.75534374020590438900689257359997251e-02,1.44251773705580954030808812249513731e-02,1.44251773705580954030808812249513731e-02,6.94490874674467791681298456975373812e-05,6.94490874674467791681298456975373812e-05,1.08362810382289282485243840590966676e-03,1.17150494923793770243121840729019061e-04,1.10216001673867840956414786935875870e-09,1.10216001673867840956414786935875870e-09,1.59388665255590833940000665965847795e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/deter5,1.31842611578174618985174706654513003e-02,2.66300515341300017583790393640053405e-02,1.31922798109381673433907364544895819e-02,1.31842611578174618985174706654513003e-02,6.85453623835460178871761664453157295e-05,6.85361523683899072621367440495821885e-05,1.04264036054878178965777029087990892e-03,1.14225256792145193428110705248707820e-04,1.06636483285019917720335722425011134e-09,1.06631693343225694737558900109222882e-09,1.54317842349150933746093766679674264e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/deter6,1.27963853029077737940232341446148876e-02,2.58249790809561440927922521256351459e-02,1.27963853029077737940232341446148876e-02,1.27963853029077737940232341446148876e-02,6.65896629588959146392696564307062326e-05,6.65896629588959146392696564307062326e-05,1.04425916772176145583649055097956579e-03,1.08810881335907390963919417516349070e-04,1.04251434804318373164900676388295066e-09,1.04251434804318373164900676388295066e-09,1.50182626304778334572590800378416740e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/deter7,1.41414964010414487188107099826050762e-02,2.59139305638691501829247518633684496e-02,1.41414964010414487188107099826050762e-02,1.41414964010414487188107099826050762e-02,6.72079252161700726573226982211656700e-05,6.72079252161700726573226982211656700e-05,1.06035261320546644550687906565616166e-03,1.15969113220781786631761730881160887e-04,1.07201226763674814502757623862763692e-09,1.07201226763674814502757623862763692e-09,1.56802749480394127573323632236379334e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/deter8,1.45974776873739717070913204065743481e-02,2.82850247662417754451856790992989543e-02,1.45974776873739717070913204065743481e-02,1.45974776873739717070913204065743481e-02,6.88615997316255730360077617379311895e-05,6.88615997316255730360077617379311895e-05,1.04384141860638231956519973504094259e-03,1.23150339996624914972075482231973620e-04,1.05647492894836860515684284616484423e-09,1.05647492894836860515684284616484423e-09,1.60419409817078237857710102173358783e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/df2177,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/farm,Inf,2.57887562111326647571235754298927729e-02,3.57100362252444878389826770335403199e-02,2.55510667509482428414900669190702260e-02,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/fxm2-16,Inf,5.02942206470863990094057973357358973e-02,9.96978668139363968276779105794089667e-02,5.02168672059402040640551427160312532e-02,3.74814973875437464929531636017842472e-04,1.82963588564722939084063784691858005e-04,1.49845300418062567597712604177382582e-03,1.83100472326218291708356709635592893e-04,5.72768892634353188369807742885433591e-09,2.81806277551512190623119488231585719e-09,2.32381233247016807487617370253882465e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/fxm2-6,Inf,5.02891211124278764334201347075114395e-02,9.97017787572014609216282172763258910e-02,5.02097129179471502957247329440830409e-02,3.74686899071007094501864540173408745e-04,1.82908689619330784481401879637264710e-04,1.49812318395557324582803062987957566e-03,1.83052161896611067478882927946086818e-04,5.72658725007587309800999810158742107e-09,2.81754293456490714126268857075547642e-09,2.32302186632242437012589568313688520e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/gams10a,3.80474926755640997054513667309747763e-03,3.80474926755640997054513667309747763e-03,3.80474926755640997054513667309747763e-03,3.80474926755640997054513667309747763e-03,4.18327801789740733832574195223099822e-05,7.45440758410624614666075676514510481e-06,3.65006686863180138749110711016799675e-04,4.18327801789740733832574195223099822e-05,3.40098129570646635873684559876581204e-10,3.40098129570646635873684559876581204e-10,3.68678903750238090967788970903777841e-09,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/gams10am,2.25486427277311818605649217093467155e-03,2.93222299454050406577743284786044105e-03,4.46934486852251961460169233826730014e-03,2.25486427277311818605649217093467155e-03,1.16387994355471325976916679772931693e-05,5.54914522291482797846569504400399018e-06,2.88561732506543678948798736572134174e-04,1.16387994355471325976916679772931693e-05,3.60251869727985982680267668654126809e-10,2.45612782064228005002265605519846648e-10,2.24537852274444825265476606038318078e-09,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/gams30a,2.12904811034028762657679026367648482e-03,3.41669752033820873001709163948061121e-03,3.41669752033820873001709163948061121e-03,2.12904811034028762657679026367648482e-03,1.43504144827565728233287386651834358e-05,1.01890296382950011958480404793160533e-05,8.21866156565565530606892505324143893e-05,1.43504144827565728233287386651834358e-05,2.58961825718837939565719232282005242e-10,1.64250144466195091676995352186769082e-10,1.89835747899162413389912646505992969e-09,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/gams30am,1.51425205947241633248365108868507484e-03,3.12573440286560111512259333210540233e-03,3.19919685046544233664025009329427228e-03,1.61438598737790848242442343489760128e-03,5.99127495056767049934195225536515802e-06,4.39931088301807453050713223401786762e-06,7.79640736479148837535098132471675522e-05,4.39931088301807453050713223401786762e-06,2.17403354993510252108334797621451469e-10,7.05044287264057972240628092739935860e-11,1.45729943798715128036495394321059745e-09,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/gams60am,Inf,1.85937932170122703788446857492731350e-03,1.92049091104261702537644459745906959e-03,4.73372756159071108407601705568655589e-04,3.12809185854509214318022358074648231e-06,1.39839928056125594973839915692611197e-06,3.24634413285450572067203236195432211e-06,1.39839928056125594973839915692611197e-06,2.50910514342362939643762421801306873e-10,2.35204320274100003832932986100650694e-11,8.37057083427959763215423537310890344e-10,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/gas11,Inf,Inf,1.13991089833910442442499478019954026e-01,Inf,7.93929740623007612607321513352700219e-04,5.57732489116041324690734965570903468e-04,2.05746336986714107324236277204770495e-03,Inf,1.80530704507052895103214383766705079e-08,3.20733200139215762014070817660242430e-09,2.41515854599480253291064775615644768e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/ge,Inf,Inf,1.72727520447932887995601592974684534e-01,1.57793096234754794363340314516821326e-01,9.52002984512299557187681651140362113e-04,9.28393914012684265896884322068232367e-04,1.49186290876569283566618406762316249e-03,Inf,6.74402600922647102697749374724603598e-09,5.09363411228039868531044922992304759e-09,7.41154687840094149868855483130985242e-09,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/iiasa,Inf,5.93103432879777310989241287108138568e-02,1.46224706944412414138969237508965364e-01,1.42668315662218340657936725055872491e-01,8.44401636056440872493031596898725642e-04,8.38746381072770132902615754088673908e-04,1.10691465503091744871741750028039207e-03,9.59994477643782445356359530922927611e-05,1.10474216652600022795663803903816094e-08,1.03817105269718221923569425450094044e-08,1.49536386258794364991470649849895291e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/iprob,Inf,5.98605450149396320465136499138817024e-02,1.51874525275762916595448877769889505e-01,1.46864634003145335934647279214837809e-01,9.07716584822216577267191420263909248e-04,8.90285381730897635286751787310352668e-04,1.75548513725823821026248746891055197e-03,2.23286394636575653335907250016273661e-04,6.26159956682745475001916601912051171e-11,3.27544953683399362717538906967803625e-11,2.51097848925574673076677925134009099e-10,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/kleemin,Inf,Inf,6.71004971660997767551366034329521800e-01,Inf,2.67515044164628000164029069893066614e-03,3.81522438608276140207704157365485847e-03,2.67515044164628000164029069893066614e-03,Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/l9,1.89519634175265180889978158938934496e-02,4.94676600974532606267344159743867403e-02,1.94168016490692832295309715503300648e-02,1.89519634175265180889978158938934496e-02,8.58447822671728370280840593070947559e-05,6.97020380535523911740341138888817093e-05,1.44248827468037763898800424535506821e-03,1.11300837234267240675954575794333859e-04,1.03085237960064062403480810571354369e-09,7.69613704249480376992171353569922319e-10,2.24740446445429405420505604135215052e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/large,Inf,Inf,1.45019147807388726612521857464143970e-01,5.78302227928707569326028943659448347e-02,4.32692157141809399567986692777794788e-04,2.49280000066066953907785315015761644e-04,8.10807642203591614124016184508643577e-04,Inf,6.03448595295816752426058696527841896e-09,4.65577780011776079127207877285138859e-09,2.52118066487338308212024933467519262e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/lpl2,Inf,2.39755277673045602134636040406127447e-02,2.39755277673045602134636040406127447e-02,2.39755277673045602134636040406127447e-02,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/model1,Inf,2.16683897495265352839259472554789517e-02,1.41260281571697800615373779043811104e-02,1.06104189470286617067589074321862052e-02,5.62781163010483727911699739955503634e-05,4.19303971902769564133821979176105779e-05,6.45248773724184364633601378507046865e-04,8.20660858012827063764660745279138111e-05,8.71348787002259359982135911272379172e-10,6.39431212274115034342851403475830550e-10,9.97821864971460822394141100233453504e-09,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/model2,Inf,4.63843438596257470050704259362417716e-02,1.94966917256537688886744518284390248e-01,1.06534577838621728292731776716774380e-01,7.71018516146260011685391693097358320e-04,4.24532618586241658732297917122813029e-04,1.63700426968540641356347120859502534e-03,2.10413244526579672167520451170778900e-04,2.45494815608784837020728098985248105e-09,1.96848368175637516398313598370760929e-09,3.33110489005478886343559591274024234e-09,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/model3,Inf,Inf,2.06475473510794742998540341357526087e-01,1.77094738743107639681310216381365273e-01,6.48952975008268925559291650509110400e-04,4.05666349737065017613606862119881788e-04,1.87454736504187450972516406559895491e-03,Inf,2.16300291995260790416239883806204294e-09,2.05548497477337904756414963661246828e-09,2.82126610764724882177182648515265090e-09,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/model4,Inf,Inf,2.57708581395727482832697882005755586e-01,9.21561495286753455360114250836957842e-02,8.31138559794347279088450540067185162e-04,3.50417911352309184272284361429880422e-04,1.44805608023977500246346271757129837e-03,Inf,1.94411423220277254854053498816230587e-09,1.41119843595834752429223591094155241e-09,2.70300580202640034623916724026376454e-09,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/model6,Inf,5.96979148856922539302571117573799168e-02,9.45887973316537750354163366641986619e-02,5.72565612931599660843538233413372848e-02,5.55277199443759040815457286719762987e-04,5.11689173532287366991616142295057312e-04,1.29586635161112731266699325238449368e-03,1.45429909926182404178491131115887238e-04,3.85157025306422798291841782455770158e-09,2.93944803730020421867466754463639620e-09,8.36087468652934583952138257921390963e-09,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/model8,Inf,2.06056765665071927428071132615107350e-02,1.34328052988440204304326926940150821e-02,1.00895761284341832117630126529461176e-02,5.32815181820458468840854425213125938e-05,3.95250132377007631462450267764328106e-05,6.13224563993635429792432331654743715e-04,7.83660752166913617232094886480298141e-05,7.97465244521111471769402859189319255e-10,5.77268384749927005477254192599884102e-10,9.33821941007211258201732676412776762e-09,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/nemsafm,1.61791403742960904540757513562198409e-03,1.61791403742960904540757513562198409e-03,1.61791403742960904540757513562198409e-03,1.61791403742960904540757513562198409e-03,3.79198602522569158484231427257050590e-05,3.79198602522569158484231427257050590e-05,3.72490319280373475990455671891417875e-04,3.79198602522569158484231427257050590e-05,4.14119247429093602935107810671706049e-10,4.14119247429093602935107810671706049e-10,5.77128576927744698561296894433866660e-09,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/nemscem,9.84884554561083512754664924312010699e-03,1.96812831413078357959269280693193500e-02,1.37798525865635497595476946915464947e-02,9.84884554561083512754664924312010699e-03,7.42332803563827226991594491880974129e-05,7.16020097889069118128826082437064348e-05,9.52071897619962819101867122314256028e-04,7.42332803563827226991594491880974129e-05,9.51538883818676763878307334596101140e-10,9.45395475100509861369106656244773613e-10,1.14131652839165221870519668310270615e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/nl,Inf,4.33260161353631561898530114923969112e-02,1.72123887109642495782889714152282378e-01,4.28479626962001043081838616051948922e-02,6.46042046164842525909663799496146474e-04,1.72462225644199033126599555776496691e-04,1.54791570770505208864380159639562431e-03,1.75397752120622454154673626556189556e-04,1.03546271372315380757705032267831996e-08,2.89871038932541723007208850839662944e-09,2.49816911351872755994912195186783567e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/nsic,Inf,Inf,3.78966069079350550511623984616932637e-01,3.93181493032273628391670265524626255e-01,1.42844661958277902173944399587057592e-03,1.40902292252029919743248249436890866e-03,1.42967312841305121406962608684292749e-03,Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/p0033,Inf,5.21226122519745805943106815679062316e-02,2.33710290105017160057921822422850000e-01,6.96142990026567343730238928305604212e-02,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,1.53516774752368062673484863656549436e-03,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/p0040,Inf,5.94396881838529639403828307169986601e-02,1.58814465193636960942210425188119385e-01,8.01381244882353554652334691253152911e-02,1.02272023797014323506869466073184135e-03,5.24644412198372099144655489517020267e-04,1.38807864141655446576506019317380837e-03,2.34628113938195978784605398570245862e-04,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/p0201,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,1.01690002299237941237145298125722499e-01,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/p0282,2.17731933852873587057178653015871689e-02,4.89782526485626005655723839507160774e-02,1.62970650742491410423117924529062911e-01,4.88616970631403675711109346525714191e-02,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/p0291,1.40572274587657036071963957357202534e-02,5.00208894370892053063228075004776166e-02,1.00474400628819585157730402112976585e-01,3.35367969287883128939869999643292442e-02,2.85238426803870450400756613918377329e-04,1.58490611883256965513743623801337879e-04,1.16635985263539085904394084973456627e-03,2.12586938261619135090714462135346883e-04,4.35239301271920223367548170247026248e-09,2.41837484154988089170886652472051563e-09,1.77972389374451610991182952162148896e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/p0548,Inf,2.41515308280978005747237467985221180e-02,1.80773994387998406361639170326567020e-01,1.80606138557437374991850649038040479e-01,1.49914870527699211298895143950714732e-03,1.49914870527699211298895143950714732e-03,1.49914870527699211298895143950714732e-03,9.99432470184661408659300959671431507e-05,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/p2756,Inf,2.41631373101383459868118989309024617e-02,1.80765865864550891499339331676795371e-01,1.80594704396808823858144692036751008e-01,1.49903887480940160830522800001444054e-03,1.49903887480940160830522800001444054e-03,1.49903887480940160830522800001444054e-03,9.99359249872934405536818666676293744e-05,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/p6000,Inf,Inf,2.18741862296743618356829897761399999e-01,2.12541429077520841367616248964426259e-01,8.59148117445751430637942376906731296e-04,8.13117569318191910447835790999876097e-04,1.68049029843753000036692297643861289e-03,Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/pcb1000,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/pf2177,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/pgp2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,1.32131989143827449380415946087341643e-02,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/plddb,Inf,Inf,1.19650841226032654415224372879087289e-01,3.62132316426065834890730547326168606e-02,2.97630619190370530925416943819589914e-04,2.06825789028634395674508946537049912e-04,1.64581065096218036347879540789024317e-03,Inf,2.81844873865084894663876737007693682e-09,2.14451464249754907900696021101688048e-09,1.47907590366588478397655463804955399e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/primagaz,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/problem,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/progas,Inf,Inf,1.89951816554835452741259062662539830e-01,1.76162298381000827274641446852004193e-01,1.55953748914891727257433030037956573e-03,1.55852219468377875338252809002559551e-03,1.64585141252225056939090376528391205e-03,Inf,1.38181840551918501974794560374330120e-09,1.03877137104503264218085451330707710e-09,3.57967112040481882194794266976123784e-09,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/qiulp,2.00055670214938044078802914903526005e-02,5.03449535586777964941011041392904921e-02,9.53033142053293535432958583407004237e-02,4.73393504301355403814366651865311512e-02,3.14040505592415546045784176339432381e-04,1.67098903317482768811010980113668428e-04,7.90560177043874051019374153325457829e-04,1.85813348458663529742063655765718851e-04,3.14834519629910830400331563348310693e-09,2.89520529688747768384993135724017639e-09,2.58007902708545919373089107881908601e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/refine,2.56658217581567145224178764385191209e-02,3.39526907830966114871041977522506130e-02,6.66817609547012991584408080378976630e-02,2.56658217581567145224178764385191209e-02,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/rosen1,0.00000000000000000000000000000000000e+00,4.42963311493509971522776407089298424e-02,4.42963311493509971522776407089298424e-02,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/rosen2,0.00000000000000000000000000000000000e+00,4.46986673128881897356473881845894323e-02,4.46986673128881897356473881845894323e-02,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/rosen7,0.00000000000000000000000000000000000e+00,4.38903833439817016418947492667552204e-02,4.38903833439817016418947492667552204e-02,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/rosen8,0.00000000000000000000000000000000000e+00,4.39779370440269044687216541623249749e-02,4.39779370440269044687216541623249749e-02,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/scagr7-2b,2.73397082083797182066355937956487136e-02,5.76706761553844498267500934706759870e-02,1.08130877951607649860214085433706709e-01,2.73397082083797182066355937956487136e-02,6.13178816224127918061319996072670461e-04,4.00008217590973647727718940039479164e-05,7.92699486334549226403082221419832536e-04,6.23165341085794581495147598766990136e-05,5.47959348887839297676407393355779131e-09,7.55977160282677306040437217372345026e-10,2.60731775587727802986997661934123119e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/scagr7-2c,2.73213287932568488106364459413024118e-02,5.76283243063267652886611613054544127e-02,1.08034946608567313500531358934570001e-01,2.73213287932568488106364459413024118e-02,6.12629307611070265995216074991223144e-04,4.00303917324006659063552007700279688e-05,7.92832566074912461764406305126381693e-04,6.23981306262774501668550132500172987e-05,5.47477204389867632657892340173459792e-09,7.56104074980422368999707163195116709e-10,2.60556495825968685741675548768456415e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/scrs8-2b,Inf,9.01096304140762282137793706229448518e-02,9.01044084228892152226667908131967814e-02,9.01009846163690975675168118066976753e-02,3.48982490356011869178920910880159321e-06,2.19382213246434290193748861351971078e-06,3.61578016718209677368746246560042653e-05,1.58621281385444874311763558879009952e-05,5.93030915055368241096317703753460017e-11,4.44092364529579567383280070181619427e-11,1.23643939010154922293147313557533957e-09,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/scrs8-2c,Inf,9.01096304140762282137793706229448518e-02,9.01044084228892152226667908131967814e-02,9.01009846163690975675168118066976753e-02,3.48982490356011869178920910880159321e-06,2.19382213246434290193748861351971078e-06,3.61578016718209677368746246560042653e-05,1.58621281385444874311763558879009952e-05,5.93030915055368241096317703753460017e-11,4.44092364529579567383280070181619427e-11,1.23643939010154922293147313557533957e-09,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/sctap1-2c,1.93223666536033580815370279869027032e-02,3.85876368958612129043087307577148406e-02,1.48318843683100548016038873688629367e-01,3.34233715410336892799777815725748858e-02,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/seymourl,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/small,Inf,Inf,4.82687797327447786054603080788190679e-02,4.27868391760239157792153143066298690e-02,1.35971394079074511781949425518199261e-04,4.86527152207524495730148277552394821e-05,2.18096967438663592997671180389063217e-04,Inf,3.08374502746953166551381716412900658e-09,1.52099481771299321317477967889747473e-09,4.29284906163647299246933940437351994e-09,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/stoch_aircraft,1.87591495150009192070592729752642064e-02,2.86550742084952821139774061625527638e-02,1.46513641419820402199547984969512770e-01,2.42179578868711672082152359131718326e-02,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/stormg2-8,2.51517502775342720173714169502846469e-02,7.01817955276154072395538634241320795e-02,9.93144184469048685926514868964872076e-02,7.00894707079797032398515546360085041e-02,1.36368590948638456135213643199029334e-04,6.23822031235408836123621567907467349e-05,5.46323165137688030396224774870487644e-04,6.48458819876921666227290130741183656e-05,2.08081956304832307547680866244445029e-09,9.51876892519174296595530567307501499e-10,8.33622993781123983004307900086062800e-09,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Meszaros/zed,Inf,2.93649716545300766394570066098293508e-02,1.80266537689943152373365885422076579e-01,1.11867062797078473074416716485987774e-01,9.52355980379318037197701749934389955e-04,2.64441992741931894359373332008956996e-04,1.04327472417142594413077832655443020e-03,9.53330302499525662057063264345164680e-05,7.92780128895257259787443569951794267e-09,2.94726111959472588762692755836568651e-09,1.03545194334988691954607546566961716e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Morandini/robot,Inf,Inf,8.16502847183608705160074615241316946e-02,Inf,3.83168049682572089344601071682951468e-04,Inf,2.14350103221453328200664479818479710e-03,Inf,6.06266166891638299524103563936755080e-09,4.43335139433455421379761365820637562e-09,1.78434620205568381274893565813237617e-08,0.00000000000000000000000000000000000e+00,2.07172330128805121891886877044777196e-28,0.00000000000000000000000000000000000e+00
Morandini/rotor1,Inf,Inf,1.80792593522290875356667236339320604e-01,Inf,1.59988381523008728308898159298728206e-03,Inf,Inf,Inf,1.42768274521050972878385181182381914e-10,Inf,Inf,0.00000000000000000000000000000000000e+00,8.24499835368803682494854951141290963e-31,0.00000000000000000000000000000000000e+00
Morandini/rotor2,Inf,Inf,4.39558311831612224181472490226703011e-01,Inf,2.09771622106851803971826149776505642e-03,Inf,Inf,Inf,4.48155181226157178692467000467808715e-09,Inf,Inf,0.00000000000000000000000000000000000e+00,3.16585434427228992216966685228594280e-32,0.00000000000000000000000000000000000e+00
Muite/Chebyshev1,Inf,Inf,1.82090015931895084457008508176355280e-01,Inf,1.58861203310871246806463837796856108e-03,Inf,1.59290075320557983764542462804635527e-03,Inf,6.47576827628962814353420557015630110e-10,3.16725136957898485663080609327465605e-10,1.15505370122651319640795480246232195e-09,0.00000000000000000000000000000000000e+00,2.23093230911484679645139069978324941e-31,0.00000000000000000000000000000000000e+00
Muite/Chebyshev2,Inf,Inf,1.82090015931985091120613552207400172e-01,Inf,1.58861203310587027670593046042970887e-03,Inf,1.59290075320633485726232380749845470e-03,Inf,6.47576828260098804065119750041769246e-10,3.16725137211496149079317250420114657e-10,1.15505370257082276120907687331937091e-09,0.00000000000000000000000000000000000e+00,1.68498168846627481691354804573609877e-29,0.00000000000000000000000000000000000e+00
Muite/Chebyshev3,Inf,Inf,6.99781222325209026829498264582647983e-02,Inf,6.04639194094251093449610611533318828e-04,Inf,6.04858457104998018591379128390406065e-04,Inf,1.43112637679413556215245759987199383e-09,1.32356393650023601376426191159014721e-09,1.45318166842737291444358195602288797e-09,0.00000000000000000000000000000000000e+00,1.97799084359990931419408476601029827e-34,0.00000000000000000000000000000000000e+00
Mycielski/mycielskian10,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Mycielski/mycielskian2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Mycielski/mycielskian3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Mycielski/mycielskian4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Mycielski/mycielskian5,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Mycielski/mycielskian6,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Mycielski/mycielskian7,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Mycielski/mycielskian8,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Mycielski/mycielskian9,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
NYPA/Maragal_1,Inf,4.76930810363823645878590521158217232e-02,2.69305248291179965887494813484420526e-02,2.51701725549151395777888802994497381e-02,8.76006249927750744173839544912770101e-05,6.25786083971547995600481353639473960e-05,8.62685768523296114621227209808753438e-04,1.88826645682087477969175798648751641e-04,1.38682170118285620313303010695398035e-09,1.32681784992571575548356008233959555e-09,1.99947747381606354114200344355603514e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
NYPA/Maragal_2,Inf,4.62146821228781837461288688431797126e-02,2.62632730017183401241589026451313167e-02,2.30222605918784276914251047701169411e-02,1.06613845184853747224970986723084427e-04,9.38676875854764280196541741385100889e-05,1.48338780818145698589785175310332102e-03,1.50966637167738285786334893117362540e-04,1.62406813489255991613327170048218469e-09,1.34470883140610298049851219288375206e-09,2.40490357340924136100807680547015305e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
NYPA/Maragal_3,Inf,3.92241812450232413612863149364209074e-02,2.53662839065821372915003000447591292e-02,2.09264946941645525940396985064416879e-02,9.94117863690961251356216299360343299e-05,7.35288103642873774063302188096503494e-05,1.28116842875835477553717653873394899e-03,1.68378570789742758937764288042278297e-04,1.40245264870874189673025469002480516e-09,1.14705416440435703471545700614373301e-09,1.73343115470408995367962307948245456e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
NYPA/Maragal_4,Inf,3.47427049013909200223337298597004096e-02,2.21922742756120528840615082498696000e-02,1.68924409403655272706679602815396521e-02,8.30345308434751919807205192845974066e-05,6.32621352434883390917648576285764471e-05,1.07416653663338090720652684091568700e-03,1.50597624372961008221010706503556555e-04,1.37392328924830839697484528414322766e-09,1.19886568435872709817727192342347732e-09,2.27638791998097709912579743428481412e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Nasa/barth,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Nasa/barth4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Nasa/nasa1824,Inf,Inf,4.28165729923599015845436170340191895e-01,Inf,1.62940340155757801629903131306000158e-03,3.25145782492465500531544965614284325e-03,1.62950010550926113997708205395297926e-03,Inf,2.35660614639751071854510037311850038e-08,4.61558258349063334094288878672069569e-08,2.35676832323360140366184493913310415e-08,0.00000000000000000000000000000000000e+00,5.81446161366049645862140724774718470e-33,0.00000000000000000000000000000000000e+00
Newman/adjnoun,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Newman/celegansneural,2.21795257187018359177785878838080057e-02,5.85992646266403217472327330394963182e-02,8.51679291052740427382804100925422370e-02,5.15031170395564890767445845573492814e-02,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Newman/dolphins,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Newman/football,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Newman/hep-th,2.21050221480420312415845569024422983e-02,4.67297604919155123787788182279738411e-02,6.18633490706299124894444784144033895e-02,2.44991813063345231042400294815817907e-02,1.90811927360490135543344922062010951e-04,9.52950948815039924386758295141615510e-05,1.09719202282436204801856909509505258e-03,1.48238344297346011890619374120630539e-04,2.92660159818957632677899235459234373e-09,1.53717286152598059326800171900022998e-09,1.63424188692507247707445834333737626e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Newman/karate,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Newman/lesmis,2.89496540102776318953208053611004443e-02,4.48486111441088112914900440733872747e-02,7.76800731504962164193615324043063771e-02,2.89496540102776318953208053611004443e-02,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Newman/netscience,2.19996353791367297509925842915523317e-02,4.04263892234057292947165931156492728e-02,3.50817809070106134395505309637616568e-02,2.20029937391642296125255491841666736e-02,1.40943404877897859662498043274857386e-04,8.04173433093375468910261389665830917e-05,1.27229746002643780829424899285020438e-03,1.61295188027816161292075643012036097e-04,1.48527819725196823945719894452825110e-09,1.13040459288090250120075487093937944e-09,2.02931310078537261428645357930300625e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Newman/polblogs,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Newman/polbooks,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Newman/power,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Norris/lung1,Inf,Inf,3.74741257594648638362856466754680176e-02,Inf,5.09531603642789705346291189442654880e-04,3.28275083831598752548742298667091738e-04,2.43014382954253348976692419079769467e-03,Inf,7.25095999630872193621285883487143464e-09,5.26887662523980804749134912387817511e-09,3.64441538830500748093689274601271507e-08,0.00000000000000000000000000000000000e+00,5.02124472855140490376887899579334179e-29,0.00000000000000000000000000000000000e+00
Oberwolfach/LF10,Inf,Inf,3.51127000204404626050342341122015080e-01,4.57837828524463629785912515031359469e-01,1.49188352608306556812855811063894132e-03,1.49188352607073738904893369488216616e-03,1.49190534632151088766010130439897006e-03,Inf,3.71119463012186938769341449955033021e-08,3.71119463012186938769341449955033021e-08,3.71122260336132983570993253414284677e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Oberwolfach/LFAT5,Inf,Inf,3.33116056532228174370712014481399509e-01,8.84068988772138241861110088710993743e-01,1.31397936321327366337978916552729320e-03,1.31397936321327249909657287974531380e-03,1.31398052831946996990561141384599021e-03,Inf,1.92726102910150072411364857157687146e-11,1.92726102876968435319883070356054100e-11,1.92726123116903192157498077060837248e-11,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Oberwolfach/filter2D,Inf,Inf,2.50661765475995271591702270379542359e-01,Inf,9.82889588254973094463052157003892148e-04,Inf,1.54040040798677019181898626408503283e-03,Inf,1.43655184781589816429309306896961110e-08,1.27450719050053379096678911751607085e-08,2.51110799166074889515639594179403931e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Oberwolfach/rail_1357,Inf,Inf,3.49851091853066349904487586503272555e-01,Inf,1.57412291111443343231317646671863704e-03,1.01967862862209200356541246647234056e-03,1.57412291111443343231317646671863704e-03,Inf,2.27179524683563561121161756506004590e-08,1.57209174760203005142762547905575499e-08,2.27179524683563561121161756506004590e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Oberwolfach/rail_5177,Inf,Inf,3.47869292611063785893012721166100764e-01,Inf,1.56465992908604367771895827768725548e-03,9.77346385606884321197428382652768290e-04,1.56465992908604367771895827768725548e-03,Inf,2.27006841588775403112282312798142574e-08,1.55944954082125128620306993850518070e-08,2.27006841588775403112282312798142574e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Oberwolfach/spiral,Inf,3.47687436820259545281618633728375191e-02,1.19805924515538370999532069329946911e-01,1.04865527871052398709169841039329466e-01,6.02369878882538781809337722965084032e-04,2.86422529938384647265725342023765261e-04,1.21115272504251159865096452502011386e-03,1.96104434425953710477258520297509245e-04,5.08038713572243235872106152893054606e-09,3.17723390172873871472821537870520400e-09,1.73827130875803005836034240131760469e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Oberwolfach/t2dal,Inf,Inf,9.07625745397292443447483067654565048e-02,4.03929613869317439664989126603265782e-02,2.61363072103160072753112786915004615e-04,1.58811225583791324186764547039178339e-04,1.90554051118475211667896568584331410e-03,Inf,5.07794303385232240305454330494069330e-09,2.12321263066311484631458610922773284e-09,2.25075351254994794625425259782797763e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Oberwolfach/t2dal_a,Inf,Inf,9.07625745397292443447483067654565048e-02,4.03929613869317439664989126603265782e-02,2.61363072103160072753112786915004615e-04,1.58811225583791324186764547039178339e-04,1.90554051118475211667896568584331410e-03,Inf,5.07794303385232240305454330494069330e-09,2.12321263066311484631458610922773284e-09,2.25075351254994794625425259782797763e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Oberwolfach/t2dal_bci,Inf,Inf,9.07625745397292472667814179515233961e-02,4.03929613869317328978393156949755569e-02,2.61363072103147349552384160072922430e-04,1.58811225583770391457999238432638777e-04,1.90554051118475658250447262787035456e-03,Inf,5.07794304578023928901752328949523624e-09,2.12321265276938611230173670948620113e-09,2.25075350777915521176931103775041403e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Oberwolfach/t2dal_e,Inf,Inf,5.67939232206363447917911324829076715e-01,Inf,1.48827049327450119799259683863383173e-03,1.26328982009927565395501500598242551e-03,1.48827049315229512277303447144926596e-03,Inf,2.03040535050967405655830904883633480e-08,1.78460370922311315878881350393726526e-08,2.03040535036900565711513733722762871e-08,0.00000000000000000000000000000000000e+00,4.52914905168397058496586964825994584e-22,0.00000000000000000000000000000000000e+00
Oberwolfach/t3dl_e,Inf,Inf,3.84417631649628679716949412469035148e-01,Inf,1.37942186251171630388100291496165479e-03,1.61961190619516542337150124502329547e-03,1.37942185890989785909208274635428380e-03,Inf,2.98555187846179898555916358938848775e-08,3.16199655145870551059166919128314014e-08,2.98555187699609558285508909396210348e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
PARSEC/Si2,Inf,Inf,1.03300807041106419092277892128314984e-01,Inf,4.44535842531027431207488344260916051e-04,2.08942782726347783987448290989491013e-04,1.79032924350337256090446912996721616e-03,Inf,6.50752505611605023264952332622705010e-09,3.16671100058285672918492186209217787e-09,2.70803661956640079823790509420449318e-08,0.00000000000000000000000000000000000e+00,6.10613684165501880885001344566191157e-30,0.00000000000000000000000000000000000e+00
Pajek/CSphd,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/California,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/Cities,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/EPA,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/EVA,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/Erdos02,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/Erdos971,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/Erdos972,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/Erdos981,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/Erdos982,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/Erdos991,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/Erdos992,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/GD00_a,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/GD00_c,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/GD01_Acap,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/GD01_a,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/GD01_b,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/GD01_c,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/GD02_a,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/GD02_b,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/GD06_Java,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/GD06_theory,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/GD95_a,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/GD95_b,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/GD95_c,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/GD96_a,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/GD96_b,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/GD96_c,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/GD96_d,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/GD97_a,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/GD97_b,Inf,6.27952059089457453641348987030293846e-02,1.83278809280216416555040149582732495e-01,9.98957652590728355202533746959008420e-02,7.45056679486914637353003109572288663e-04,5.00320756623954541719060510445869672e-04,1.65593372974882523999785185610086836e-03,2.23270622749727190386633561908399362e-04,1.46722265317249264391567057195795824e-08,5.76079241161311575445377289491326079e-09,2.73590182562791323404859925707350661e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/GD97_c,2.00562363030054862028024507455241874e-02,3.47384202854128863293920276929595332e-02,5.30638134936980025073080631493586025e-02,2.00562363030054862028024507455241874e-02,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/GD98_a,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/GD98_b,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/GD98_c,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/GD99_b,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/GD99_c,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/GlossGT,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/Journals,Inf,4.41398605626458711334832940400113336e-02,1.74118688707194056119447453562411017e-01,1.64436539449910532637719098570989379e-01,8.84682565433670692120453204243564478e-04,8.45209430035718804749565693446006936e-04,1.41592063582761688994828943730155759e-03,1.92740177497670810631357410996901289e-04,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/Kohonen,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/Lederberg,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/ODLIS,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/Ragusa16,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/Ragusa18,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/Roget,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/Sandi_authors,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/Sandi_sandi,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/SciMet,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/SmaGri,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/SmallW,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/Stranke94,Inf,5.15480020373771427551462245839721653e-02,1.91604805699198949050147789144721766e-01,5.15392938690512397448296576973841484e-02,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/Tina_AskCal,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/Tina_AskCog,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/Tina_DisCal,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/Tina_DisCog,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/USAir97,Inf,5.15169911613669859884103092804342072e-02,7.06924529038802133285662702774247510e-02,2.96781814166604393082655590948094063e-02,2.78284418380438279067502327126373384e-04,1.10628207897612956823692262906302661e-04,1.67513860433783945661154793262030811e-03,2.12640476912603934648697124522995580e-04,4.07058677020862000202867987323508994e-09,1.70154908782909864135960251203972360e-09,2.45310314820609966836912034157048438e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/USpowerGrid,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/WorldCities,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/divorce,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/football,0.00000000000000000000000000000000000e+00,3.99202392027899568232328625621304693e-02,6.91438825495350990018270487543966134e-02,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/geom,2.05276516466515205511251955285372493e-02,4.50431820287450034495827094449634359e-02,8.65521789572329993541643517543470894e-02,3.68482624068881399211805206707263041e-02,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/yeast,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pothen/barth,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pothen/barth4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pothen/commanche_dual,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pothen/mesh1e1,2.87414034312632376040304460560438499e-02,4.90087995291290671048716848026691948e-02,4.60956284785451090802958889562810801e-02,2.87414034312632376040304460560438499e-02,2.11254010774120246160328706844946881e-04,8.95258361833855939224811587718845907e-05,1.50382529744707501056810028892169922e-03,2.22594335151867438987636519885900128e-04,3.15392437602975722576372690359689738e-09,1.53513053722311355060463271487445035e-09,2.77128529803792793200191897691360626e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pothen/mesh1em1,2.85455975320023848711438411429601176e-02,5.63567132089452658736703043952441476e-02,1.02639048281471058155411468949315478e-01,4.57207835780270542937115334538510418e-02,4.20572866496361624517169334057095792e-04,1.65297932004124344897952114369383075e-04,1.78300339319322639986564111713378003e-03,2.21922475316325744259803742653420753e-04,5.76528188611870765669939416194599831e-09,2.75094093244617003692073259582080499e-09,2.75782193470427847063301314105258311e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pothen/mesh1em6,Inf,5.98765898457036400240641696992631227e-02,5.73860716091953016738020099104364646e-02,2.75337666325084287258497708594787071e-02,2.23654631575064431470938637981790915e-04,1.08396620090984337051299048594045746e-04,1.80497915889015053415959266985038097e-03,2.33638830459233593145569450425754731e-04,3.05102358359023759121566778998925740e-09,1.57183263145034176107810753194953738e-09,2.19371613608519137326834009872805545e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pothen/mesh2e1,Inf,Inf,1.06498715931880119250414633839803814e-01,5.58978888131244337599788616055787174e-02,6.00599418653820972416344509622249095e-04,1.94276206085268938910206702109197770e-04,1.37071955501297564715512058832618770e-03,Inf,9.51710628400404036805172562420014921e-09,3.33404141814189788834076068419993896e-09,2.58551637357529809409350543406519362e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pothen/mesh2em5,Inf,Inf,1.06305712071456211088270992061130400e-01,5.91620019205520550312226835240433763e-02,5.71760616503428324559643023338340093e-04,1.97329561827138217650028932242186601e-04,1.36305438003419255359576363944376546e-03,Inf,1.07059811445371219074323149350956956e-08,2.48203824069874300400197595356981968e-09,1.95883446819365861521437447800792963e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pothen/mesh3e1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pothen/mesh3em5,Inf,Inf,6.99718363798388126757972015216525156e-07,5.93345036474502163252635305928146410e-07,5.89008921948936600710443414215014293e-07,5.89008921948936600710443414215014293e-07,5.89008921948936600710443414215014293e-07,Inf,2.16226628797767157992212819482017531e-09,9.55489599599224604576048026526060452e-10,2.72862223913848718817879120010227960e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pothen/sphere2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pothen/sphere3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Priebel/130bit,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Priebel/145bit,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Priebel/162bit,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Qaplib/lp_nug05,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Qaplib/lp_nug06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Qaplib/lp_nug07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Qaplib/lp_nug08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Qaplib/lp_nug12,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Rajat/rajat01,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Rajat/rajat02,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Rajat/rajat03,Inf,Inf,1.92203324771019955751858388310924139e-01,Inf,1.59564584011475916077991386865034843e-06,1.59564584013524822477641568244438679e-06,1.59564584011475916074244203457726739e-06,Inf,7.87594595421390151549101507086412435e-09,1.45339926119030239144715498755758455e-09,2.00055802350991648077190247471592320e-08,0.00000000000000000000000000000000000e+00,2.24904490646326436775090333411567610e-29,0.00000000000000000000000000000000000e+00
Rajat/rajat04,Inf,Inf,1.54940671818677092437709095164394905e-01,1.46435534192441723100011941622802842e-01,5.29974431113981884716743785757405940e-04,4.08898187323869672551592740452782849e-04,1.31161710480664203306245162372409442e-03,Inf,1.16684858313538609248541102532548003e-08,1.08129037824542742921628554364972158e-08,3.20478089492893145671361839673808533e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Rajat/rajat05,Inf,Inf,2.87483922827710148892040756162862881e-02,2.29835249792486766985178532343763826e-02,1.96146268220212888736992037339012206e-04,6.65267942201872110196499061011019106e-05,8.90097676427627874207082308932337242e-04,Inf,1.23203677185223098841575387380756627e-09,1.21885791641178936306263044070073989e-09,2.65628274592505850731312989818991608e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Rajat/rajat06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Rajat/rajat11,Inf,Inf,6.40477227564765294100438058176549080e-02,9.19867066678334812069397591921452549e-03,6.79022533594487761346219984736930587e-05,5.37173446056613504780050213486076098e-05,5.85358490797390426112048698781102937e-04,Inf,2.46608068334524308706046851032311271e-09,1.50971425786314378470415177836235501e-09,1.21246437260169561458888972092176131e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Rajat/rajat12,Inf,Inf,9.50421728958575764409244009559149251e-02,7.23222177974277253090831134656416479e-02,9.20383168888252589893863018433754963e-04,1.40651290470778083425785675589240971e-04,1.04744647050773917471749654282619417e-03,Inf,1.16666079009085345708712492097600411e-08,4.27999716291414245255896629701738963e-09,1.51800627702320996790160204860559757e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Rajat/rajat13,Inf,Inf,3.09115123673772044466081319584557955e-01,3.57403545449034885071688982081756046e-01,1.60558563726458144454640637071041584e-03,1.56935225003424698428281403899435263e-03,1.60605641072928248290702112319847748e-03,Inf,3.27633929063465222829013393408023378e-09,3.10363428761068763352465343229877021e-09,3.27877971880009733519769829581457267e-09,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Rajat/rajat14,Inf,Inf,2.48891450612089352662700131040293486e-01,1.55051107405035995872850804068828815e-01,1.93402910094462604646121778230144688e-03,9.34024215892285984366553162882766708e-04,2.13521137696460153709349419661605419e-03,Inf,1.41211896354632704375347284247800561e-08,1.10555922222884311278373574035980323e-08,2.04620947267329211514946696369228939e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Rajat/rajat19,Inf,Inf,1.72872669908427939112888179153957939e-02,Inf,4.37196982688524532019309031236723612e-05,Inf,5.29371776817365286859064220539090537e-04,Inf,9.49105545355548144057743602375784081e-10,6.72367490922423874564448672832628381e-10,1.04554211675336147191497122219749896e-08,0.00000000000000000000000000000000000e+00,3.20567776487170252685119685511250698e-37,0.00000000000000000000000000000000000e+00
Rommes/M10PI_n,Inf,Inf,8.71757000748476425456182719561509324e-02,5.52615919077761394305699444010869071e-02,4.80141460218882908502127919234114472e-04,1.85943267425465337829460953957415808e-04,2.50893035451626841227946614580988157e-03,Inf,5.88250034288798565624663177578649271e-09,1.19744909438536062264743982002652222e-09,2.51000920844425628094717808304086165e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Rommes/M10PI_n1,Inf,Inf,4.21256816213612051399580440403911065e-03,4.14064660383100661583263206712030915e-03,2.43932575340037443161132488343096514e-05,1.61806609533157483854395121854433467e-05,3.11788882625598739915390589719020937e-04,Inf,4.34514744785332768077641884234946274e-10,2.23244654857768774807886488984996633e-10,2.89121761025964771751622323025331069e-09,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Rommes/M20PI_n,Inf,Inf,8.36786870694170640377111225041584102e-02,5.30447979753713072963047488314874685e-02,4.60881012066854785385428848857705489e-04,1.78484123723014572987192048724195489e-04,2.40828577047425608413220988206490645e-03,Inf,5.68287872414563701791301011539743346e-09,1.09347456902595802099846516734788374e-09,2.41004636830081413864165756192743663e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Rommes/M20PI_n1,Inf,Inf,3.03491092073466751027421139357778739e-03,2.98321337719791487794277317739433742e-03,1.75732755168070579807757511507369003e-05,1.16584798979706161919551978309901996e-05,2.24650662394150796915523582774303372e-04,Inf,3.19839612215793625807018825840867144e-10,1.45547629671693683379354869024405015e-10,2.15355118725688135979877872931782628e-09,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Rommes/M40PI_n,Inf,Inf,7.78799215881358810834989617970610861e-02,4.93688993315646232969345256407797816e-02,4.28942878354729245332582974997974656e-04,1.66115527838741990931710296136377341e-04,2.24139641257574988800828176986909105e-03,Inf,5.28906648177758498537802791103912909e-09,1.01769891341208330916381190555660571e-09,2.24303500077375632435483372082351915e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Rommes/M40PI_n1,Inf,Inf,2.16673586528478122251911610300337612e-03,2.12986742450457059754213033460319840e-03,1.25459938315916458223061242243938155e-05,8.32349257693756145969212395268496254e-06,1.60395339073846459228399474181213077e-04,Inf,2.28342316691103511609763867943710207e-10,1.03915202034330287159264310527848578e-10,1.53758328073443440530732715622307533e-09,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Rommes/M80PI_n,Inf,Inf,6.91729859915305380651320635631688224e-02,4.38494815867811864124033949435938342e-02,3.80987281818608818326671335201097211e-04,1.47543894907567059973530255514034137e-04,1.99080944496277226149434590889237427e-03,Inf,4.69775148534454064878630018402582206e-09,9.03920685481803796541469448732522833e-10,1.99226483818014813470761637799033623e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Rommes/M80PI_n1,Inf,Inf,1.53960606296261250886404790741449528e-03,1.51343786687632352106123393683687802e-03,8.91465893153164679436587206490308592e-06,5.91440644047331646032180800662858122e-06,1.13974347163655711739141603535024629e-04,Inf,1.62250810780769258631706289044280227e-10,7.38401341915100931543675737415146680e-11,1.09258119543329769805264838766914940e-09,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Rommes/S10PI_n,Inf,Inf,8.71757000748476425456182719561509324e-02,5.52615919077761394305699444010869071e-02,4.80141460218882908502127919234114472e-04,1.85943267425465337829460953957415808e-04,2.50893035451626841227946614580988157e-03,Inf,5.88250034288798565624663177578649271e-09,1.19744909438536062264743982002652222e-09,2.51000920844425628094717808304086165e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Rommes/S10PI_n1,Inf,Inf,4.21256816213612051399580440403911065e-03,4.14064660383100661583263206712030915e-03,2.43932575340037443161132488343096514e-05,1.61806609533157483854395121854433467e-05,3.11788882625598739915390589719020937e-04,Inf,4.34514744785332768077641884234946274e-10,2.23244654857768774807886488984996633e-10,2.89121761025964771751622323025331069e-09,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Rommes/S20PI_n,Inf,Inf,8.36786870694170640377111225041584102e-02,5.30447979753713072963047488314874685e-02,4.60881012066854785385428848857705489e-04,1.78484123723014572987192048724195489e-04,2.40828577047425608413220988206490645e-03,Inf,5.68287872414563701791301011539743346e-09,1.09347456902595802099846516734788374e-09,2.41004636830081413864165756192743663e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Rommes/S20PI_n1,Inf,Inf,3.03491092073466751027421139357778739e-03,2.98321337719791487794277317739433742e-03,1.75732755168070579807757511507369003e-05,1.16584798979706161919551978309901996e-05,2.24650662394150796915523582774303372e-04,Inf,3.19839612215793625807018825840867144e-10,1.45547629671693683379354869024405015e-10,2.15355118725688135979877872931782628e-09,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Rommes/S40PI_n,Inf,Inf,7.78799215881358810834989617970610861e-02,4.93688993315646232969345256407797816e-02,4.28942878354729245332582974997974656e-04,1.66115527838741990931710296136377341e-04,2.24139641257574988800828176986909105e-03,Inf,5.28906648177758498537802791103912909e-09,1.01769891341208330916381190555660571e-09,2.24303500077375632435483372082351915e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Rommes/S40PI_n1,Inf,Inf,2.16673586528478122251911610300337612e-03,2.12986742450457059754213033460319840e-03,1.25459938315916458223061242243938155e-05,8.32349257693756145969212395268496254e-06,1.60395339073846459228399474181213077e-04,Inf,2.28342316691103511609763867943710207e-10,1.03915202034330287159264310527848578e-10,1.53758328073443440530732715622307533e-09,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Rommes/S80PI_n,Inf,Inf,6.91729859915305380651320635631688224e-02,4.38494815867811864124033949435938342e-02,3.80987281818608818326671335201097211e-04,1.47543894907567059973530255514034137e-04,1.99080944496277226149434590889237427e-03,Inf,4.69775148534454064878630018402582206e-09,9.03920685481803796541469448732522833e-10,1.99226483818014813470761637799033623e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Rommes/S80PI_n1,Inf,Inf,1.53960606296261250886404790741449528e-03,1.51343786687632352106123393683687802e-03,8.91465893153164679436587206490308592e-06,5.91440644047331646032180800662858122e-06,1.13974347163655711739141603535024629e-04,Inf,1.62250810780769258631706289044280227e-10,7.38401341915100931543675737415146680e-11,1.09258119543329769805264838766914940e-09,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Rommes/bips07_1693,Inf,Inf,9.07766279631452241919999999999543867e-01,Inf,8.48750603811160063999999999999548303e-03,Inf,2.72289851507736575999999999999916254e-03,Inf,2.00408773427199999999999999999914810e-08,1.59405246439751679999999999999914771e-04,2.00408773427199999999999999999937453e-08,0.00000000000000000000000000000000000e+00,1.04857599999999999999999999999943935e-14,0.00000000000000000000000000000000000e+00
Rommes/bips98_1142,Inf,Inf,9.07766279631452241919999999999568230e-01,Inf,8.48750603811160063999999999999574032e-03,Inf,2.72289851507736575999999999999921822e-03,Inf,2.00408773427199999999999999999913289e-08,1.59405246439751679999999999999919778e-04,2.00408773427199999999999999999935932e-08,0.00000000000000000000000000000000000e+00,1.04857599999999999999999999999947233e-14,0.00000000000000000000000000000000000e+00
Rommes/bips98_1450,Inf,Inf,9.07766279631452241919999999999542807e-01,Inf,8.48750603811160063999999999999547099e-03,Inf,2.72289851507736575999999999999915991e-03,Inf,2.00408773427199999999999999999914609e-08,1.59405246439751679999999999999914583e-04,2.00408773427199999999999999999937253e-08,0.00000000000000000000000000000000000e+00,1.04857599999999999999999999999943812e-14,0.00000000000000000000000000000000000e+00
Rommes/bips98_606,Inf,Inf,9.07766279631452241919999999999623600e-01,Inf,8.48750603811160063999999999999631057e-03,Inf,2.72289851507736575999999999999937921e-03,Inf,2.00408773427199999999999999999918484e-08,1.59405246439751679999999999999930640e-04,2.00408773427199999999999999999940725e-08,0.00000000000000000000000000000000000e+00,1.04857599999999999999999999999954377e-14,0.00000000000000000000000000000000000e+00
Rommes/mimo28x28_system,Inf,Inf,9.07766279631452241919999999999568711e-01,Inf,8.48750603811160063999999999999576138e-03,Inf,2.72289851507736575999999999999919602e-03,Inf,2.00408773427199999999999999999913146e-08,1.59405246439751679999999999999920154e-04,2.00408773427199999999999999999937999e-08,0.00000000000000000000000000000000000e+00,1.04857599999999999999999999999947480e-14,0.00000000000000000000000000000000000e+00
Rommes/mimo46x46_system,Inf,Inf,9.07766279631452241919999999999568711e-01,Inf,8.48750603811160063999999999999576138e-03,Inf,2.72289851507736575999999999999919602e-03,Inf,2.00408773427199999999999999999913146e-08,1.59405246439751679999999999999920154e-04,2.00408773427199999999999999999937999e-08,0.00000000000000000000000000000000000e+00,1.04857599999999999999999999999947480e-14,0.00000000000000000000000000000000000e+00
Rommes/mimo8x8_system,Inf,Inf,9.07766279631452241919999999999556867e-01,Inf,8.48750603811160063999999999999563499e-03,Inf,2.72289851507736575999999999999917646e-03,Inf,2.00408773427199999999999999999910190e-08,1.59405246439751679999999999999917756e-04,2.00408773427199999999999999999945346e-08,0.00000000000000000000000000000000000e+00,1.04857599999999999999999999999945892e-14,0.00000000000000000000000000000000000e+00
Rommes/nopss_11k,Inf,Inf,9.07766279631452241919999999999592881e-01,Inf,8.48750603811160063999999999999599460e-03,Inf,2.72289851507736575999999999999920693e-03,Inf,2.00408773427199999999999999999918197e-08,1.59405246439751679999999999999924551e-04,2.00408773427199999999999999999943279e-08,0.00000000000000000000000000000000000e+00,1.04857599999999999999999999999950367e-14,0.00000000000000000000000000000000000e+00
Rommes/ww_36_pmec_36,Inf,Inf,1.48179190950149023950183936972376148e-01,3.55585698482432500244979223815503598e-02,2.50868449316694058340611429412912235e-04,1.57767232836985916786121323292156892e-04,9.82847357111307400137188405200013361e-04,Inf,7.98308418505710614874399442989543433e-09,6.58883124751123245024543136160202931e-09,2.32547809921383956078216933231852492e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Rommes/ww_vref_6405,Inf,Inf,9.07766279631452241919999999999568711e-01,Inf,8.48750603811160063999999999999576138e-03,Inf,2.72289851507736575999999999999919602e-03,Inf,2.00408773427199999999999999999913146e-08,1.59405246439751679999999999999920154e-04,2.00408773427199999999999999999937999e-08,0.00000000000000000000000000000000000e+00,1.04857599999999999999999999999947480e-14,0.00000000000000000000000000000000000e+00
Rommes/xingo_afonso_itaipu,Inf,Inf,9.07766279631452241919999999999568711e-01,Inf,8.48750603811160063999999999999576138e-03,Inf,2.72289851507736575999999999999919602e-03,Inf,2.00408773427199999999999999999913146e-08,1.59405246439751679999999999999920154e-04,2.00408773427199999999999999999937999e-08,0.00000000000000000000000000000000000e+00,1.04857599999999999999999999999947480e-14,0.00000000000000000000000000000000000e+00
Rommes/zeros_nopss_13k,Inf,Inf,9.07766279631452241919999999999568711e-01,Inf,8.48750603811160063999999999999576138e-03,Inf,2.72289851507736575999999999999919602e-03,Inf,2.00408773427199999999999999999913146e-08,1.59405246439751679999999999999920154e-04,2.00408773427199999999999999999937999e-08,0.00000000000000000000000000000000000e+00,1.04857599999999999999999999999947480e-14,0.00000000000000000000000000000000000e+00
SNAP/CollegeMsg,2.37360275277660894632859071330223179e-02,5.08368492143234110488870553126568745e-02,1.01903704535058197231169561794711149e-01,4.30151721605487639221696526614779539e-02,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
SNAP/Oregon-1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
SNAP/as-735,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
SNAP/ca-GrQc,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
SNAP/email-Eu-core,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
SNAP/email-Eu-core-temporal,Inf,5.79328173325640145672916756488354192e-02,1.93089502270696904512681573213646256e-01,9.63122973150852278656191661141516011e-02,4.25655577753174321816293976471364770e-04,1.28339985575384398639615100178827998e-04,1.57183739127922559000086183481898130e-03,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
SNAP/p2p-Gnutella04,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
SNAP/p2p-Gnutella05,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
SNAP/p2p-Gnutella06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
SNAP/p2p-Gnutella08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
SNAP/p2p-Gnutella09,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
SNAP/soc-sign-bitcoin-alpha,0.00000000000000000000000000000000000e+00,1.85498096907319554226466766465901306e-02,1.44120963041913882900370823476668762e-01,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
SNAP/soc-sign-bitcoin-otc,0.00000000000000000000000000000000000e+00,1.61946969784668171779223296959428684e-02,1.62199814544071963936213628982916640e-01,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_01,Inf,Inf,1.12041508808668273026902923942437041e-03,Inf,5.27481449778676517154103994252924990e-06,2.76787061259312797670834702474012346e-06,2.42283246616133960731683426863510175e-05,Inf,9.75779571666967491184724513631759032e-11,2.66370133888916058648591058400824224e-11,3.54141919791171089496740585632926778e-10,0.00000000000000000000000000000000000e+00,6.20600498295864888255461408279830578e-28,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_02,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_03,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf
Sandia/adder_dcop_04,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_05,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_06,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_07,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf
Sandia/adder_dcop_08,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_09,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf
Sandia/adder_dcop_10,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_11,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_12,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf
Sandia/adder_dcop_13,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_14,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_15,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_16,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_17,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_18,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_19,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_20,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_21,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_22,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_23,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_24,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_25,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_26,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_27,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_28,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_29,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_30,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_31,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_32,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_33,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_34,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_35,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_36,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_37,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_38,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_39,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_40,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_41,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_42,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_43,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_44,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_45,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_46,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_47,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_48,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_49,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_50,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_51,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_52,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_53,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_54,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_55,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_56,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_57,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_58,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_59,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_60,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_61,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_62,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_63,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_64,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_65,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_66,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_67,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_68,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/adder_dcop_69,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/adder_trans_01,Inf,Inf,1.73417070530537090143818543763712891e-02,Inf,9.44045078643762838645499982910198674e-05,Inf,1.80565409496347006633112627111282321e-03,Inf,3.45118787229681822981693337385726178e-09,4.76093588491497630638180114572264801e-10,1.79681084729521720784835118351999063e-08,0.00000000000000000000000000000000000e+00,1.79533461064932040937591060126015147e-26,0.00000000000000000000000000000000000e+00
Sandia/adder_trans_02,Inf,Inf,1.73416874764373139814323852301868104e-02,Inf,9.44448009393475179869516820104385020e-05,Inf,1.80562119457337428510119010746580558e-03,Inf,1.55889912964184949884895029281766768e-09,1.35593602262477338539594979185212286e-09,1.70637444464593099932447330398740862e-08,0.00000000000000000000000000000000000e+00,1.87463720066984171295286431414757400e-26,0.00000000000000000000000000000000000e+00
Sandia/fpga_dcop_01,Inf,Inf,2.92053083044913748239565621533467902e-02,Inf,1.80737353541206691709759657419858759e-04,6.59763894790702562849531525011766472e-05,1.15596954326427770656476106649473235e-03,Inf,2.05822260960413063320166821907961912e-09,1.16559219824878690329426072738276311e-09,2.54642003152521220495721102252145312e-08,0.00000000000000000000000000000000000e+00,2.23209839559082620859146690008574189e-28,0.00000000000000000000000000000000000e+00
Sandia/fpga_dcop_02,Inf,Inf,2.89617738931506217511043235813056624e-02,Inf,1.77172857508246350100210252103925123e-04,Inf,Inf,Inf,1.76682066054612484136701203942056297e-09,Inf,Inf,0.00000000000000000000000000000000000e+00,3.29983543582965622840244994347910528e-27,0.00000000000000000000000000000000000e+00
Sandia/fpga_dcop_03,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/fpga_dcop_04,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/fpga_dcop_05,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/fpga_dcop_06,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/fpga_dcop_07,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf
Sandia/fpga_dcop_08,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/fpga_dcop_09,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/fpga_dcop_10,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/fpga_dcop_11,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/fpga_dcop_12,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/fpga_dcop_13,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/fpga_dcop_14,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/fpga_dcop_15,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/fpga_dcop_16,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/fpga_dcop_17,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/fpga_dcop_18,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/fpga_dcop_19,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/fpga_dcop_20,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/fpga_dcop_21,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/fpga_dcop_22,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/fpga_dcop_23,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/fpga_dcop_24,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/fpga_dcop_25,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/fpga_dcop_26,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/fpga_dcop_27,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/fpga_dcop_28,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/fpga_dcop_29,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/fpga_dcop_30,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/fpga_dcop_31,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/fpga_dcop_32,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/fpga_dcop_33,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/fpga_dcop_34,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/fpga_dcop_35,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/fpga_dcop_36,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/fpga_dcop_37,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/fpga_dcop_38,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/fpga_dcop_39,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/fpga_dcop_40,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/fpga_dcop_41,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/fpga_dcop_42,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/fpga_dcop_43,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/fpga_dcop_44,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/fpga_dcop_45,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/fpga_dcop_46,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/fpga_dcop_47,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/fpga_dcop_48,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/fpga_dcop_49,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/fpga_dcop_50,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/fpga_dcop_51,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,0.00000000000000000000000000000000000e+00
Sandia/fpga_trans_01,Inf,Inf,2.51544562897254204703346763582719874e-02,Inf,1.87129766738230990413739658602711805e-04,Inf,1.46488051407276079636176561743181684e-03,Inf,1.71370324263916751255560785147345477e-09,1.08459789967567179744466836744523386e-09,1.96369065162150365204705555557910009e-08,0.00000000000000000000000000000000000e+00,7.44633044349334944874734209585382903e-27,0.00000000000000000000000000000000000e+00
Sandia/fpga_trans_02,Inf,Inf,2.51223424573021272665506011814420647e-02,Inf,1.85011156304908501056551073734679855e-04,Inf,1.45716542432991212794396605672700156e-03,Inf,1.89612090737913284817947113695628657e-09,1.10772784740087810750599817943989395e-09,2.12932486895472043808576557307760147e-08,0.00000000000000000000000000000000000e+00,8.88689226327462771027410002990557812e-27,0.00000000000000000000000000000000000e+00
Sandia/init_adder1,Inf,Inf,1.12041508808668273026902923942437041e-03,Inf,5.27481449778676517154103994252924990e-06,2.76787061259312797670834702474012346e-06,2.42283246616133960731683426863510175e-05,Inf,9.75779571666967491184724513631759032e-11,2.66370133888916058648591058400824224e-11,3.54141919791171089496740585632926778e-10,0.00000000000000000000000000000000000e+00,6.20600498295864888255461408279830578e-28,0.00000000000000000000000000000000000e+00
Sandia/oscil_dcop_01,Inf,Inf,4.67255674283680299175630025663899258e-01,Inf,8.41473651528415468258223166801234447e-04,Inf,8.41524443918780068030026828538644335e-04,Inf,1.26129248891833949557079979667702979e-08,1.26128964895881763254415500719566183e-08,1.26133521588792565825338422200241268e-08,0.00000000000000000000000000000000000e+00,1.25108610919828468051802215050564693e-32,0.00000000000000000000000000000000000e+00
Sandia/oscil_dcop_02,Inf,Inf,4.67248765946236755933573821407555371e-01,Inf,8.41612674649970110972688194694021144e-04,Inf,8.41671065710248442868296045895848065e-04,Inf,8.03279240354065923683643992249491067e-09,8.03275610111465558679616694306205621e-09,8.03432120358065186001360076728333118e-09,0.00000000000000000000000000000000000e+00,1.25505467666450467880948822349284238e-32,0.00000000000000000000000000000000000e+00
Sandia/oscil_dcop_03,Inf,Inf,4.67254063300787104913529497464638065e-01,Inf,8.41607356679119264040078725680169177e-04,Inf,8.41724810328848459559603871614370619e-04,Inf,8.03542830323680175600611515700200942e-09,8.03538619857840253483909914319988983e-09,8.03823765627924045352310537206377819e-09,0.00000000000000000000000000000000000e+00,9.30259239787406353224099315649771175e-33,0.00000000000000000000000000000000000e+00
Sandia/oscil_dcop_04,Inf,Inf,4.67242350923655612751990280305272561e-01,Inf,8.41624175247490568959317986560305099e-04,Inf,8.41904636647761436483455374550217281e-04,Inf,8.03540339044136666632019362402479280e-09,8.03537082744755086661626904103820423e-09,8.04579016261908912468217674782910941e-09,0.00000000000000000000000000000000000e+00,4.78708682049062026518338984710924341e-33,0.00000000000000000000000000000000000e+00
Sandia/oscil_dcop_05,Inf,Inf,4.67244156175786954470080085986553601e-01,Inf,8.41588317445828450078877132537239254e-04,Inf,8.41608753576882192990897608410272752e-04,Inf,8.03534405617800056780496933016813004e-09,8.03530766239365733395194352803867752e-09,8.03772320257680705440529271681524094e-09,0.00000000000000000000000000000000000e+00,9.39411773213483663244816114737401360e-33,0.00000000000000000000000000000000000e+00
Sandia/oscil_dcop_06,Inf,Inf,4.67256329776389400681661180992475065e-01,Inf,8.41608880900742639479474274646377243e-04,Inf,8.41631556064336054454448375991138628e-04,Inf,8.03557839436293917117920524999103204e-09,8.03532739009967971206699075833661451e-09,8.03614695237471258241079631858235459e-09,0.00000000000000000000000000000000000e+00,2.04104986049542464226969129308773114e-33,0.00000000000000000000000000000000000e+00
Sandia/oscil_dcop_07,Inf,Inf,4.67256329378019114499484963186539903e-01,Inf,8.41558092783922691723707238901535394e-04,Inf,8.41599167293594938231618142526307985e-04,Inf,7.07608945293220490177310261908991718e-09,7.07603113675821514589291294573535732e-09,7.07719983162748390788474858306354725e-09,0.00000000000000000000000000000000000e+00,1.76745657977053073254087799606817761e-32,0.00000000000000000000000000000000000e+00
Sandia/oscil_dcop_08,Inf,Inf,4.67256177821456219527152346286101324e-01,Inf,8.41613627537126246626581701591506607e-04,Inf,8.41637664557432908838091425649842444e-04,Inf,8.03553519945162025090658626095385793e-09,8.03530772681842519049887279817269888e-09,8.03609908494830772441434776080184361e-09,0.00000000000000000000000000000000000e+00,9.30382498019910021089041598040668093e-33,0.00000000000000000000000000000000000e+00
Sandia/oscil_dcop_09,Inf,Inf,4.67255885925335615948068463777905706e-01,Inf,8.41606727059576890536195931702618543e-04,Inf,8.41658706979944242743030086823497145e-04,Inf,8.03539242646089846257331921665397379e-09,8.03535766964948124907156683581001266e-09,8.03596141727388632775724453125998010e-09,0.00000000000000000000000000000000000e+00,7.68013020258022014674955152308305041e-33,0.00000000000000000000000000000000000e+00
Sandia/oscil_dcop_10,Inf,Inf,4.67255679610750488183687671622299683e-01,Inf,8.41606308599775583099553284926724437e-04,Inf,8.41658296825520295049512341072017855e-04,Inf,8.03533675312249237101934588273298678e-09,8.03530885789528695805617423100475299e-09,8.03666338265935210251623169244542575e-09,0.00000000000000000000000000000000000e+00,9.60685249850549965539834870204287113e-33,0.00000000000000000000000000000000000e+00
Sandia/oscil_dcop_11,Inf,Inf,4.67255652596724866589706424283685747e-01,Inf,8.41609999415800571639354547571476310e-04,Inf,8.41630460891542989360185166631261257e-04,Inf,8.03551386403106852491333864234264602e-09,8.03530679754947140658968114194518133e-09,8.03609230783355043129811862014155967e-09,0.00000000000000000000000000000000000e+00,6.63339070111583752985275548130424003e-33,0.00000000000000000000000000000000000e+00
Sandia/oscil_dcop_12,Inf,Inf,4.67255648665031687608369130550894686e-01,Inf,8.41613012404717129946842155662060265e-04,Inf,8.41636016783301802971330873792230342e-04,Inf,8.03542741155508470165115898139766394e-09,8.03533210969273841575326226214358757e-09,8.03633203133148966582646974638037755e-09,0.00000000000000000000000000000000000e+00,1.10381915111741135995908455469061852e-32,0.00000000000000000000000000000000000e+00
Sandia/oscil_dcop_13,Inf,Inf,4.67255657331031821251613991265201487e-01,Inf,8.41612487039915186996667096079444796e-04,Inf,8.41635266877826208508817297640925389e-04,Inf,8.03540699947480042037354347116573859e-09,8.03530623659872675215381155122110640e-09,8.03647065138156153418517750735066730e-09,0.00000000000000000000000000000000000e+00,1.27618565020111924008908570132340475e-32,0.00000000000000000000000000000000000e+00
Sandia/oscil_dcop_14,Inf,Inf,4.67255692953559232065640731706014560e-01,Inf,8.41608856996695280643337453089498948e-04,Inf,8.41633497326350815332305962381433363e-04,Inf,8.03544268113362821348644157200549975e-09,8.03532201761630140785279569133076480e-09,8.03628161002225512252119506806007979e-09,0.00000000000000000000000000000000000e+00,8.21622676340814984024177675080388067e-33,0.00000000000000000000000000000000000e+00
Sandia/oscil_dcop_15,Inf,Inf,4.67255838594073386161097641329540249e-01,Inf,8.41609309803128734004747734270550546e-04,Inf,8.41633141517718318877933492755100436e-04,Inf,8.03540909990522195418225193649469366e-09,8.03531042493520599939886449727936478e-09,8.03643867952754071191430394955546304e-09,0.00000000000000000000000000000000000e+00,1.14841288807316530898889943483984732e-32,0.00000000000000000000000000000000000e+00
Sandia/oscil_dcop_16,Inf,Inf,4.67255825588015788267930758240705945e-01,Inf,8.41606631894786848216726950315995629e-04,Inf,8.41627093663550642797838931915053771e-04,Inf,8.03550751324245482009586405314512719e-09,8.03530772648923874149305827632797881e-09,8.03606995421537687688333802348986301e-09,0.00000000000000000000000000000000000e+00,1.26711413628817105116352302851551848e-32,0.00000000000000000000000000000000000e+00
Sandia/oscil_dcop_17,Inf,Inf,4.67256067731661641625309198743468640e-01,Inf,8.41607626386257566540322904228362487e-04,Inf,8.41637161012408312304751406967867692e-04,Inf,8.03535985721814287336965856433621955e-09,8.03533370746198468729374673014292015e-09,8.03655369374126495877831524269960188e-09,0.00000000000000000000000000000000000e+00,1.57520188049016175435906851628839395e-32,0.00000000000000000000000000000000000e+00
Sandia/oscil_dcop_18,Inf,Inf,4.67256260285361627368200367680386476e-01,Inf,8.41594001627338551766727926735587955e-04,Inf,8.41626601375430851578914332749983808e-04,Inf,8.20940667253081935830893326021977670e-09,8.20936946650386279004318256709621711e-09,8.21055656603559163150695924986711795e-09,0.00000000000000000000000000000000000e+00,1.16258356923263797861230341741344551e-32,0.00000000000000000000000000000000000e+00
Sandia/oscil_dcop_19,Inf,Inf,4.67255685051125610944043392553950978e-01,Inf,8.41609618062029836676481751126558780e-04,Inf,8.41632325776384964975125871657596143e-04,Inf,8.03554506954261042472193938857000931e-09,8.03546785317372983575279878519097044e-09,8.03655335489487625712613201720201182e-09,0.00000000000000000000000000000000000e+00,1.15414337039785484485675767917015399e-32,0.00000000000000000000000000000000000e+00
Sandia/oscil_dcop_20,Inf,Inf,4.67255645996155665580902654291877328e-01,Inf,8.41608053135789264220572588840508236e-04,Inf,8.41644176777956662650166418535837887e-04,Inf,8.03548436634220378065807397588100574e-09,8.03530681484976030918178840618761224e-09,8.03612572662748384732840390981376134e-09,0.00000000000000000000000000000000000e+00,9.34404888550729172792644298170387383e-33,0.00000000000000000000000000000000000e+00
Sandia/oscil_dcop_21,Inf,Inf,4.67255652741219517564287496239629812e-01,Inf,8.41608714482894708280111032407095804e-04,Inf,8.41633480192909748205767716519832833e-04,Inf,8.03535977665886461893962026622724985e-09,8.03532827225874131769441106791387415e-09,8.03650320283387451733104262305511873e-09,0.00000000000000000000000000000000000e+00,1.12254759630071611616094101780674379e-32,0.00000000000000000000000000000000000e+00
Sandia/oscil_dcop_22,Inf,Inf,4.67255645126077297866045517255173388e-01,Inf,8.41609858737720899048109351399498385e-04,Inf,8.41645010945758155008931107328050829e-04,Inf,8.03535954930069040085223279345402961e-09,8.03532875703499676421329504073430662e-09,8.03649926702121646182789416310955309e-09,0.00000000000000000000000000000000000e+00,2.29755922567319482162880809593843051e-32,0.00000000000000000000000000000000000e+00
Sandia/oscil_dcop_23,Inf,Inf,4.67255720120107082606123456663000387e-01,Inf,8.41607070065640676475413914417458471e-04,Inf,8.41652000955172270689952564774935075e-04,Inf,8.03542880808624008044737793977242844e-09,8.03534230100060540822597958910230407e-09,8.03632064471286428152176073799478100e-09,0.00000000000000000000000000000000000e+00,9.72434068074864239030079032392164320e-33,0.00000000000000000000000000000000000e+00
Sandia/oscil_dcop_24,Inf,Inf,4.67255642322573715773005366917111582e-01,Inf,8.41607603151264046898149199284831874e-04,Inf,8.41650974707077052982488978768835387e-04,Inf,8.03542089204492973196823618915268306e-09,8.03531248675856701100609305365264878e-09,8.03606564730157257841331013683457023e-09,0.00000000000000000000000000000000000e+00,9.23097221224031890900281431262281281e-33,0.00000000000000000000000000000000000e+00
Sandia/oscil_dcop_25,Inf,Inf,4.67255640291051078380006886779314304e-01,Inf,8.41606165269385402053379731395259852e-04,Inf,8.41657377413880919948943951247803158e-04,Inf,8.03534679328439404939848629315590675e-09,8.03531674408598101275550834942622822e-09,8.03618165402881285788935742972437518e-09,0.00000000000000000000000000000000000e+00,1.10451399204285896816216561937123807e-32,0.00000000000000000000000000000000000e+00
Sandia/oscil_dcop_26,Inf,Inf,4.67255639530255004737733329886023759e-01,Inf,8.41606062956822752551466559951203726e-04,Inf,8.41657598076873860589570208715062295e-04,Inf,8.03543003088497764404871677822917438e-09,8.03532620501515252650512645100774056e-09,8.03600122691921505563809333682743948e-09,0.00000000000000000000000000000000000e+00,1.17294409929074955869251720027740606e-32,0.00000000000000000000000000000000000e+00
Sandia/oscil_dcop_27,Inf,Inf,4.67255649539306861135988781457706776e-01,Inf,8.41606073414159000038466491449494625e-04,Inf,8.41642072002662949371063150883303009e-04,Inf,8.03544604209521525821551411882616480e-09,8.03532973174738264464266147790873146e-09,8.03607840058293494697358293974689694e-09,0.00000000000000000000000000000000000e+00,6.71670877411479518880650894431750811e-33,0.00000000000000000000000000000000000e+00
Sandia/oscil_dcop_28,Inf,Inf,4.67255645668067987327390626598683910e-01,Inf,8.41608601078016601348798513536023135e-04,Inf,8.41644599560482700402406038126296613e-04,Inf,8.03548775665835929535632212766130758e-09,8.03530997022586064281118972253725009e-09,8.03607972151080079342868490607243460e-09,0.00000000000000000000000000000000000e+00,1.19626448522435227258846036869395486e-32,0.00000000000000000000000000000000000e+00
Sandia/oscil_dcop_29,Inf,Inf,4.67255642232990037037971210787123111e-01,Inf,8.41607450798059729111986179759652505e-04,Inf,8.41651280747489793720163613723912863e-04,Inf,8.03545271940154807700275237690562923e-09,8.03531804167328917022753471178849243e-09,8.03601194688186102936302799303323970e-09,0.00000000000000000000000000000000000e+00,7.98804115465462407212809513362197118e-33,0.00000000000000000000000000000000000e+00
Sandia/oscil_dcop_30,Inf,Inf,4.67255640528074009832769765264418716e-01,Inf,8.41606273409518486704940944719543327e-04,Inf,8.41656152680015518877830161257880871e-04,Inf,8.03541043082778101600135497069579857e-09,8.03532231578531825857721071090776989e-09,8.03596930554015653740932207987786667e-09,0.00000000000000000000000000000000000e+00,1.03489495957373880208172859756804687e-32,0.00000000000000000000000000000000000e+00
Sandia/oscil_dcop_31,Inf,Inf,4.67255639778652384945409683910740600e-01,Inf,8.41606081859364693688981256034068627e-04,Inf,8.41657616978595009702549485308095583e-04,Inf,8.03544340666309207692565917363076936e-09,8.03532121663554425116957847320172323e-09,8.03602167397437508013526506902195656e-09,0.00000000000000000000000000000000000e+00,1.49151555203617779582753728271456829e-32,0.00000000000000000000000000000000000e+00
Sandia/oscil_dcop_32,Inf,Inf,4.67255639550805841146158381382011644e-01,Inf,8.41606063141281445958735905142982854e-04,Inf,8.41657598261628785913398377760597989e-04,Inf,8.03536507253868947428483440787343055e-09,8.03533714572610786233874841467455449e-09,8.03591337832188740083768409326649091e-09,0.00000000000000000000000000000000000e+00,1.35741080817035706447783604779060909e-32,0.00000000000000000000000000000000000e+00
Sandia/oscil_dcop_33,Inf,Inf,4.67255639534198426899032181130082131e-01,Inf,8.41606062497434060968410710184807056e-04,Inf,8.41657597617819049538430023408824849e-04,Inf,8.03537733040927929755554878693377642e-09,8.03533698470194918725003159230126357e-09,8.03610263772706012884454155251878047e-09,0.00000000000000000000000000000000000e+00,9.64629477503006280959269669619585709e-33,0.00000000000000000000000000000000000e+00
Sandia/oscil_dcop_34,Inf,Inf,4.67255639535751176758304058815860784e-01,Inf,8.41606062553857383652290618686819326e-04,Inf,8.41657597674239264657157021952150049e-04,Inf,8.03543253430419062803528123437801783e-09,8.03531720220313729745454336518730396e-09,8.03597540383886161312440921770343743e-09,0.00000000000000000000000000000000000e+00,9.72249700066543111658222004578639642e-33,0.00000000000000000000000000000000000e+00
Sandia/oscil_dcop_35,Inf,Inf,4.67255639536068135508216906329472384e-01,Inf,8.41606062564949336313800631574186920e-04,Inf,8.41657597685330828887232110452830358e-04,Inf,8.03543315541641401119178062623202794e-09,8.03531673808191298770495798391398274e-09,8.03597154100369734195895976137580033e-09,0.00000000000000000000000000000000000e+00,7.66186392192203203005164109947047211e-33,0.00000000000000000000000000000000000e+00
Sandia/oscil_dcop_36,Inf,Inf,4.67255639536108698944041023911566366e-01,Inf,8.41606062566265374017308460066915950e-04,Inf,8.41657597686646786813536720382389270e-04,Inf,8.03536193052716966884032396420795367e-09,8.03533924935968609220336663612877647e-09,8.03590337306488939715466049931598978e-09,0.00000000000000000000000000000000000e+00,1.13037261631974279972735802453525850e-32,0.00000000000000000000000000000000000e+00
Sandia/oscil_dcop_37,Inf,Inf,4.67255639536114765603870465996252843e-01,Inf,8.41606062566425753436811733194717406e-04,Inf,8.41657597686807026566020098412027345e-04,Inf,8.03535661931371147154597688369440642e-09,8.03533393593507725783537428183014727e-09,8.03589454126922873606472286462049591e-09,0.00000000000000000000000000000000000e+00,1.31569025933668925264360178369556228e-32,0.00000000000000000000000000000000000e+00
Sandia/oscil_dcop_38,Inf,Inf,4.67255639536115848495386920788824152e-01,Inf,8.41606062566442667141332870446236100e-04,Inf,8.41657597686824105993463311662966822e-04,Inf,8.03535509920601068764893844557829017e-09,8.03533319461061189602740464511879258e-09,8.03589302113298430206236665690008323e-09,0.00000000000000000000000000000000000e+00,2.27172594922268233480227642970643928e-32,0.00000000000000000000000000000000000e+00
Sandia/oscil_dcop_39,Inf,Inf,4.67255639536116127194068178300473918e-01,Inf,8.41606062566444544578607834543182275e-04,Inf,8.41657597686826003549499978144118704e-04,Inf,8.03535491604034263720580531458394092e-09,8.03533301144410530675513524309602045e-09,8.03589283799125694218934175267018467e-09,0.00000000000000000000000000000000000e+00,1.69158109154768113553875153652052692e-32,0.00000000000000000000000000000000000e+00
Sandia/oscil_dcop_40,Inf,Inf,4.67255639536116218763103204415401735e-01,Inf,8.41606062566444838953323329394490854e-04,Inf,8.41657597686826308077181814524760584e-04,Inf,8.03535489348903257635022141361896080e-09,8.03533298889307339776979698618407572e-09,8.03589281549606643016198208423544882e-09,0.00000000000000000000000000000000000e+00,1.74277918154976843034556291184559806e-32,0.00000000000000000000000000000000000e+00
Sandia/oscil_dcop_41,Inf,Inf,4.67255639536116251482354340389087045e-01,Inf,8.41606062566444904514419798584146209e-04,Inf,8.41657597686826386584312623232851905e-04,Inf,8.03535489065436954047209379802285118e-09,8.03533298605631626831934058505632643e-09,8.03589281254081156893716444068693694e-09,0.00000000000000000000000000000000000e+00,1.41518582179699798689312729603945588e-32,0.00000000000000000000000000000000000e+00
Sandia/oscil_dcop_42,Inf,Inf,4.67255639536116263424269823894719007e-01,Inf,8.41606062566444925212620681825416519e-04,Inf,8.41657597686826412272409723893432780e-04,Inf,8.03535489030910885442435083320820206e-09,8.03533298571069265309532574457531279e-09,8.03589281219710985911030784083355963e-09,0.00000000000000000000000000000000000e+00,1.61307646157636279948135137812979609e-32,0.00000000000000000000000000000000000e+00
Sandia/oscil_dcop_43,Inf,Inf,4.67255639536116267826005352245615682e-01,Inf,8.41606062566444932845646132847660950e-04,Inf,8.41657597686826421769226248265638086e-04,Inf,8.03535489025999521899690716719910559e-09,8.03533298566402733104660205726692018e-09,8.03589281215720477298547942486614635e-09,0.00000000000000000000000000000000000e+00,1.63475443811967468199772564510443507e-32,0.00000000000000000000000000000000000e+00
Sandia/oscil_dcop_44,Inf,Inf,4.67255639536116269431589338910348204e-01,Inf,8.41606062566444935630751875617454871e-04,Inf,8.41657597686826425245395972935664375e-04,Inf,8.03535489025362052382496928807793750e-09,8.03533298565765243548797291694286605e-09,8.03589281215421654545071022352654378e-09,0.00000000000000000000000000000000000e+00,1.45792654797982634253516601021611970e-32,0.00000000000000000000000000000000000e+00
Sandia/oscil_dcop_45,Inf,Inf,4.67255639536116270034442701103719471e-01,Inf,8.41606062566444936674542502366612316e-04,Inf,8.41657597686826426545085578562142509e-04,Inf,8.03535489025285845950963022401712986e-09,8.03533298565689045935316123321172068e-09,8.03589281215469229349754340282583196e-09,0.00000000000000000000000000000000000e+00,1.21189486483824474580849894681283145e-32,0.00000000000000000000000000000000000e+00
Sandia/oscil_dcop_46,Inf,Inf,4.67255639536116270240458966042648413e-01,Inf,8.41606062566444937032685633434425684e-04,Inf,8.41657597686826426997586916145568250e-04,Inf,8.03535489025279395175991735002268362e-09,8.03533298565682561951972002641597803e-09,8.03589281215508907456381526248225782e-09,0.00000000000000000000000000000000000e+00,1.12777551651949902790125571187208886e-32,0.00000000000000000000000000000000000e+00
Sandia/oscil_dcop_47,Inf,Inf,4.67255639536116270322246590556005344e-01,Inf,8.41606062566444937174128498146040113e-04,Inf,8.41657597686826427173376448256552157e-04,Inf,8.03535489025279728775809580626437851e-09,8.03533298565682923619224795560744582e-09,8.03589281215525479041183257147440959e-09,0.00000000000000000000000000000000000e+00,1.13163517128733276547443081429193259e-32,0.00000000000000000000000000000000000e+00
Sandia/oscil_dcop_48,Inf,Inf,4.67255639536116270346482550114424228e-01,Inf,8.41606062566444937219473388951881665e-04,Inf,8.41657597686826427222763388997987870e-04,Inf,8.03535489025280297632121751759830833e-09,8.03533298565683488476577778074295941e-09,8.03589281215532660628855911056808061e-09,0.00000000000000000000000000000000000e+00,1.05634349683842037730584273034347703e-32,0.00000000000000000000000000000000000e+00
Sandia/oscil_dcop_49,Inf,Inf,4.67255639536116270355570015125661606e-01,Inf,8.41606062566444937236371628892629323e-04,Inf,8.41657597686826427239773878959616083e-04,Inf,8.03535489025280494536618770849047889e-09,8.03533298565683692345715464043647291e-09,8.03589281215534678005245891882274927e-09,0.00000000000000000000000000000000000e+00,1.05830448287513089416269145025012599e-32,0.00000000000000000000000000000000000e+00
Sandia/oscil_dcop_50,Inf,Inf,4.67255639536116270358599739954928700e-01,Inf,8.41606062566444937241714379994520059e-04,Inf,8.41657597686826427245126893524069214e-04,Inf,8.03535489025280533845325400152377388e-09,8.03533298565683733048499912294821317e-09,8.03589281215535077928664276412065516e-09,0.00000000000000000000000000000000000e+00,7.28305726844960721851070346577791167e-33,0.00000000000000000000000000000000000e+00
Sandia/oscil_dcop_51,Inf,Inf,4.67255639536116270358599452133710323e-01,Inf,8.41606062566444937241568869799823523e-04,Inf,8.41657597686826427244952402450129589e-04,Inf,8.03535489025280519123536316780028728e-09,8.03533298565683717831398323567232603e-09,8.03589281215534940008115281069046297e-09,0.00000000000000000000000000000000000e+00,1.13985457670594598544040259477980097e-32,0.00000000000000000000000000000000000e+00
Sandia/oscil_dcop_52,Inf,Inf,4.67255639536116270358598854811387274e-01,Inf,8.41606062566444937241266736887813119e-04,Inf,8.41657597686826427244613298538350081e-04,Inf,8.03535489025280488643025089216216222e-09,8.03533298565683686393917993309067253e-09,8.03589281215534654573330146061324354e-09,0.00000000000000000000000000000000000e+00,7.24027252020566631478487521106697077e-33,0.00000000000000000000000000000000000e+00
Sandia/oscil_dcop_53,Inf,Inf,4.67255639536116270358602454560728170e-01,Inf,8.41606062566444937243069843831450890e-04,Inf,8.41657597686826427246552536319536266e-04,Inf,8.03535489025280670447281301739416911e-09,8.03533298565683874021006518066793802e-09,8.03589281215536357812828412025906989e-09,0.00000000000000000000000000000000000e+00,9.28651260375413539530753610821249369e-33,0.00000000000000000000000000000000000e+00
Sandia/oscil_dcop_54,Inf,Inf,4.67255639536116270358601712049944448e-01,Inf,8.41606062566444937242694881456365221e-04,Inf,8.41657597686826427246131782804571462e-04,Inf,8.03535489025280632332982295737072122e-09,8.03533298565683834691593941646891318e-09,8.03589281215536003063127689704784519e-09,0.00000000000000000000000000000000000e+00,7.03834479244028092510101259375074771e-33,0.00000000000000000000000000000000000e+00
Sandia/oscil_dcop_55,Inf,Inf,4.67255639536116270358601836589023562e-01,Inf,8.41606062566444937242757446614558712e-04,Inf,8.41657597686826427246200545043169328e-04,Inf,8.03535489025280638674269793191204852e-09,8.03533298565683841233342319108831168e-09,8.03589281215536062200572596316838838e-09,0.00000000000000000000000000000000000e+00,9.58562325733743204628922208453841368e-33,0.00000000000000000000000000000000000e+00
Sandia/oscil_dcop_56,Inf,Inf,4.67255639536116270358601836617403825e-01,Inf,8.41606062566444937242757415313732871e-04,Inf,8.41657597686826427246200657679957730e-04,Inf,8.03535489025280638670848968293866476e-09,8.03533298565683841235672707142843530e-09,8.03589281215536062220155286786344832e-09,0.00000000000000000000000000000000000e+00,7.19015843770092018476824129415801219e-33,0.00000000000000000000000000000000000e+00
Sandia/oscil_dcop_57,Inf,Inf,4.67255639536116270358601836617403825e-01,Inf,8.41606062566444937242757415313732871e-04,Inf,8.41657597686826427246200657679957730e-04,Inf,8.03535489025280638670848968293991889e-09,8.03533298565683841235672707142815835e-09,8.03589281215536062220155286786470676e-09,0.00000000000000000000000000000000000e+00,1.14108597284323065105067838730900325e-32,0.00000000000000000000000000000000000e+00
Sandia/oscil_trans_01,Inf,Inf,4.53884410693177235158569204067838318e-01,Inf,1.14852797127391842461826213555691174e-03,1.14852759780108957225990482816140739e-03,1.14856887777910711762674952243984497e-03,Inf,1.06011448503717359132522406119874379e-08,1.06011082373359723792729451636018698e-08,1.06049706464887598059337680596240715e-08,0.00000000000000000000000000000000000e+00,2.12657804216156988830134424483241902e-33,0.00000000000000000000000000000000000e+00
Schenk_IBMNA/c-18,Inf,Inf,2.38530194191142399179572574334733963e-01,Inf,2.89835589401916877719615122123119923e-03,2.88942901494443402385803573122232680e-03,2.89911763103825893288520316666343258e-03,Inf,1.26434631136157663076530737160488601e-08,1.23837982713295934381034561335686890e-08,1.26694270392259481411009022368490012e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Schenk_IBMNA/c-19,Inf,Inf,1.66695566589721912427768640392522382e-01,Inf,5.19598132259301759372046229931230656e-04,3.59815719403728470742322220766906037e-04,1.11502000113463368234074498988548173e-03,Inf,1.54077315847354971588568632152954474e-08,1.41649231122498959891930609246618894e-08,3.13498014552264295358398759105302189e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Schenk_IBMNA/c-20,Inf,Inf,4.88222691597345221177691305620349769e-01,Inf,7.75471148120942356671068631924632750e-04,7.75431239081629498440031039190763356e-04,7.75474947079183776036502172978282741e-04,Inf,9.30538927835596648231543631153192985e-09,9.30538872088423100615060865618925957e-09,9.30551650944925555314310456343971739e-09,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Schenk_IBMNA/c-21,Inf,Inf,2.49049340905968977034109661303747184e-01,Inf,8.03903620335090109165869209420274380e-04,7.38277587262372284155847237294161298e-04,1.56177115876960873898070912276059397e-03,Inf,1.46549433841477659362559950332457295e-08,1.28957264839553224973327467657972517e-08,2.60888450457811237212742070798582789e-08,0.00000000000000000000000000000000000e+00,1.80054053359605269676501364851957936e-35,0.00000000000000000000000000000000000e+00
Schenk_IBMNA/c-22,Inf,Inf,4.04251743550694432656609345746995736e-01,Inf,1.08793204746304098661018826234283410e-03,8.29553804860749482528053882578988049e-04,1.14314152359940504693769117053909159e-03,Inf,2.54097647334958288882187828106839028e-08,9.60253487506924799049998764015109245e-09,2.62118715503851338912254157562041916e-08,0.00000000000000000000000000000000000e+00,9.45013572066489539993809592158561392e-37,0.00000000000000000000000000000000000e+00
Schenk_IBMNA/c-23,Inf,Inf,2.13056722091127476577865202544698121e-01,Inf,8.09516582112756832883697594130751947e-04,3.92633231297487462974125247790877416e-04,1.63313281336023348560925562745741102e-03,Inf,1.24882902964378869650561308693412493e-08,5.74202092301667828534480672964730903e-09,2.23901406693312641406618474785182096e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Schenk_IBMNA/c-24,Inf,Inf,3.33273364788549517342756046374191132e-01,Inf,1.59141862138571220176052763978478332e-03,7.35677174610954260101852467298288314e-04,1.68492878739221726617922485010348753e-03,Inf,3.00159230039811895066629339311087933e-08,7.20940392113572164057760217765543238e-09,3.03917364065359861939772407439239685e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Schenk_IBMNA/c-25,Inf,Inf,1.98524007629773227302543788773135261e-01,Inf,8.42495044201726429089338843797060552e-04,3.96192452264551805859103114266384794e-04,1.62824841714177302896812711002997864e-03,Inf,1.10814933455685024025951947188875322e-08,6.13464337920683247979154897573504008e-09,3.30018817430537910341093573103229680e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Schenk_IBMNA/c-26,Inf,Inf,5.11098863468625991272095613306519014e-02,Inf,1.30203161195526540730956294437106871e-03,1.28023838773254267154298359400907957e-03,1.30371901284530096506888366605408268e-03,Inf,2.03326861068248354943079679285150245e-08,2.01719941042169619172736428692354553e-08,2.03575682837510425083234721471271975e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Schenk_IBMNA/c-27,Inf,Inf,1.43031867915871217837786948939608628e-01,Inf,9.73497060977411361084280547272457901e-04,9.73168571131626252927793301843878213e-04,1.98018990481640054659054958502581668e-03,Inf,1.43051150431561021770312193032908484e-08,1.43009738563007655103844257401277371e-08,2.35990277729260365014032189534802210e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Schenk_IBMNA/c-28,Inf,Inf,2.83847405435610338518569776591650711e-01,Inf,6.79920929889904163000759333054208038e-04,6.78781826034787661530588374013052064e-04,6.79976701060556219460778334900497882e-04,Inf,2.66086201169338579474990696640002631e-08,2.66085305242012842869949225299841824e-08,2.66104320782862608659302348103385491e-08,0.00000000000000000000000000000000000e+00,8.39277677735751082044848320234063563e-37,0.00000000000000000000000000000000000e+00
Schenk_IBMNA/c-29,Inf,Inf,5.87977551486774411588107537730627002e-02,Inf,7.94996173979698259705402822118898600e-05,7.93628926518487610805284174670105423e-05,8.53108271150557909616838142944090027e-05,Inf,4.82206687506441309171182043488243257e-08,4.82206215498533903687944050008071594e-08,4.82238220294131426785725357100094956e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Schulthess/N_biocarta,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Schulthess/N_pid,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Schulthess/N_reactome,0.00000000000000000000000000000000000e+00,1.13480771283988511216947768461747889e-02,1.13480771283988511216947768461747889e-02,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Shen/shermanACa,Inf,Inf,2.52496809321091418119170889169609251e-01,Inf,7.29597430990386958831631221563375962e-04,Inf,1.35029199205432612706109148376266138e-03,Inf,1.17310505782612186378270258078839840e-08,2.70925115404196299026661977296434636e-09,1.35794092299665448310153865193659869e-08,0.00000000000000000000000000000000000e+00,1.04690338390531946616990226417970725e-28,0.00000000000000000000000000000000000e+00
Shyy/shyy41,Inf,5.46030302945311975293706911408573871e-02,9.96520410082945016395526230642418909e-02,5.33352194382896655740398690193579395e-02,4.20409172801799777050771183331857826e-04,2.04419657222777179238584230182666698e-04,1.69785465590595520539074440148054371e-03,2.09309296764221165237250187056755870e-04,6.33868736500945023907316102163134959e-09,3.16998578925976544587036038253657381e-09,2.58298830574749284223967992569001830e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
TAMU_SmartGridCenter/ACTIVSg2000,Inf,Inf,1.87230677126073688902021918530235614e-01,9.70216430257870743721382910791629675e-02,8.41933889045807589180909415746010193e-04,3.69878199279130652494474711003066476e-04,1.64865812536405888916068957216355979e-03,Inf,1.30246056664977096749448732347803532e-08,6.05668963145219108389328719950124728e-09,2.45809298606459854306727477395916660e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
TKK/plbuckle,Inf,Inf,8.30971317971473810087322006059301387e-01,Inf,2.61530320961592419099940682342267949e-03,3.91788134869433371256628925611712183e-03,2.61567218397951800436396234556600534e-03,Inf,2.00971863630297064889552442710523606e-08,1.98410967337136256821619293784949915e-08,2.01963523540858480448282487741958472e-08,0.00000000000000000000000000000000000e+00,3.09499558274644028535533613386418781e-32,0.00000000000000000000000000000000000e+00
TOKAMAK/utm1700b,Inf,Inf,3.08386107922648421226666061751586498e-02,Inf,1.24817053650466246811002805565781908e-04,Inf,1.31052344297029086185502040144944339e-03,Inf,1.86226435617742091758438921976045064e-09,1.41105751950448096950204828884417263e-09,2.22518985679106560247905955620949941e-08,0.00000000000000000000000000000000000e+00,3.44917390757860062598365386150696495e-27,0.00000000000000000000000000000000000e+00
TOKAMAK/utm300,Inf,Inf,2.98082928929452869685320328952765000e-02,Inf,1.21899376190663837575987612056458307e-04,Inf,1.36479544482308920257184834139658941e-03,Inf,1.82565905301353891968599985985185227e-09,1.43195225510284688615557382129646110e-09,2.34403837759866561011869045145404303e-08,0.00000000000000000000000000000000000e+00,2.43362312248787591782944031214690171e-27,0.00000000000000000000000000000000000e+00
TOKAMAK/utm3060,Inf,Inf,3.26306580048367151791559940952792131e-02,Inf,1.30278570717890749977854241005819760e-04,Inf,1.38756035585173509614089990441814439e-03,Inf,1.96871490900773438662140845318756815e-09,1.42162331301566865614557760976859360e-09,2.23495565742052913334765739280812944e-08,0.00000000000000000000000000000000000e+00,3.79459769825246317729665516462206492e-27,0.00000000000000000000000000000000000e+00
TSOPF/TSOPF_FS_b9_c1,Inf,Inf,2.00325274562700503981130826207758883e-01,Inf,8.62863504157457286835616060357837595e-04,Inf,1.37881389018707282533717095548853632e-03,Inf,1.17041179683604341340601913549509077e-08,5.05001371639225730345378338543854909e-09,2.06659335566860790470965837135993938e-08,0.00000000000000000000000000000000000e+00,4.94981035852155988414754760373549274e-30,0.00000000000000000000000000000000000e+00
VDOL/dynamicSoaringProblem_1,Inf,Inf,6.28569358573502999680196801954543619e-02,4.73376545183424809990998567046395861e-02,4.29435766679086374714600921291126402e-04,5.98817511594529488866469278562925530e-05,6.79553104845689461437008839462134061e-04,Inf,1.83408174482943200684728612487955082e-09,1.43627208122565989860538350694491479e-09,2.27843017031799416712448036969307568e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
VDOL/dynamicSoaringProblem_2,Inf,Inf,5.93362133318328596523393307023212764e-01,Inf,3.06838027301599763564728645162949374e-03,3.06838024153115991061732340379981445e-03,3.06838036928419316395895446931989501e-03,Inf,3.02627463306367922990863084563323576e-08,6.45004060427590951574085565394240439e-08,3.02627479315101862047940317502066357e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
VDOL/dynamicSoaringProblem_3,Inf,Inf,2.53308138388590382295836784634575806e-01,Inf,2.46635092227608036572960838916637676e-03,3.36717897898625374430335913814901949e-03,2.46635094606947342430291166751199756e-03,Inf,1.02617850852768308587778567288888564e-08,1.02617850186840378115118623183023771e-08,1.02617870079631454261121828095337464e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
VDOL/dynamicSoaringProblem_4,Inf,Inf,2.42694964826850718037879641508103012e-01,Inf,1.88562544171763442109393848650083629e-05,1.88409024733688124293830067121066261e-05,1.90501210190475691939343915287637296e-05,Inf,1.83489826723693793133133325065394651e-08,1.83489548911201230408180455534386022e-08,1.83490419186798043387260486103653087e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
VDOL/dynamicSoaringProblem_5,Inf,Inf,4.17146799868471687406056084246785384e-01,Inf,1.22962709890617459615966390602923552e-03,1.22962703193162098649724434742167311e-03,1.22962758575040197573843671377353136e-03,Inf,3.20876982814671063508568622477315574e-08,3.20876976624948559577867430766168825e-08,3.20877032546518448987588758044304889e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
VDOL/dynamicSoaringProblem_6,Inf,Inf,5.81396534478217391094332703098758073e-01,Inf,1.97983523591058522005129490386904728e-03,1.33994882651118271511346111778380604e-03,1.97987409086964206333180939624346507e-03,Inf,3.08158827823171928573517711764367984e-08,2.28858460105472586698469104035704819e-08,3.08163851997245967153586174663936099e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
VDOL/dynamicSoaringProblem_7,Inf,Inf,2.44620592061356763374208795492711347e-01,Inf,2.37093887871490329966259880796243294e-03,2.36882066637359511958062565429991869e-03,2.37093952097674806990583115843761630e-03,Inf,3.25908615543790009685373281906413748e-08,3.25908611872185882764908055574146201e-08,3.25908720836850473153575979731278791e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
VDOL/dynamicSoaringProblem_8,Inf,Inf,9.70199217536000043286536228801567197e-02,Inf,2.04696377400690032670251793985224751e-03,2.04696302956278344858125632883076138e-03,2.04696451384350978881942726264807989e-03,Inf,2.78623847984234591020993968642632871e-08,3.73720049958073554376848784224163736e-08,2.78657018235854933836579935331574657e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
VDOL/freeFlyingRobot_1,Inf,Inf,1.09728108171081856986381896816374129e+00,Inf,3.60281048209750279228448516029533477e-03,8.68262360006504174107935104750644748e-02,1.40639161605404568294092812643248801e-03,Inf,3.64660365322381330477707642847534617e-08,1.66075361031246401787668315110037595e-06,2.66776612779175421501982829789171562e-08,0.00000000000000000000000000000000000e+00,3.48290001996819896298886073924113270e-16,0.00000000000000000000000000000000000e+00
VDOL/freeFlyingRobot_10,Inf,Inf,3.25431352188893568575504324703566360e-01,Inf,1.58401327925243186716861106553385824e-03,6.80941434477048228573439413492089032e-03,1.58401472949794373559545390019464823e-03,Inf,2.32911204916477178027998778392573944e-08,6.02261141339649021837136005105535522e-08,2.32911456306984555660378065044255390e-08,0.00000000000000000000000000000000000e+00,1.04530664257667374161725913161484811e-38,0.00000000000000000000000000000000000e+00
VDOL/freeFlyingRobot_11,Inf,Inf,5.86169856194155866044400032496486943e-01,Inf,2.02962896004795781745886363777069564e-03,5.47138069520323951781108289650232684e-03,2.02962966259837620089415050351004280e-03,Inf,2.72262211698893455301890705331342796e-08,1.05726955667643833767396364113717377e-07,2.72262373677499374779647535784198882e-08,0.00000000000000000000000000000000000e+00,1.03366521719156275624974370421552642e-38,0.00000000000000000000000000000000000e+00
VDOL/freeFlyingRobot_12,Inf,Inf,4.14332555328101239873754780461691280e-01,Inf,1.01748935183876643495357685806624354e-03,6.00929873824916424271616117050995959e-03,1.01749151467746417622252483832063835e-03,Inf,1.93377255819683477279684536668415995e-08,9.18637286793013623082192059479760429e-08,1.93377430812970782046977352028243111e-08,0.00000000000000000000000000000000000e+00,1.76313330890259535415802984148029927e-38,0.00000000000000000000000000000000000e+00
VDOL/freeFlyingRobot_13,Inf,Inf,5.73099148475869370495640700884207866e-01,Inf,1.66456632179635533134675106920068628e-03,1.53555944713834012308560137378673890e-02,1.66456632784139239679577025653331491e-03,Inf,3.18133630423337170174824277334553462e-08,1.86520400752760233971614567525261500e-07,3.18133631805082931008285923323264810e-08,0.00000000000000000000000000000000000e+00,8.46558196921008459799017465066681699e-40,0.00000000000000000000000000000000000e+00
VDOL/freeFlyingRobot_14,Inf,Inf,4.88359355713116478786121541017925104e-01,Inf,1.43290495551744482256641830749436671e-03,9.41186523630753127798649208002897779e-03,1.43290501463605599342476272060704151e-03,Inf,2.29260499426392125345795379873631148e-08,2.05614867742225596044620145245598939e-07,2.29260506850043388688209489229518912e-08,0.00000000000000000000000000000000000e+00,1.85718209694832365174120305026700670e-39,0.00000000000000000000000000000000000e+00
VDOL/freeFlyingRobot_15,Inf,Inf,6.73812810077066436799407143398576116e-01,Inf,1.45878382919978194755010945024407560e-03,2.02862007394817280302431368384751489e-02,1.45878386062618187771164469486301046e-03,Inf,2.25743712608841285829356242985989118e-08,3.15749330775503095625097197709632736e-07,2.25743716840728046591510438829511871e-08,0.00000000000000000000000000000000000e+00,1.20350715762166589683016253475202101e-39,0.00000000000000000000000000000000000e+00
VDOL/freeFlyingRobot_16,Inf,Inf,6.11548718751052783739355465711227378e-01,Inf,5.66887063436014120743967564217763467e-03,2.98918815023638646527592489460096862e-02,3.93379101212927191822870180844568806e-04,Inf,6.12474784640087896568061603184537215e-08,2.46067183518161470619176879232965941e-07,3.11683313447517052420466360645265359e-08,0.00000000000000000000000000000000000e+00,1.72108606136002869444571383854565945e-16,0.00000000000000000000000000000000000e+00
VDOL/freeFlyingRobot_2,Inf,Inf,4.51016525761152592520444160365128336e-01,Inf,1.60847099169514495289280397058001765e-03,7.12115565605665149901086342135556154e-03,1.60847107555271886502692728801789734e-03,Inf,2.46477147885694510328555057544212259e-08,8.86338052100811062683208217582675737e-08,2.46477158308664404457058886952646947e-08,0.00000000000000000000000000000000000e+00,4.09722794679354705153815337708732630e-38,0.00000000000000000000000000000000000e+00
VDOL/freeFlyingRobot_3,Inf,Inf,4.95984734394203000005910418596404905e-01,Inf,1.41896384627044977218349628298940257e-03,5.49114486360478726666478778121812963e-03,1.41896494642475487963461740039986229e-03,Inf,2.24926671254566467021489666475683616e-08,8.31758353730384867215770983772711687e-08,2.24926764621189660840258968524280151e-08,0.00000000000000000000000000000000000e+00,3.62487682040181981701375454924529183e-38,0.00000000000000000000000000000000000e+00
VDOL/freeFlyingRobot_4,Inf,Inf,3.60025962039564855838820023109932932e-01,Inf,1.27659155423871030518438460442290588e-03,2.05478760577992327575887166777580678e-03,1.27661920256549719252391268195418590e-03,Inf,2.64632318331583847921594005720438449e-08,4.45714250853597918171819061558719047e-08,2.64633186011286833544806468267711447e-08,0.00000000000000000000000000000000000e+00,1.97532192424310366575136826314745332e-37,0.00000000000000000000000000000000000e+00
VDOL/freeFlyingRobot_5,Inf,Inf,7.10864545580342804604510181491273735e-01,Inf,1.98844891119547241732153292355347301e-03,4.11048581690290206933384076421059074e-03,1.98844938926024783870797420871998930e-03,Inf,1.58486157468976740946803533876294991e-08,9.36343423688694404931871454015041266e-08,1.58486367926948099433054950726208909e-08,0.00000000000000000000000000000000000e+00,6.47234062053358356930178176686912000e-38,0.00000000000000000000000000000000000e+00
VDOL/freeFlyingRobot_6,Inf,Inf,3.91607768100414487219927028128332868e-01,Inf,1.91975936434994235643843908031373894e-03,4.56736659459137640129235055598247875e-03,1.91976430738501391951917528572479000e-03,Inf,3.03293980245124903797010434324741755e-08,5.86117579580808008107653665399313127e-08,3.03294510995667458028161255381398007e-08,0.00000000000000000000000000000000000e+00,7.87874107889528275124144691591917149e-38,0.00000000000000000000000000000000000e+00
VDOL/freeFlyingRobot_7,Inf,Inf,3.41481607565599704261793967315355486e-01,Inf,1.14443994942819312833960308220809974e-03,4.12368795113053688876290866886441311e-03,1.14444091557972927397568157425103932e-03,Inf,1.20431537462479602103092056891980291e-08,1.49988262772750687233205032688372163e-07,1.20431747711752343077224447339548902e-08,0.00000000000000000000000000000000000e+00,2.79975080840626812366652209455726298e-38,0.00000000000000000000000000000000000e+00
VDOL/freeFlyingRobot_8,Inf,Inf,2.45308449911149149598345839890698379e-01,Inf,1.47191073541191891557573135820241897e-03,6.81592389350086424906974542941464159e-03,1.47191123553907473056179075180606111e-03,Inf,3.03255806347601177917270442842067900e-08,1.16947901768403538751695100518557142e-07,3.03255906434550591089400250137145931e-08,0.00000000000000000000000000000000000e+00,2.33116402825422927780546960877951750e-38,0.00000000000000000000000000000000000e+00
VDOL/freeFlyingRobot_9,Inf,Inf,4.23111756825482952083583236712085524e-01,Inf,1.40255451190888358438117697303768834e-03,2.53856149339120881545283043419147195e-03,1.40258700417705686583098634107970184e-03,Inf,2.78744141588428779353310890989225311e-08,4.70607222308424899726800646645201388e-08,2.78749961974052048345949606143904463e-08,0.00000000000000000000000000000000000e+00,2.39022988830494231854695865546111090e-37,0.00000000000000000000000000000000000e+00
VDOL/goddardRocketProblem_1,Inf,Inf,2.47608568603432275597719382507690939e-01,Inf,9.38452242595795793372881331053922163e-04,1.36819604921671887501297306180031463e-02,9.38452250640571557385645129269279604e-04,Inf,1.21660884259769035421139418187404972e-08,2.85286970122813003968955882057365949e-07,1.21660885750307396473640110042211935e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
VDOL/goddardRocketProblem_2,Inf,Inf,1.82824564687431103559959434738764310e-01,Inf,6.28049302242834636572315970227776199e-04,1.86674251501377595628353891627854136e-04,1.58148655202195018007424718352970438e-03,Inf,8.79421414593301674504312629449469712e-09,2.98426942302716204855406355817194152e-09,2.47124028000985270404430011526586129e-08,0.00000000000000000000000000000000000e+00,3.09575833739647290903720282686770059e-29,0.00000000000000000000000000000000000e+00
VDOL/hangGlider_1,Inf,Inf,1.77242912453866327380489118351104229e-01,Inf,9.83405972723646219349639474557535403e-04,Inf,Inf,Inf,1.48658723427528876841289348804314605e-08,Inf,Inf,0.00000000000000000000000000000000000e+00,3.08440843836506233014787404712082112e-30,0.00000000000000000000000000000000000e+00
VDOL/hangGlider_2,Inf,Inf,2.00547627484107961758358210077380905e-01,Inf,8.24112509283311452097887418495381460e-04,Inf,Inf,Inf,1.23383796643418438175529194916730576e-08,Inf,Inf,0.00000000000000000000000000000000000e+00,4.89816525192291602081796521519655487e-30,0.00000000000000000000000000000000000e+00
VDOL/kineticBatchReactor_1,Inf,Inf,2.94766466179455979748533419038348705e-01,Inf,4.25380432502958115249140923045817992e-03,Inf,1.25865873848930206661386526073280963e-03,Inf,2.49644111937062804149609463121899198e-08,1.93114953293111879545035806775982970e-07,2.49644113242492287500071159480453477e-08,0.00000000000000000000000000000000000e+00,8.44504287046276603073740886650343334e-35,0.00000000000000000000000000000000000e+00
VDOL/kineticBatchReactor_2,Inf,Inf,1.16435147682774777504804593912659378e+00,Inf,3.68298660524512529462138480001277828e-03,Inf,5.83185236961191101155287304345087204e-04,Inf,1.46215214772286867373493500449256049e-08,3.73176329487429401140679254723449441e-07,1.33374372249037582813002221720039975e-08,0.00000000000000000000000000000000000e+00,1.18059724115126219535580760446447071e-16,0.00000000000000000000000000000000000e+00
VDOL/lowThrust_1,Inf,Inf,1.30074583871909916971867496089896754e-01,1.05225576309877321958683858101423556e-02,6.40654137396101531984526893833065910e-04,1.21650570585524396327090089337138215e-04,7.46730608662941782939694991276507280e-04,Inf,1.22797604956801001495370192715688552e-08,3.39373907532544982156672184219261510e-09,1.92197532575698251710332138132330415e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
VDOL/lowThrust_2,Inf,Inf,4.22415818919864296262253876344368258e-02,Inf,1.45029687841482414183085139963473493e-04,Inf,1.25828069939223281426590660141119563e-03,Inf,3.10922465110713318916072025029384140e-09,8.85017888760011787311841602121552987e-10,2.00864769768235705089787883950663545e-08,0.00000000000000000000000000000000000e+00,1.03671615808413962068844290092861519e-34,0.00000000000000000000000000000000000e+00
VDOL/orbitRaising_1,Inf,Inf,2.84548346572400640900488168428172940e-01,Inf,6.78552165647229082800714572520840761e-04,4.75166986722011281697921775912559293e-04,1.07770885929843968218439791064830995e-03,Inf,1.04683009950364568524230634094773868e-08,7.19263379012307939534008504644272155e-09,2.67417528699579247956882497607715474e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
VDOL/orbitRaising_2,Inf,Inf,8.66283846593545477805556106834813776e-02,Inf,3.42561136343864397096885684539474880e-04,1.85200020080644517225310278015091281e-04,1.57391420990797257223618367297088847e-03,Inf,5.60271767724094572005719412727863271e-09,2.10406793102068969770284483101537333e-09,2.32010921508446851547417895271688495e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
VDOL/orbitRaising_3,Inf,Inf,8.79291267341546483915152991932922594e-02,Inf,3.65306726640628283175278705979143979e-04,1.53461364583441998167212834401109923e-04,1.45910949830866201359456009723061395e-03,Inf,4.68166000946811267066980380511678545e-09,1.76023873741285164823430861860007188e-09,2.63042296515898059221521689745627156e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
VDOL/orbitRaising_4,Inf,Inf,8.92919801896897030769322547778001779e-02,Inf,3.34170288523115638601206697082020216e-04,1.59580825433506671204604375353663487e-04,1.55859096614770358639328400745243115e-03,Inf,5.22596230239639941718024509334446195e-09,1.81230819409729406923721288144549746e-09,2.51263774098139020172956423164803310e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
VDOL/reorientation_1,Inf,Inf,5.02348994386052203741853640819188672e-01,Inf,1.58569242387501274083318650484811172e-03,8.22061322601703934432906981036748458e-03,1.58569249386083360508708755487528566e-03,Inf,1.57865662810020952289761977037922186e-08,1.60352020835951950378385898596436089e-07,1.57865677886879716891487573262006278e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
VDOL/reorientation_2,Inf,Inf,1.60879991875246451996815146726249306e-01,Inf,1.93691121604665875094773366575110035e-03,1.15276114310325634905647797499762385e-02,1.93691121757786680259650320037715156e-03,Inf,2.57123669768467342332079618001920212e-08,9.51681527230427567342481772533453473e-08,2.57123670102513981559674408465061892e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
VDOL/reorientation_3,Inf,Inf,5.62740138742190408705382576375798741e-02,Inf,1.77410852750619711046992053720731626e-03,2.20382096622411974562291969919173992e-02,1.77410852751120840485397633168688137e-03,Inf,3.23309212988602765757572491878647554e-08,2.74443838597865142720715739614156932e-07,2.86378872159605437905101162681200969e-08,0.00000000000000000000000000000000000e+00,1.12729242570406967043900144757299312e-16,0.00000000000000000000000000000000000e+00
VDOL/reorientation_4,Inf,Inf,4.18992728486327591376948764179939796e-01,Inf,9.67772425107528753894212315642312982e-04,2.10948694268598966215620917401979698e-02,9.67772665851943197880647176042782469e-04,Inf,1.65930320483277158126853693312339471e-08,3.20039320054051905978070382747377134e-07,1.65930343130500076350531379455276198e-08,0.00000000000000000000000000000000000e+00,3.39656815229519926812406003897959890e-35,0.00000000000000000000000000000000000e+00
VDOL/reorientation_5,Inf,Inf,6.75109226368815688737013718683961381e-01,Inf,2.52967527899681012157768545851619726e-03,2.76320473808315146895003974793280027e-03,2.52967534723519993844737350589256138e-03,Inf,3.86411284936691534317706622148635704e-08,2.60604573583516726257624783770808610e-07,3.86411300596264315469425900838086914e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
VDOL/reorientation_6,Inf,Inf,3.39261469186915211673805350601423384e-01,Inf,3.43995215359126930705669987042078826e-03,7.19000211829483689474132504541539602e-03,1.72960365717911935647833395121055993e-03,Inf,7.62440894109186385974016298719848745e-08,8.29199270696968892755226809002569739e-08,4.04190689229290760746309264895517073e-09,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
VDOL/reorientation_7,Inf,Inf,3.69575889729322446048095748579178924e-01,Inf,1.34664456294465989148217934013988818e-03,1.46540347825804955339220597993891009e-02,1.34664457114580564696242398966651965e-03,Inf,4.33233737247502566270583500708996072e-09,3.22198334784757652070081770808259734e-07,4.33233784343002305858469677703569902e-09,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
VDOL/reorientation_8,Inf,Inf,1.44634462721390178709734952989387596e-01,Inf,3.12410017804154186590093242868758531e-03,1.79634139263550994303405291537354175e-02,3.12410020550429750858922150592908759e-03,Inf,3.28069083912457450692888932102527349e-08,3.28129177916487947587989238160310092e-08,3.28069089085275107992862865737829497e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
VDOL/spaceShuttleEntry_1,Inf,Inf,2.31709670928382759879146749972275310e-01,Inf,6.08122397459798461685469486951504525e-04,Inf,2.45900212795588709906034112857626311e-03,Inf,1.36274248793398005905994196394658740e-08,3.23309074724229567068098520217800513e-09,2.60188879257825375941980535210877246e-08,0.00000000000000000000000000000000000e+00,1.45992951703815070178876285290265193e-36,0.00000000000000000000000000000000000e+00
VDOL/spaceShuttleEntry_2,Inf,Inf,7.58321558705014636993675288147842267e-02,Inf,3.37356474179832009258150259513811937e-04,Inf,1.53976994834368702079226552734830264e-03,Inf,6.53957476394217021052069468012344122e-09,2.62892145522228672279152340512323077e-09,2.01038771746825385311792284737064536e-08,0.00000000000000000000000000000000000e+00,4.42427559663504317383222894609952970e-28,0.00000000000000000000000000000000000e+00
VDOL/spaceShuttleEntry_3,Inf,Inf,7.82113517605335974797010300664411937e-02,Inf,3.21308281439303580807007364726079237e-04,Inf,1.48621946424682482708751239539824341e-03,Inf,6.15135350939345873933722297381274452e-09,2.46998917725480506246449087688449912e-09,2.05476009103646434852487039358818435e-08,0.00000000000000000000000000000000000e+00,5.01593722350613708013305533394728465e-28,0.00000000000000000000000000000000000e+00
VDOL/spaceShuttleEntry_4,Inf,Inf,7.83116571159768692864718214913423358e-02,Inf,3.08842851639601768104307234166659237e-04,Inf,1.47930667566562702367901316880890341e-03,Inf,5.83014655085734024572783339639982591e-09,2.37879462406082332170476176572002305e-09,2.14377165126627292626431176031778528e-08,0.00000000000000000000000000000000000e+00,3.15506954862494069353531960326900112e-28,0.00000000000000000000000000000000000e+00
VDOL/spaceStation_1,Inf,Inf,3.20322292979103585124625075894918209e-01,Inf,1.31504167658217168910921163960709822e-03,2.30755825168131685248621122229608711e-03,1.31529780693369269519021277411285633e-03,Inf,1.31023602641809915558468107246186516e-08,4.95827010284547898002187123915666581e-08,1.31086099147104445895279089280866990e-08,0.00000000000000000000000000000000000e+00,2.53266053033734457288126953296414664e-33,0.00000000000000000000000000000000000e+00
VDOL/spaceStation_10,Inf,Inf,7.37612322516931238570593374239205691e-02,Inf,3.25304512263181334201657346462637022e-04,Inf,1.19204878456807805272867933902053577e-03,Inf,6.16246091768774465177922675292869647e-09,2.82734209789755481604812245099341130e-09,2.23834240936240291898067111498942903e-08,0.00000000000000000000000000000000000e+00,4.66690725822030088689072138433962938e-29,0.00000000000000000000000000000000000e+00
VDOL/spaceStation_11,Inf,Inf,7.53810782809123448684059014175651301e-02,Inf,3.60731485956315640224013197227557396e-04,Inf,1.19993960803498281880168530233972158e-03,Inf,5.89801558275943188219138319194506660e-09,2.77359832239754405371655994610981989e-09,2.30049722963054044532176177883369787e-08,0.00000000000000000000000000000000000e+00,5.40473385737678582265792604285456728e-29,0.00000000000000000000000000000000000e+00
VDOL/spaceStation_12,Inf,Inf,7.75291454808502867527322376666999252e-02,Inf,4.06002883143022393128973142856699427e-04,1.94294359830992501469602577956712455e-04,1.52922770082263782435429938053771163e-03,Inf,5.90182362457619088903032465341583953e-09,2.92621719510885556087352288755739780e-09,2.36011089183175436885924953626531742e-08,0.00000000000000000000000000000000000e+00,3.30052065398160864737364442122784361e-29,0.00000000000000000000000000000000000e+00
VDOL/spaceStation_13,Inf,Inf,8.60306322441139114141298300027462495e-02,Inf,4.03958915729609501635174415231367974e-04,1.89305411351691881692912001703382537e-04,1.48430476032535475420459320301959541e-03,Inf,6.09848016557494193638181098295474636e-09,2.99962993183415563603941025049955925e-09,2.33185344114278440024194725176825275e-08,0.00000000000000000000000000000000000e+00,3.28743298446788412420356062372686844e-29,0.00000000000000000000000000000000000e+00
VDOL/spaceStation_14,Inf,Inf,7.55595826325798535186501873303737175e-02,Inf,3.35214834872447515674131754340433124e-04,Inf,1.13961421490899318797051435126670846e-03,Inf,6.38453104078075181972663144212362365e-09,2.83949804408270280442137828311433958e-09,2.46762738866430589613217031453440692e-08,0.00000000000000000000000000000000000e+00,5.17843075985096895053574782259745377e-29,0.00000000000000000000000000000000000e+00
VDOL/spaceStation_2,Inf,Inf,1.99294728102038480678289170418768456e-01,Inf,6.40539958087391633373185499594401594e-04,2.29047683536475911864664472338669846e-04,1.75176640185055966680834202900291132e-03,Inf,7.99147302771981165713261333055840391e-09,5.20207890728579081181617137747137949e-09,2.84962532555583696097528840909549650e-08,0.00000000000000000000000000000000000e+00,1.62503567140142611707824133299539325e-29,0.00000000000000000000000000000000000e+00
VDOL/spaceStation_3,Inf,Inf,1.24718801972484661704644282592389791e-01,Inf,5.70946431194398628827201950198559989e-04,2.02176841607175849280054545279805735e-04,1.87095061930531224892823199011864899e-03,Inf,8.06244795500839089656489823675644463e-09,3.33152896231073820796507604477243295e-09,2.33542219622286996649929870389805349e-08,0.00000000000000000000000000000000000e+00,2.28759202693206041586030710829188958e-29,0.00000000000000000000000000000000000e+00
VDOL/spaceStation_4,Inf,Inf,8.68489276036809995755496220402933745e-02,Inf,3.66481643613972565910331953424536932e-04,1.80545748959624036408670096668272700e-04,1.45474814761593979442233629938544919e-03,Inf,5.84661831719766213180976046697659324e-09,2.98893800680304750303430003761405747e-09,2.40462772799638203129760451625267304e-08,0.00000000000000000000000000000000000e+00,2.55635584803615421478385249353534322e-29,0.00000000000000000000000000000000000e+00
VDOL/spaceStation_5,Inf,Inf,7.38331425510320515513653974289806744e-02,Inf,3.70230913091310041952758775743304928e-04,Inf,1.28561171862711766676516036663217434e-03,Inf,5.95302142720770897013734813084345826e-09,2.85473859828352645014794848112739932e-09,2.31850101865225756205017555614462283e-08,0.00000000000000000000000000000000000e+00,5.46804447927287754178920176491003918e-29,0.00000000000000000000000000000000000e+00
VDOL/spaceStation_6,Inf,Inf,7.54561684781901503457549064949341912e-02,Inf,4.33817723806390349692620406965766474e-04,Inf,1.31989495954626100482451746135607642e-03,Inf,5.65687896940336002248663934502424107e-09,2.95857555155503268716161345837338806e-09,2.51894014312575581452676852862617872e-08,0.00000000000000000000000000000000000e+00,4.12173406265152659565363481549534959e-29,0.00000000000000000000000000000000000e+00
VDOL/spaceStation_7,Inf,Inf,7.33459660484961475126929564903451501e-02,Inf,3.56557097890469784867043860998526398e-04,Inf,1.17703656628236373798658581473687221e-03,Inf,6.41939276018972633826931005785040280e-09,2.70829293539541170379526358963405350e-09,2.52188015610841085555456877205066733e-08,0.00000000000000000000000000000000000e+00,5.14509900091771989293495081166084869e-29,0.00000000000000000000000000000000000e+00
VDOL/spaceStation_8,Inf,Inf,8.42980015129323103951883265313439408e-02,Inf,3.59127210329899826253677133936366349e-04,Inf,1.40050961558744450454895006424343382e-03,Inf,6.58127002542460768989036728564493158e-09,2.91025031962674310527705108062409999e-09,2.23483569790469077823212079191806869e-08,0.00000000000000000000000000000000000e+00,5.62038768801531809189357248966569658e-29,0.00000000000000000000000000000000000e+00
VDOL/spaceStation_9,Inf,Inf,7.84363111407880795358207480283850715e-02,Inf,3.65096322606483814034980715880618980e-04,Inf,1.33042139935621114718835565128563683e-03,Inf,5.64578577215849163389912206556770824e-09,3.06570547228267928862801391474053985e-09,2.50415058371477885306069402369578491e-08,0.00000000000000000000000000000000000e+00,5.38279963671894725635880692780705279e-29,0.00000000000000000000000000000000000e+00
VDOL/tumorAntiAngiogenesis_1,Inf,4.34060243639820147987377882013482227e-02,5.78602622799717123042250435567016611e-02,2.56097361336757828353751846063200524e-02,3.10874853046303179143193046447258625e-04,1.30426525692371180123547232842605447e-04,1.53646533095152477576678498328519173e-03,2.01086546688760110296047595838538192e-04,5.78637512211443881259415006603827727e-09,1.34292246014620205885296686913528101e-09,2.65790203904986735378520412232066872e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
VDOL/tumorAntiAngiogenesis_2,Inf,Inf,2.52250165395682410847131291405908030e-02,4.89598881867691587452446854897812110e-01,1.64375313083965956237701999207361593e-03,1.64373334709426873286011195991458852e-03,1.64617976623221756845440403492467924e-03,Inf,2.05208417717316203451891038295431107e-08,2.05202518051832394849838100610558929e-08,2.06252882037408918050708016249445069e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
VDOL/tumorAntiAngiogenesis_3,Inf,Inf,9.93499424137169927458125188862313903e-02,Inf,1.26121906078395488011595868426503290e-04,7.11819375224563394394619494833035355e-03,1.26132848320955282568901130310229391e-04,Inf,2.67927667501591670756278306192408947e-08,1.88965688424927072925013867014722649e-07,2.67927813616313440978220863620538398e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
VDOL/tumorAntiAngiogenesis_4,Inf,Inf,6.75599749768682975284263294693473613e-01,Inf,1.07299228257576208411216883469393344e-03,2.93495455552337622512820392376458840e-02,1.00995580963732442418816710749306155e-03,Inf,7.90375010339496751054806132590971153e-09,1.83840984589512950714484197131514218e-06,7.22601221734597253903711309569322424e-09,0.00000000000000000000000000000000000e+00,2.87067316497620543326979744333817961e-16,0.00000000000000000000000000000000000e+00
VDOL/tumorAntiAngiogenesis_5,Inf,Inf,1.30080653911809988790472413663865640e+00,Inf,4.54357925145610687850221824400446175e-04,8.63407186937462627086604876405070668e-03,4.54357925158010520350997397171467481e-04,Inf,2.25682901589501482774390901211549792e-08,1.60810692772876479741509737221817503e-07,2.25682901590601771299992618461565893e-08,0.00000000000000000000000000000000000e+00,1.27503774645829557465068135230951155e-16,0.00000000000000000000000000000000000e+00
VDOL/tumorAntiAngiogenesis_6,Inf,Inf,6.87682337525511304603829225328815399e-01,Inf,2.27066583359319525540070959248958974e-03,6.56435063161554610228370107344474287e-02,2.25569191066480332846942079407136743e-03,Inf,5.24853700315080025415107604470191714e-08,1.72393300000044549918366403846278295e-06,2.18248232240897262420691642929150797e-08,0.00000000000000000000000000000000000e+00,4.13524533866331738458156484825818146e-16,0.00000000000000000000000000000000000e+00
VDOL/tumorAntiAngiogenesis_7,Inf,Inf,1.58502427250690399641100285691102682e+00,Inf,1.80647475186452009296203960232336312e-03,2.84610783346880008402791850196733750e-02,1.80647475187817317686123385600730583e-03,Inf,4.99870273087067221325804057286465431e-08,5.23647866490597522105649582053879191e-08,2.70018022750637192280301244891398920e-08,0.00000000000000000000000000000000000e+00,1.43280317155715999463134914196543475e-16,0.00000000000000000000000000000000000e+00
VDOL/tumorAntiAngiogenesis_8,Inf,Inf,2.55917898194198075042773314708481559e-01,Inf,1.60955555956781508808072878762116443e-03,5.71683350133303280601881207523686465e-02,1.59096287619352396833058022035579686e-03,Inf,1.97974528578770618672745588285037170e-08,5.57478093186164745796251268569320907e-07,1.94665190914112300169709616683614510e-08,0.00000000000000000000000000000000000e+00,3.33964070037644619600561402815598124e-16,0.00000000000000000000000000000000000e+00
Wang/swang1,Inf,Inf,1.10373487400351194382810688229852720e-01,5.84471895801619788438466729637467558e-02,4.61173844723261009170335918392836995e-04,2.35481793885666433989913675293889095e-04,1.87442983939163171489078826957608781e-03,Inf,7.43278256808122106488812032076621337e-09,3.45354131237973866732898274842697568e-09,2.68428187704578114254210892468565486e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Wang/swang2,Inf,Inf,1.11057454519881270898153609320451710e-01,Inf,4.70135195350607754204576492494336946e-04,2.21536564456534754356939171376010309e-04,1.76947766337790137493578998193018989e-03,Inf,7.15050976062903107506276699587802942e-09,3.43639782077719335614238922922407366e-09,2.61004387422852899209654903563096335e-08,0.00000000000000000000000000000000000e+00,3.96882517143265984210085095270715138e-26,0.00000000000000000000000000000000000e+00
Wang/wang1,Inf,Inf,4.87825725761957341436930931053020896e-02,2.95225291040765504705205058990217166e-02,1.83939219550558765346250792008180819e-04,1.04448446546576763943707727532856912e-04,1.45458467813084323934866456190892526e-03,Inf,3.07215989718588407118692783083887146e-09,1.69377983775932556211178826107758107e-09,2.54414976697669378432368187047256658e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Wang/wang2,Inf,Inf,4.88057091229104750628789170140983715e-02,2.97097375788164797225421427026616509e-02,1.84082438855689091862918734305623154e-04,1.04384146086099267551998296644760992e-04,1.46778417336338614512109665614608384e-03,Inf,3.07983858207809855714408669209025536e-09,1.69615016677042899338465110072452547e-09,2.56365189821728180034387765625817932e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
YZhou/circuit204,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf,Inf
Zitney/extr1,Inf,Inf,1.77130303514805100978140266293142491e-01,Inf,1.90298247865844476112806065754580485e-03,1.90057394335580471058637817282009725e-03,1.90504812119425778638018189377099700e-03,Inf,2.68089476629454700116184848410037026e-08,2.67610113174584703466024806284786814e-08,2.68368026286480192631149771089991213e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Zitney/extr1b,Inf,Inf,1.77128308100015858232517372199187316e-01,Inf,1.90295534174347819914409111703461550e-03,1.90054686253851185632962926812454964e-03,1.90503941406170328374011465439275247e-03,Inf,2.68099436600274608109654484334780566e-08,2.67607329185936821926114169910008903e-08,2.68377947961392384682879330771951630e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Zitney/hydr1,Inf,Inf,1.72587155729370969067586610975757729e-01,Inf,1.64718315847314054650666853033596513e-03,Inf,1.64823332659032672500469241166151606e-03,Inf,2.76590632529665037999616337465835807e-08,3.14383043208737898324227058068380198e-08,2.76734157742528891503069332276604026e-08,0.00000000000000000000000000000000000e+00,4.73478028929407602425369275047259620e-33,0.00000000000000000000000000000000000e+00
Zitney/hydr1c,Inf,Inf,1.77161882182990740525624854113003870e-01,Inf,1.64128987086995634012873055550879104e-03,Inf,1.64233636477248589662324501174183263e-03,Inf,2.79444168076758518190675222847401987e-08,3.16609165117732722302476730315140302e-08,2.79580666612454379073711710363131048e-08,0.00000000000000000000000000000000000e+00,5.43356739922388345858948583588745886e-33,0.00000000000000000000000000000000000e+00
Zitney/radfr1,Inf,Inf,1.15835082427463353978843339581833800e-01,1.13612819199812125706799936569863195e-01,6.05852644289413249800077586312986524e-04,5.96466540190193439425207738831785330e-04,7.71463241254987780847715959945206861e-04,Inf,1.65593213298897727987168429601379554e-08,8.75277764098443027950768408688356196e-09,3.47445142228556140645007863271338957e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
vanHeukelum/cage3,3.39686960963352437863383254914014073e-02,6.20820471403499176691802921581207111e-02,4.41492299628092807332901273504282775e-02,3.40415083048651491593093295602846405e-02,1.87417458735263345377115532786359653e-04,1.10470283267297709216592737546476216e-04,2.00263345963511424632146916278999378e-03,2.50161054656379112245964658175779251e-04,3.03552688605037738669550667915139052e-09,1.95453522373360092567374425269092386e-09,2.56493924121304378259444783059739238e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
vanHeukelum/cage4,2.47907371998838918337854346725034580e-02,5.77684425116531886857482972219668572e-02,4.19412219442244612566991874717371906e-02,2.47907371998838918337854346725034580e-02,1.52840289983536798282601702996027273e-04,1.08599877769586634062057926047337607e-04,1.58363953464509842039286052147444860e-03,1.50529635501033561721538181757255722e-04,1.92650421897217369764181153237996527e-09,1.43691514160636253619098682313650854e-09,2.68871464278306592431600004250692043e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
vanHeukelum/cage5,2.41478953050449718951914193535637291e-02,4.95299488658356310933596323594190491e-02,3.85908604789829823303533599459453161e-02,2.45145873052443372854701645969802601e-02,1.67951894701679676627692909075446083e-04,1.05094956086250660720005806112473487e-04,1.32826074185921191621998303575744966e-03,1.93448441492905066905586057251052804e-04,2.21604615573303227684516402521062442e-09,1.27753937505431472367876779751575710e-09,2.54560689102552670014854936151771583e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
vanHeukelum/cage6,2.44726852315425567447578398350175289e-02,5.95959700806057510514780153332513064e-02,3.31850254508904529425732109348156557e-02,2.51830693838186268483717746325950283e-02,1.52193624112192281578800622614985033e-04,1.04772599797384878216308200087020322e-04,1.71142847572605837142491816026491874e-03,2.06224723312472452466544186436421619e-04,1.79399142447409680338667295846753935e-09,1.54675103361778311608900122402962976e-09,2.53176339868515602292740271006559895e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
vanHeukelum/cage7,2.51162138028305764852350927694340328e-02,5.26481218112928934989581872330317984e-02,3.75607998875896924142539067495859329e-02,2.64871702103034809429683862835249279e-02,1.51047198466210464772941738747472349e-04,1.05209829610064713137247085354153937e-04,1.70079191167379412615184030372026033e-03,2.04822818134933946203746516546308644e-04,2.06654160380549037326692895932090187e-09,1.51399590892155567479410814236494529e-09,2.49397744309843254169237614511231633e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
vanHeukelum/cage8,2.65090620406243409633905297090016618e-02,4.73594684974800264851325429124712505e-02,3.32240906844788141050615687337850035e-02,2.65090620406243409633905297090016618e-02,1.15766989143980426190516422523114531e-04,9.58721405641418573805925408475492418e-05,1.52548045162089632137641385388149621e-03,2.12255617992588883214525763252437786e-04,1.74277742440888005623681625350766336e-09,1.66311258705865538427834688282366191e-09,2.24366442712859594331451912926355175e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
vanHeukelum/cage9,2.61555588627229584995029398488978805e-02,5.67994864723690703961162292529811335e-02,3.14325597103925275021730551325988475e-02,2.66370958828032213953063849367305680e-02,1.32639106093069391973857939842656085e-04,1.06341966570473745152786685876232350e-04,1.63843055152649219440996203203287679e-03,2.05450671302982046082701937517911117e-04,1.84334259016403614822959059044679243e-09,1.55740363130477083541804336938302927e-09,2.56767102532239022046642076283789971e-08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00


==> data/convert/relative_error.sorted.csv <==
percent,Float8_4,Float8_5,LinearTakum8,Posit8,LinearTakum16,Posit16,BFloat16,Float16,LinearTakum32,Posit32,Float32,LinearTakum64,Posit64,Float64
0.0,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.0007142857142857143,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.0014285714285714286,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.002142857142857143,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.002857142857142857,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.0035714285714285713,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.004285714285714286,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.005,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.005714285714285714,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.0064285714285714285,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.007142857142857143,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.007857142857142858,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.008571428571428572,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.009285714285714286,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.01,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.010714285714285714,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.011428571428571429,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.012142857142857143,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.012857142857142857,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.013571428571428571,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.014285714285714285,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.015,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.015714285714285715,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.016428571428571428,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.017142857142857144,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.017857142857142856,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.018571428571428572,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.019285714285714285,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.02,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.020714285714285713,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.02142857142857143,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.02214285714285714,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.022857142857142857,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.023571428571428573,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.024285714285714285,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.025,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.025714285714285714,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.02642857142857143,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.027142857142857142,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.027857142857142858,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.02857142857142857,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.029285714285714286,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.03,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.030714285714285715,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.03142857142857143,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.03214285714285714,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.032857142857142856,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.03357142857142857,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.03428571428571429,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.035,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.03571428571428571,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.03642857142857143,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.037142857142857144,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.03785714285714286,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.03857142857142857,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.039285714285714285,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.04,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.04071428571428572,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.041428571428571426,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.04214285714285714,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.04285714285714286,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.04357142857142857,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.04428571428571428,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.045,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.045714285714285714,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.04642857142857143,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.047142857142857146,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.047857142857142855,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.04857142857142857,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.04928571428571429,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.05,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.05071428571428571,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.05142857142857143,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.052142857142857144,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.05285714285714286,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.05357142857142857,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.054285714285714284,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.055,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.055714285714285716,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.056428571428571425,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.05714285714285714,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.05785714285714286,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.05857142857142857,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.05928571428571429,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.06,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.060714285714285714,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.06142857142857143,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.062142857142857146,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.06285714285714286,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.06357142857142857,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.06428571428571428,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.065,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.06571428571428571,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.06642857142857143,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.06714285714285714,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.06785714285714285,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.06857142857142857,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.06928571428571428,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.07,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.07071428571428572,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.07142857142857142,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.07214285714285715,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.07285714285714286,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.07357142857142857,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.07428571428571429,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.075,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.07571428571428572,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.07642857142857143,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.07714285714285714,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.07785714285714286,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.07857142857142857,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.07928571428571428,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.08,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.08071428571428571,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.08142857142857143,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.08214285714285714,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.08285714285714285,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.08357142857142857,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.08428571428571428,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.085,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.08571428571428572,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.08642857142857142,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.08714285714285715,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.08785714285714286,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.08857142857142856,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.08928571428571429,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.09,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.09071428571428572,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.09142857142857143,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.09214285714285714,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.09285714285714286,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.09357142857142857,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.09428571428571429,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.095,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.09571428571428571,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.09642857142857143,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.09714285714285714,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.09785714285714285,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.09857142857142857,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.09928571428571428,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.1,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.10071428571428571,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.10142857142857142,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.10214285714285715,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.10285714285714286,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.10357142857142858,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.10428571428571429,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.105,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.10571428571428572,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.10642857142857143,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.10714285714285714,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.10785714285714286,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.10857142857142857,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.10928571428571429,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.11,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.11071428571428571,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.11142857142857143,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.11214285714285714,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.11285714285714285,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.11357142857142857,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.11428571428571428,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.115,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.11571428571428571,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.11642857142857142,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.11714285714285715,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.11785714285714285,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.11857142857142858,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.11928571428571429,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.12,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.12071428571428572,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.12142857142857143,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.12214285714285714,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.12285714285714286,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.12357142857142857,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.12428571428571429,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.125,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.12571428571428572,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.12642857142857142,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.12714285714285714,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.12785714285714286,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.12857142857142856,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.12928571428571428,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.13,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.13071428571428573,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.13142857142857142,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.13214285714285715,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.13285714285714287,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.13357142857142856,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.13428571428571429,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.135,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.1357142857142857,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.13642857142857143,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.13714285714285715,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.13785714285714284,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.13857142857142857,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.1392857142857143,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.14,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.1407142857142857,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.14142857142857143,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.14214285714285715,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.14285714285714285,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.14357142857142857,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.1442857142857143,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.145,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.1457142857142857,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.14642857142857144,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.14714285714285713,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.14785714285714285,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.14857142857142858,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.1492857142857143,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.15,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.15071428571428572,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.15142857142857144,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.15214285714285714,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.15285714285714286,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.15357142857142858,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.15428571428571428,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.155,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.15571428571428572,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.15642857142857142,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.15714285714285714,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.15785714285714286,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.15857142857142856,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.15928571428571428,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.16,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.16071428571428573,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.16142857142857142,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.16214285714285714,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.16285714285714287,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.16357142857142856,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.16428571428571428,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.165,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.1657142857142857,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.16642857142857143,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.16714285714285715,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.16785714285714284,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.16857142857142857,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.1692857142857143,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.17,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.1707142857142857,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.17142857142857143,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.17214285714285715,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.17285714285714285,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.17357142857142857,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.1742857142857143,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.175,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.1757142857142857,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.17642857142857143,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.17714285714285713,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.17785714285714285,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.17857142857142858,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.1792857142857143,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.18,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.18071428571428572,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.18142857142857144,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.18214285714285713,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.18285714285714286,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.18357142857142858,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.18428571428571427,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.185,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.18571428571428572,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.18642857142857142,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.18714285714285714,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.18785714285714286,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.18857142857142858,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.18928571428571428,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.19,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.19071428571428573,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.19142857142857142,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.19214285714285714,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.19285714285714287,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.19357142857142856,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.19428571428571428,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.195,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.1957142857142857,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.19642857142857142,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.19714285714285715,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.19785714285714287,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.19857142857142857,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.1992857142857143,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.2,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.2007142857142857,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.20142857142857143,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.20214285714285715,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.20285714285714285,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.20357142857142857,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.2042857142857143,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.205,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.2057142857142857,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.20642857142857143,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.20714285714285716,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.20785714285714285,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.20857142857142857,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.2092857142857143,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.21,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.21071428571428572,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.21142857142857144,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.21214285714285713,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.21285714285714286,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.21357142857142858,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.21428571428571427,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.215,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.21571428571428572,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.21642857142857144,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.21714285714285714,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.21785714285714286,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.21857142857142858,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.21928571428571428,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.22,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.22071428571428572,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.22142857142857142,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.22214285714285714,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.22285714285714286,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.22357142857142856,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.22428571428571428,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.225,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.2257142857142857,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.22642857142857142,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.22714285714285715,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.22785714285714287,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.22857142857142856,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.2292857142857143,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.23,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.2307142857142857,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.23142857142857143,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.23214285714285715,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.23285714285714285,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.23357142857142857,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.2342857142857143,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.235,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.2357142857142857,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.23642857142857143,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.23714285714285716,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.23785714285714285,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.23857142857142857,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.2392857142857143,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.24,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.24071428571428571,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.24142857142857144,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.24214285714285713,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.24285714285714285,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.24357142857142858,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.24428571428571427,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.245,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.24571428571428572,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.24642857142857144,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.24714285714285714,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.24785714285714286,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.24857142857142858,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.24928571428571428,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.25,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.2507142857142857,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.25142857142857145,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.25214285714285717,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.25285714285714284,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.25357142857142856,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.2542857142857143,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.255,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.2557142857142857,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.25642857142857145,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.2571428571428571,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.25785714285714284,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.25857142857142856,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.2592857142857143,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.26,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.26071428571428573,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.26142857142857145,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.2621428571428571,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.26285714285714284,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.26357142857142857,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.2642857142857143,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.265,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.26571428571428574,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.2664285714285714,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.2671428571428571,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.26785714285714285,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.26857142857142857,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.2692857142857143,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.27,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.27071428571428574,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.2714285714285714,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.27214285714285713,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.27285714285714285,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.2735714285714286,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.2742857142857143,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.275,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.2757142857142857,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.2764285714285714,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.27714285714285714,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.27785714285714286,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.2785714285714286,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.2792857142857143,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.28,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.2807142857142857,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.2814285714285714,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.28214285714285714,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.28285714285714286,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.2835714285714286,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.2842857142857143,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.285,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.2857142857142857,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.2864285714285714,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.28714285714285714,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.28785714285714287,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.2885714285714286,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.2892857142857143,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.29,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.2907142857142857,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.2914285714285714,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.29214285714285715,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.29285714285714287,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.2935714285714286,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.29428571428571426,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.295,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.2957142857142857,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.29642857142857143,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.29714285714285715,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.2978571428571429,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.2985714285714286,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.29928571428571427,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.3,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.3007142857142857,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.30142857142857143,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.30214285714285716,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.3028571428571429,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.30357142857142855,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.30428571428571427,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.305,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.3057142857142857,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.30642857142857144,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.30714285714285716,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.3078571428571429,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.30857142857142855,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.3092857142857143,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.31,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.3107142857142857,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.31142857142857144,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.31214285714285717,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.31285714285714283,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.31357142857142856,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.3142857142857143,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.315,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.3157142857142857,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.31642857142857145,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.3171428571428571,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.31785714285714284,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.31857142857142856,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.3192857142857143,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.32,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.32071428571428573,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.32142857142857145,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.3221428571428571,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.32285714285714284,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.32357142857142857,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.3242857142857143,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.325,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.32571428571428573,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.3264285714285714,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.3271428571428571,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.32785714285714285,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.32857142857142857,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.3292857142857143,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.33,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.33071428571428574,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.3314285714285714,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.33214285714285713,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.33285714285714285,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.3335714285714286,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.3342857142857143,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.335,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.3357142857142857,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.3364285714285714,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.33714285714285713,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.33785714285714286,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.3385714285714286,1.0e-8,1.0e-8,1.0e-8,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.3392857142857143,1.0e-8,1.0e-8,2.9210695122566376e-7,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.34,1.0e-8,1.0e-8,3.556098448553826e-7,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.3407142857142857,1.0e-8,1.0e-8,6.997183637983881e-7,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.3414285714285714,1.0e-8,1.0e-8,0.00014658232459254192,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.34214285714285714,1.0e-8,1.0e-8,0.0007109979274688919,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.34285714285714286,1.0e-8,3.2184215593914346e-5,0.0009204616334527021,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.3435714285714286,1.0e-8,0.0002580829229685142,0.0011204150880866827,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.3442857142857143,1.0e-8,0.00039684577049530357,0.0011204150880866827,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.345,1.0e-8,0.0008638106637475759,0.0011852863578054695,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.3457142857142857,1.0e-8,0.0016179140374296091,0.0015396060629626126,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.3464285714285714,1.0e-8,0.001859379321701227,0.0015396060629626126,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.34714285714285714,1.0e-8,0.002932222994540504,0.0016179140374296091,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.34785714285714286,1.0e-8,0.003125734402865601,0.001920490911042617,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.3485714285714286,1.0e-8,0.003416697520338209,0.001957230927166355,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.3492857142857143,1.0e-8,0.003472217153937414,0.0021667358652847813,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.35,1.0e-8,0.00380474926755641,0.0021667358652847813,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.3507142857142857,1.0e-8,0.00487571803143845,0.0027483609751920487,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.3514285714285714,1.0e-8,0.005583464967859952,0.0030349109207346674,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.35214285714285715,1.0e-8,0.006184472789216448,0.0030349109207346674,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.35285714285714287,1.0e-8,0.006221922369178474,0.0031991968504654425,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.3535714285714286,1.0e-8,0.007565921555358272,0.003416697520338209,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.35428571428571426,1.0e-8,0.009445358105894463,0.003767465007319596,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.355,1.0e-8,0.010008009612817946,0.003798964204579199,1.0e-8,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.3557142857142857,1.0e-8,0.010189437677454598,0.00380474926755641,5.933450364745021e-7,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.35642857142857143,1.0e-8,0.010223814324639821,0.0038654874993941345,3.2184215593914346e-5,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.35714285714285715,1.0e-8,0.010829576304155432,0.003977530081685608,0.0001864821677612687,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.3578571428571429,1.0e-8,0.010990350139758524,0.00421256816213612,0.00027515986167466936,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.3585714285714286,9.75376367981584e-5,0.011076626404905249,0.00421256816213612,0.0004319053323245827,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.35928571428571426,0.0004319053323245827,0.011195400968548895,0.00446934486852252,0.00047337275615907113,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.36,0.0015142520594724164,0.01134807712839885,0.004904443264011886,0.0015134378668763236,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.3607142857142857,0.0016179140374296091,0.012861270937708951,0.005583464967859952,0.0015134378668763236,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.36142857142857143,0.0017687248467640343,0.013086598700967716,0.0058100836125205965,0.0016143859873779085,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.36214285714285716,0.002129048110340288,0.013414220815214803,0.005964773153759452,0.0016179140374296091,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.3628571428571429,0.002254864272773118,0.013535291638336625,0.006337216392850284,0.0017687248467640343,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.36357142857142855,0.003755673225633992,0.013570007602938139,0.007034898200076898,0.0019554099574025886,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.36428571428571427,0.0037760648747603813,0.013760453589047943,0.0072660084891490685,0.002129048110340288,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.365,0.00380474926755641,0.014338483519350824,0.007565921555358272,0.0021298674245045705,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.3657142857142857,0.0038175068955077626,0.014860613285049357,0.007570563040239095,0.0021298674245045705,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.36642857142857144,0.004122385934320345,0.014895776502626579,0.008278327231366059,0.002254864272773118,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.36714285714285716,0.004713652924203611,0.014965432360392487,0.008477377982148461,0.0027458039533474242,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.3678571428571429,0.004926640449028687,0.014975377216810559,0.008646288653167392,0.002983213377197915,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.36857142857142855,0.004994801492616465,0.015012103303201362,0.00967496826303625,0.002983213377197915,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.3692857142857143,0.00546284988070542,0.01507566207449686,0.010224339589659792,0.0031762333930347815,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.37,0.007169241530259686,0.015659689990324365,0.01134807712839885,0.003628946675141797,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.3707142857142857,0.008260966322685834,0.016050176208814045,0.011359372469817039,0.003755673225633992,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.37142857142857144,0.009848845545610834,0.016194696978466816,0.011553404423340378,0.0037760648747603813,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.37214285714285716,0.010152568332286926,0.016521968170018397,0.011729381570454217,0.00380474926755641,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.37285714285714283,0.011745214433016024,0.01694309655561662,0.012796385302907774,0.0038175068955077626,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.37357142857142855,0.012434573614107458,0.018549809690731955,0.012963387178918524,0.004122385934320345,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.3742857142857143,0.012796385302907774,0.019146179571672542,0.013192279810938167,0.0041406466038310065,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.375,0.012867125316374468,0.019681283141307834,0.013213198914382746,0.0041406466038310065,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.3757142857142857,0.012963387178918524,0.02060567656650719,0.013213337343417245,0.004768424770087388,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.37642857142857145,0.013184261157817461,0.020851264518247734,0.013231035039612161,0.004804356772172375,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.37714285714285717,0.013344916269305677,0.021668389749526534,0.013407378316934922,0.004926640449028687,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.37785714285714284,0.013344916269305677,0.021686813809534026,0.013415077105543198,0.004994801492616465,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.37857142857142856,0.01371817129564029,0.021801036009847365,0.01343280529884402,0.005559185053805641,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.3792857142857143,0.014029402233875072,0.022906533679712657,0.013457924619339298,0.005656519793527391,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.38,0.014057227458765703,0.02382485897194644,0.013535987035867036,0.005901131438446113,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.3807142857142857,0.014116680773160112,0.02397552776730456,0.013570007602938139,0.005914512598986906,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.38142857142857145,0.014141496401041448,0.023999998653921602,0.01364430833670096,0.005933504190116216,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.3821428571428571,0.01426305777365185,0.024097225625222114,0.01371817129564029,0.006628121074607421,1.0e-13,1.0e-13,1.0e-13,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.38285714285714284,0.014389939216981515,0.0241515308280978,0.01377985258656355,0.006900669112397897,1.0e-13,1.0e-13,1.3800981489932638e-9,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.38357142857142856,0.014425177370558095,0.024163137310138347,0.0140504539148205,0.0070767412219216895,1.0e-13,1.0e-13,1.6801047192997502e-9,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.3842857142857143,0.014597477687373971,0.024405110065614837,0.01412602815716978,0.007169241530259686,1.0e-13,1.0e-13,5.890089219489366e-7,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.385,0.014784695560686675,0.024730464157742615,0.014141496401041448,0.007341586634625786,1.0e-13,1.0e-13,9.263576874397158e-7,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.38571428571428573,0.014804421358616699,0.02507455089922574,0.014249146681582227,0.008985758747075087,1.0e-13,1.0e-13,9.694744311713335e-7,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.38642857142857145,0.014912783045489948,0.025493997306911577,0.01426305777365185,0.009198670666783348,1.0e-13,1.0e-13,1.0143269435399329e-6,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.3871428571428571,0.015317549414398208,0.025493997309752187,0.014389939216981515,0.009848845545610834,1.3800983301598148e-9,1.0e-13,1.595645840114759e-6,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.38785714285714284,0.016484997695501134,0.025700277924736115,0.014425177370558095,0.010089576128434183,1.6801049183803266e-9,1.0e-13,3.2463441328545056e-6,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.38857142857142857,0.01650807958689815,0.025788756211132666,0.014597477687373971,0.010522557630987733,1.2693256009401495e-7,7.827174816591474e-8,7.124872228435439e-6,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.3892857142857143,0.016702556673816413,0.025824979080956142,0.014784695560686675,0.010610418947028662,2.122907834639145e-7,1.2693256009401495e-7,1.4143987659949143e-5,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.39,0.016950626261935227,0.025900523379846108,0.016051200764086095,0.01066520088078527,2.8186463567846406e-7,1.415680290255434e-7,1.674213648547768e-5,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.39071428571428574,0.017767064947211385,0.02591393056386915,0.016466623048469606,0.01070540907482442,4.6202783914809774e-7,1.8113198837431505e-7,1.7306514935525308e-5,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.3914285714285714,0.017808940623258575,0.02603910173508552,0.016521968170018397,0.010853672198276288,5.890089219489366e-7,5.890089219489366e-7,1.7899688300220936e-5,1.0e-13,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.3921428571428571,0.01801330256618401,0.026123041452315903,0.01691679385611659,0.011091785624382655,8.51392280214471e-7,8.185157615479822e-7,1.905012101904757e-5,2.3302976857035792e-11,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.39285714285714285,0.018229103717670586,0.026630051534130002,0.017287266990842792,0.011745214433016024,1.595645840114759e-6,1.1292414194558741e-6,2.4228324661613395e-5,9.628675756160395e-8,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.39357142857142857,0.018298969260810437,0.027001955559023936,0.017341687476437315,0.012796385302907774,1.6455618161937977e-6,1.198595941356914e-6,2.4228324661613395e-5,1.0220461468684197e-7,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.3942857142857143,0.018692899145280634,0.027122947709526966,0.01734170705305371,0.012832835630480577,1.7489441282865367e-6,1.212829438106019e-6,2.6994083552033117e-5,1.2227969246943413e-7,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.395,0.01875914951500092,0.027553437402059042,0.01764862375790798,0.012963387178918524,2.777335245697202e-6,1.3983992805612558e-6,3.615780167182097e-5,1.4052615226410637e-7,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.39571428571428574,0.01875914951500092,0.027923886005728083,0.01801330256618401,0.013184261157817461,3.128091858545092e-6,1.5956458401352482e-6,3.615780167182097e-5,1.8113198837431505e-7,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.3964285714285714,0.018780699641721244,0.028005601680560196,0.018229103717670586,0.013344916269305677,3.1524054454993126e-6,1.6871305037488611e-6,3.738116356153218e-5,3.5721122967642793e-7,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.39714285714285713,0.01895196341752652,0.028285024766241774,0.018298969260810437,0.013344916269305677,3.4898249035601186e-6,2.1267467154130874e-6,4.537781077770651e-5,1.198595941356914e-6,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.39785714285714285,0.01932236665360336,0.028297288484845116,0.018692899145280634,0.013538476126090574,3.4898249035601186e-6,2.193822132464343e-6,4.5378371103849105e-5,1.3983992805612558e-6,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.3985714285714286,0.019381842400983305,0.028416947838419,0.018780699641721244,0.01371817129564029,3.5402580824743672e-6,2.193822132464343e-6,7.796407364791489e-5,1.510395800601132e-6,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.3992857142857143,0.020005567021493805,0.028655074208495283,0.01916387939599583,0.013849623406625778,3.821727521014976e-6,2.767870612593128e-6,8.218661565655655e-5,2.2841055426413965e-6,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.4,0.020056236303005487,0.028655074208495283,0.019416801649069282,0.014029402233875072,4.971261704957614e-6,2.767870612593128e-6,8.531082711505579e-5,2.4574765305984186e-6,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.4007142857142857,0.020366792191466133,0.029046343829465898,0.02074657623031865,0.014116680773160112,5.274814497786765e-6,3.5274184549945676e-6,0.00010056607104847422,3.3742601059081524e-6,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.4014285714285714,0.02052765164665152,0.029083905280029902,0.021288304128718915,0.014141496401041448,5.274814497786765e-6,4.399310883018074e-6,0.00011397434716365571,4.399310883018074e-6,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.40214285714285714,0.020701936536393246,0.029364971654530076,0.021801036009847365,0.01426305777365185,5.99127495056767e-6,4.582276960107322e-6,0.00011397434716365571,4.611932141290393e-6,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.40285714285714286,0.02074657623031865,0.02939749731346304,0.022192274275612052,0.014389939216981515,8.914658931531648e-6,4.953232186513118e-6,0.00012117999167321793,7.655499723581902e-6,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.4035714285714286,0.021485669815881906,0.030419080463772726,0.022266644366520656,0.014425177370558095,8.914658931531648e-6,5.549145222914828e-6,0.00012613284832095528,7.655550930686014e-6,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.4042857142857143,0.021596455145016697,0.030679616188276203,0.02227637471402092,0.014597477687373971,1.1093715880244343e-5,5.914406440473316e-6,0.0001537175797063779,1.1638799435547133e-5,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.405,0.021773193385287357,0.0310749164848869,0.02382485897194644,0.014784695560686675,1.1094247144052777e-5,5.914406440473316e-6,0.00016039533907384647,1.4350414482756573e-5,1.0e-17,1.0e-17,1.0e-17,1.0e-43,1.0e-43,1.0e-43
0.4057142857142857,0.02199963537913673,0.03152420051704317,0.02397552776730456,0.014884150921188246,1.1638799435547133e-5,7.4544075841062464e-6,0.00016039533907384647,1.586212813854449e-5,1.400565127064473e-15,6.552169584553701e-16,1.8639837370985843e-15,1.0e-43,1.0e-43,1.0e-43
0.4064285714285714,0.022105022148042032,0.031866892461361644,0.024723757570042196,0.014895776502626579,1.2545993831591646e-5,7.63769710986955e-6,0.0001701620158695062,1.586212813854449e-5,2.1342788409582245e-15,3.9353703723117165e-15,2.1649535813442584e-15,1.0e-43,1.0e-43,1.0e-43
0.40714285714285714,0.022179525718701836,0.031866892461361644,0.025122342457302126,0.015317549414398208,1.2545993831591646e-5,7.637748423479656e-6,0.0001988020994319531,1.6793829302054982e-5,2.0815243966957328e-14,4.457320662073224e-14,2.0815240517779472e-14,1.0e-43,1.0e-43,1.0e-43
0.40785714285714286,0.022824578791607347,0.03342954233909719,0.02515445628972542,0.015806309926120598,1.4350414482756573e-5,8.323492576937561e-6,0.00020809336540511268,2.122361259402368e-5,2.535207540176983e-14,4.691677186228303e-14,2.5352071250040016e-14,1.0e-43,1.0e-43,1.0e-43
0.4085714285714286,0.023044391725655408,0.033544931951884356,0.02522501653956824,0.015913636430260433,1.4716660184829062e-5,8.323492576937561e-6,0.00020884422677403737,2.358204360924737e-5,2.643872160339054e-14,5.706753024778868e-14,5.147600623251232e-14,1.0e-43,1.0e-43,1.0e-43
0.4092857142857143,0.023386296011322465,0.03357599564378924,0.025243010623935573,0.016853896286051957,1.4839703924124481e-5,1.0189029638295e-5,0.00021056226264185813,2.416216451578236e-5,4.45732066178359e-14,7.325541317365504e-13,7.74166860637299e-13,1.0e-43,1.0e-43,1.0e-43
0.41,0.023720482329725342,0.03395269078309661,0.025243010623935573,0.016892440940365527,1.509956054449556e-5,1.1423019778377038e-5,0.00021809696743866358,2.4257978032806284e-5,6.910972356401112e-13,7.727464927685527e-13,1.1583813646521694e-12,1.0e-43,1.0e-43,1.0e-43
0.4107142857142857,0.02373602752776609,0.03395368107153175,0.025366283906582136,0.017774098828277823,1.7573275516807058e-5,1.1658479897970616e-5,0.0002246506623941508,2.675066645779406e-5,1.3862219607806165e-12,8.924574842139578e-13,2.5809372827060466e-12,1.0e-43,1.0e-43,1.0e-43
0.4114285714285714,0.02414789530504497,0.034115486570556276,0.02626327300171834,0.017808940623258575,1.7573275516807058e-5,1.1658479897970616e-5,0.0002246506623941508,2.738504859640647e-5,1.4246614857611577e-12,9.673375536612846e-13,3.96155187666052e-12,1.0e-43,1.0e-43,1.0e-43
0.41214285714285714,0.024472685231542557,0.03417245749088032,0.02680262915535537,0.01801330256618401,1.8856254417176346e-5,1.280160043525433e-5,0.0002347295766021121,2.8955648433517462e-5,2.0410469037765148e-12,1.219662602017208e-12,4.71000975621609e-12,1.0e-43,1.0e-43,1.0e-43
0.41285714285714287,0.024723757570042196,0.03421366604423103,0.026930524829117997,0.018060577435691505,1.8980671054261022e-5,1.3205883830538363e-5,0.00023600405467251144,2.9554381075624946e-5,2.137521085493255e-12,1.5909064294421355e-12,6.028695750330802e-12,1.0e-43,1.0e-43,1.0e-43
0.4135714285714286,0.02479073719988389,0.03464517382171134,0.028371405968757372,0.018229103717670586,2.269563911140948e-5,1.4670598537619602e-5,0.00023859418096922288,3.233050076053749e-5,2.2865522067383044e-12,2.212071354464232e-12,9.146208869543573e-12,1.0e-43,1.0e-43,1.0e-43
0.4142857142857143,0.024839377004901197,0.03473842028541289,0.028740193053801818,0.018298969260810437,2.329989513187053e-5,1.4750253417019594e-5,0.00025506879280783317,3.3687714192331696e-5,2.3035080444743614e-12,2.2737384425763204e-12,1.1976777046992186e-11,1.0e-43,1.0e-43,1.0e-43
0.415,0.025116213802830578,0.03474270490139092,0.028748392282771016,0.018349820304697485,2.416216451578236e-5,1.4912136310564143e-5,0.00025572070207950773,3.5554433074184504e-5,2.544029174463042e-12,2.286551716949409e-12,1.2324257419960755e-11,1.0e-43,1.0e-43,1.0e-43
0.4157142857142857,0.02515175027753427,0.034768743682025954,0.02881952088521175,0.018350735088806334,2.4257978032806284e-5,1.5122917844682941e-5,0.0002576491208950223,3.691883331581724e-5,3.1281773404853596e-12,3.021996651472494e-12,1.414802155322323e-11,1.0e-43,1.0e-43,1.0e-43
0.4164285714285714,0.025665821758156713,0.034862527789060196,0.028961773893150623,0.018692899145280634,2.4393257534003744e-5,1.6103070055939614e-5,0.000276488542006957,3.7919860252256915e-5,4.2462957091635696e-12,7.216009649988466e-12,1.6164843069023097e-11,1.0e-43,1.0e-43,1.0e-43
0.41714285714285715,0.025730975467807747,0.03564808957093169,0.029205308304491376,0.018780699641721244,2.4393257534003744e-5,1.6180660953315748e-5,0.00028856173250654365,4.183278017897407e-5,4.411347908154385e-12,1.109973841348697e-11,1.9272612311690318e-11,1.0e-43,1.0e-43,1.0e-43
0.41785714285714287,0.02598605985245534,0.03752341275767279,0.02921699513536165,0.01895196341752652,2.838682719229884e-5,1.6180660953315748e-5,0.0002945114766742558,4.230303243811674e-5,9.418795109609881e-12,1.2839030683962941e-11,1.991949066469293e-11,1.0e-43,1.0e-43,1.0e-43
0.4185714285714286,0.026155558862722958,0.03756867225553608,0.02928498703426169,0.019206027831786876,2.898669670969288e-5,1.8671985178092027e-5,0.00030791502806428773,4.7053214805592996e-5,1.1492498243539351e-11,1.585275064316739e-11,2.3216101308660898e-11,1.0e-43,1.0e-43,1.0e-43
0.41928571428571426,0.026306719274878976,0.0381047639698551,0.029287921160583614,0.01956963981646874,2.9554381075624946e-5,1.884090247336881e-5,0.00031178888262559876,4.707045779724315e-5,1.601477647957013e-11,1.601477647957013e-11,2.3362822014242096e-11,1.0e-43,1.0e-43,1.0e-43
0.42,0.02650906204062434,0.038312721003025886,0.02929077423295607,0.01956963981646874,3.0075295168146265e-5,1.887399482935716e-5,0.00031178888262559876,5.032322951433556e-5,1.6579109528743963e-11,1.6390200007386904e-11,3.791682451452708e-11,1.0e-43,1.0e-43,1.0e-43
0.4207142857142857,0.026532451797778397,0.03843523327774829,0.029808292892945287,0.01960316434916599,3.114788681718256e-5,1.9244689254012786e-5,0.0003121750932885281,5.128524951285151e-5,1.759636408291035e-11,1.9272610287696845e-11,4.289390751274444e-11,1.0e-43,1.0e-43,1.0e-43
0.42142857142857143,0.02654300038169057,0.03858763689586121,0.030838610792264843,0.020056236303005487,3.233721574806619e-5,1.9510943330532037e-5,0.00034246478608182627,5.3751771832230704e-5,1.9115757775723003e-11,2.148563110815783e-11,7.633497389430232e-11,1.0e-43,1.0e-43,1.0e-43
0.42214285714285715,0.02658348570550069,0.03860511519259688,0.031165645688013895,0.02029042464406568,3.555696109734584e-5,2.1223531419232925e-5,0.00034700897487300816,5.3950241773801185e-5,1.927261029101501e-11,2.2734612728169958e-11,8.353025066709587e-11,1.0e-43,1.0e-43,1.0e-43
0.4228571428571429,0.02658443914281024,0.03868395392434869,0.031165645718182613,0.020468923133408194,3.7620696702934895e-5,2.1661795794216692e-5,0.0003553782746009846,5.6009853593950025e-5,2.2748990208259302e-11,2.2773745247264256e-11,9.301913918267769e-11,1.0e-43,1.0e-43,1.0e-43
0.4235714285714286,0.026803817237014266,0.03915367573442602,0.03143255971039253,0.020528802614463767,3.7919860252256915e-5,2.290129443028081e-5,0.00036375384457870897,5.60806059014757e-5,2.85492859873551e-11,2.352043202741e-11,1.1137616531150781e-10,1.0e-43,1.0e-43,1.0e-43
0.42428571428571427,0.0268428296342621,0.03922418124502324,0.032630658004836714,0.020540746370986383,4.183278017897407e-5,2.337052362320749e-5,0.0003650066868631801,5.715933244655284e-5,2.9131500586807614e-11,2.354889969061104e-11,1.9374767386710503e-10,1.0e-43,1.0e-43,1.0e-43
0.425,0.026937413048754626,0.039261435881604134,0.03318502545089045,0.020596081543658745,4.2323241774243205e-5,2.346241920058482e-5,0.00037249031928037347,5.849756725317949e-5,3.43732066135164e-11,2.4876612675908247e-11,1.9690156405831756e-10,1.0e-43,1.0e-43,1.0e-43
0.4257142857142857,0.027014920654454926,0.03952833889273987,0.03322409068447881,0.02074657623031865,4.3719698268852454e-5,2.3962947785838062e-5,0.0003864425276315566,5.86410285281436e-5,3.748062497760304e-11,2.6050315341639465e-11,2.2391157899383341e-10,1.0e-43,1.0e-43,1.0e-43
0.42642857142857143,0.027021196001553165,0.03967881071361121,0.033248130647838915,0.020926494694164553,4.4370456923654786e-5,2.620027295011041e-5,0.00038904881037500226,5.8889304978516696e-5,4.1971632663370905e-11,2.6637013388891607e-11,2.5109784892557467e-10,1.0e-43,1.0e-43,1.0e-43
0.42714285714285716,0.02721618658428428,0.03980968260075824,0.03364104018956834,0.021337862166234657,4.600121366426765e-5,2.8004697381404254e-5,0.0003933791012129272,6.021197296719345e-5,4.8758167550270364e-11,2.6637013388891607e-11,2.592130121064463e-10,1.0e-43,1.0e-43,1.0e-43
0.4278571428571429,0.027321328793256848,0.039920239202789955,0.03421366604423103,0.021361032539862088,4.707380464311404e-5,2.8186816421887205e-5,0.00039379996480956505,6.086235907216455e-5,5.2630625024605084e-11,3.2754495368339934e-11,2.59306771890295e-10,1.0e-43,1.0e-43,1.0e-43
0.42857142857142855,0.027339708208379717,0.04,0.034246826544737846,0.021361032539862088,4.756803930891461e-5,2.8453678826084076e-5,0.0003969843059614866,6.231653410857946e-5,5.2740233429927494e-11,3.375313214593199e-11,2.6220720443510944e-10,1.0e-43,1.0e-43,1.0e-43
0.42928571428571427,0.028545597532002386,0.0401408618105647,0.034487181759804766,0.021596455145016697,5.032322951433556e-5,3.0383321463470318e-5,0.00040552137464277817,6.239813062627745e-5,5.930309150553682e-11,3.7090069104488756e-11,2.625738401091613e-10,1.0e-43,1.0e-43,1.0e-43
0.43,0.02874140343126324,0.040177170184515394,0.035020353553934215,0.02200299373916423,5.123977448103613e-5,3.10854148475661e-5,0.00040869721046710096,6.286183346785485e-5,5.930309150553682e-11,3.7796697390943227e-11,2.6440598650572056e-10,1.0e-43,1.0e-43,1.0e-43
0.4307142857142857,0.028781910547958953,0.04042638922340573,0.035020353553934215,0.02205578970658531,5.1299569178496636e-5,3.1804492863358526e-5,0.0004252117217021353,6.446745674147604e-5,6.261599566827455e-11,4.4409236452957955e-11,2.663182947273243e-10,1.0e-43,1.0e-43,1.0e-43
0.43142857142857144,0.02894965401027763,0.04053627938946108,0.0350329546328487,0.022427360126378894,5.328151818204585e-5,3.372565403304334e-5,0.0004281937410952711,6.484588198769217e-5,6.96049709315323e-11,4.4409236452957955e-11,2.674346885861209e-10,1.0e-43,1.0e-43,1.0e-43
0.43214285714285716,0.03009812543524904,0.040628356400909595,0.03508178090701061,0.022657982823339858,5.386771918275729e-5,3.7919860252256915e-5,0.0004310300224779558,6.601970806019624e-5,7.813416381744861e-11,4.830921353206652e-11,2.674346885861209e-10,1.0e-43,1.0e-43,1.0e-43
0.4328571428571429,0.030221402524586403,0.040629185426188985,0.0351079147576185,0.022836919014049828,5.3913036513683736e-5,3.8150685700556617e-5,0.0004406390714721493,6.914940601881068e-5,8.486421131772842e-11,5.2082203013997784e-11,2.8173228499062134e-10,1.0e-43,1.0e-43,1.0e-43
0.43357142857142855,0.030337444424789597,0.04112252177865696,0.03571003622524449,0.022874176058087305,5.407080243731172e-5,3.952501323770076e-5,0.00044807745225641376,7.423328035638273e-5,9.757795716669675e-11,7.050442872640579e-11,2.9852739872364465e-10,1.0e-43,1.0e-43,1.0e-43
0.4342857142857143,0.03195937746803698,0.04123647598558039,0.0363182606398192,0.022983524979248677,5.4819648744900036e-5,4.0000821759097364e-5,0.00044896944547710845,7.716640010693086e-5,9.757795716669675e-11,7.320854324485725e-11,3.5414191979117107e-10,1.0e-43,1.0e-43,1.0e-43
0.435,0.033968696096335245,0.04159301823130228,0.03747412575946486,0.023022260591878427,5.6278116301048374e-5,4.003039173240067e-5,0.0004495585303411331,7.836607521669136e-5,1.3512138405379292e-10,7.38401341915101e-11,3.5414191979117107e-10,1.0e-43,1.0e-43,1.0e-43
0.4357142857142857,0.04,0.04174881292551205,0.037560799887589695,0.023120487228605508,5.67162984637092e-5,4.019875256552415e-5,0.00045188729757383725,8.059260322428917e-5,1.4276827452105098e-10,7.38401341915101e-11,4.1219794523074387e-10,1.0e-43,1.0e-43,1.0e-43
0.43642857142857144,0.043760057839263455,0.0419245111648273,0.03786927844454313,0.02339597339920577,5.691962495239283e-5,4.078582385779836e-5,0.00045435792515801054,8.079535219685094e-5,1.6225081078076926e-10,1.0391520203433028e-10,4.5435105833922213e-10,1.0e-43,1.0e-43,1.0e-43
0.43714285714285717,1000.0,0.04214911487166866,0.03836086536642654,0.02347107291343777,5.699854580628855e-5,4.189578039171722e-5,0.00045843905061152245,8.145051101007838e-5,1.6225081078076926e-10,1.0391520203433028e-10,5.33857689874541e-10,1.0e-43,1.0e-43,1.0e-43
0.43785714285714283,1000.0,0.04214911487166866,0.03859086047898298,0.023501612859695892,6.021197296719345e-5,4.193039719027696e-5,0.0004751117540523611,8.20660858012827e-5,1.6508553831126074e-10,1.1018387209102983e-10,5.380382551215065e-10,1.0e-43,1.0e-43,1.0e-43
0.43857142857142856,1000.0,0.04218226077338381,0.03878661487888531,0.023542539554932372,6.130658007567322e-5,4.332757971243769e-5,0.0004918821769550411,8.43623100531059e-5,1.833479240758331e-10,1.2848785167307164e-10,6.302101443594779e-10,1.0e-43,1.0e-43,1.0e-43
0.4392857142857143,1000.0,0.04332601613536315,0.03888378415630674,0.023720482329725342,6.55299415801487e-5,4.47028972923622e-5,0.0004926893120293149,8.506807231623119e-5,1.833479240758331e-10,1.455476296716937e-10,7.222310863068734e-10,1.0e-43,1.0e-43,1.0e-43
0.44,1000.0,0.04340602436398201,0.03918276297088829,0.02397552776730456,6.60860706203142e-5,4.4871428836074776e-5,0.0005166632655867489,8.646668884317908e-5,1.9708893023871774e-10,1.455476296716937e-10,8.370570834279597e-10,1.0e-43,1.0e-43,1.0e-43
0.4407142857142857,1000.0,0.04350092398069427,0.040177170184515394,0.02421795788687117,6.658966295889592e-5,4.54928696559898e-5,0.0005199564359535672,8.64844799831892e-5,2.1740335499351025e-10,1.5454953938379298e-10,8.873068124271609e-10,1.0e-43,1.0e-43,1.0e-43
0.44142857142857145,1000.0,0.0438903833439817,0.04038394502791959,0.02421795788687117,6.720792521617007e-5,4.737232921140464e-5,0.0005293717768173653,8.648968329266287e-5,2.2455840030335404e-10,1.5454953938379298e-10,1.0141632778867592e-9,1.0e-43,1.0e-43,1.0e-43
0.4421428571428571,1000.0,0.0439779370440269,0.04038452123510062,0.024498534733390535,6.763213635963415e-5,4.77610476074059e-5,0.0005463231651376881,8.800924050122938e-5,2.264358988643206e-10,1.573899333709647e-10,1.0236336439514091e-9,1.0e-43,1.0e-43,1.0e-43
0.44285714285714284,1000.0,0.04412671802094075,0.04038452123510062,0.024499181306334522,6.790225335944878e-5,4.865271522075245e-5,0.0005564035098520995,9.179205116132196e-5,2.283423166911035e-10,1.642501444661951e-10,1.0925811954332977e-9,1.0e-43,1.0e-43,1.0e-43
0.44357142857142856,1000.0,0.04413986056264587,0.04057421693619813,0.024514587305244338,6.854536238354602e-5,5.1221759757516086e-5,0.0005628074691935609,9.306585535918686e-5,2.283423166911035e-10,1.903394306926774e-10,1.0925811954332977e-9,1.0e-43,1.0e-43,1.0e-43
0.4442857142857143,1000.0,0.04417905704806954,0.040810615497472835,0.02470499264728883,6.886159973162557e-5,5.371734460566135e-5,0.0005770836395957101,9.533303024995257e-5,2.3040099645561574e-10,2.2324465485776878e-10,1.1550537012265132e-9,1.0e-43,1.0e-43,1.0e-43
0.445,1000.0,0.044296331149351,0.04094718674074532,0.024723757570042196,6.944908746744678e-5,5.64044757060049e-5,0.0005831852369611911,9.599944776437824e-5,2.5091051434236296e-10,2.2324465485776878e-10,1.1550537025708227e-9,1.0e-43,1.0e-43,1.0e-43
0.44571428571428573,1000.0,0.0443080032426263,0.04165082714785873,0.02479073719988389,6.980125010639609e-5,5.705624239819715e-5,0.0005836018229194839,9.76290113994248e-5,2.5162013051503477e-10,2.238555552754183e-10,1.1701027457899346e-9,1.0e-43,1.0e-43,1.0e-43
0.44642857142857145,1000.0,0.04445892299025925,0.04194122194422446,0.025033923088513068,7.423328035638273e-5,5.735173039126398e-5,0.0005853584907973904,9.993592498729344e-5,2.5167181907204766e-10,2.2507099231124972e-10,1.2364393901015491e-9,1.0e-43,1.0e-43,1.0e-43
0.4471428571428571,1000.0,0.04445892299025925,0.04224158189198643,0.02517017255491514,7.716640010693086e-5,5.787533343095118e-5,0.0005955733421955481,9.994324701846614e-5,2.537230184081594e-10,2.2754112932925647e-10,1.2364393901015491e-9,1.0e-43,1.0e-43,1.0e-43
0.44785714285714284,1000.0,0.04469866731288819,0.042310553881759125,0.02518306938381863,7.777008004155262e-5,5.788774171127905e-5,0.0005956958856728,0.00010056607104847422,2.5896182571883796e-10,2.45612782064228e-10,1.2790394078115907e-9,1.0e-43,1.0e-43,1.0e-43
0.44857142857142857,1000.0,0.04484861114410881,0.04232274039013682,0.025275114683743303,7.949961739796983e-5,5.835946768646926e-5,0.0005957540291326877,0.00010336647307404414,2.8413369395752997e-10,2.4571335001305504e-10,1.29923446135947e-9,1.0e-43,1.0e-43,1.0e-43
0.4492857142857143,1000.0,0.04491990664777736,0.042642850953380246,0.025318750504674387,7.98842685662871e-5,5.988175115945295e-5,0.0006048584571049981,0.00010346008199552515,3.1983961221579365e-10,2.516201300305156e-10,1.4531816684273728e-9,1.0e-43,1.0e-43,1.0e-43
0.45,1000.0,0.045043182028745,0.04313225120008228,0.025343641897724235,8.059260322428917e-5,6.153590712370672e-5,0.0006060077919299565,0.00010575601906390273,3.1983961221579365e-10,2.5167181907205205e-10,1.4572994379871512e-9,1.0e-43,1.0e-43,1.0e-43
0.45071428571428573,1000.0,0.04560417054013611,0.043468094539904266,0.0254212977575186,8.30345308434752e-5,6.238220312354088e-5,0.0006132245639936354,0.00010777481155541794,3.400981295706466e-10,2.5372301840733755e-10,1.5375832807344343e-9,1.0e-43,1.0e-43,1.0e-43
0.4514285714285714,1000.0,0.04588423033818535,0.043535133503471574,0.025551066750948242,8.567279579008312e-5,6.25786083971548e-5,0.0006205876095266655,0.00010828692871755936,3.4484843166072606e-10,2.6063817745237336e-10,1.5375832807344343e-9,1.0e-43,1.0e-43,1.0e-43
0.4521428571428571,1000.0,0.045992682468944356,0.0438903833439817,0.025562942289197855,8.584478226717283e-5,6.326213524348834e-5,0.0006260964892154612,0.0001088108813359074,3.4630797074400695e-10,2.832774521984455e-10,1.7640867365107932e-9,1.0e-43,1.0e-43,1.0e-43
0.45285714285714285,1000.0,0.04621468212287819,0.043892538963545266,0.025609736133675783,8.760062499277508e-5,6.352233835018727e-5,0.0006364352899928886,0.00010993114794878478,3.555281826610027e-10,2.8413369395752997e-10,1.8983574789916242e-9,1.0e-43,1.0e-43,1.0e-43
0.45357142857142857,1000.0,0.046260876038471725,0.0439779370440269,0.02562836765673246,9.169115883538536e-5,6.537638294948223e-5,0.0006452487737241844,0.00010993114794878478,3.60251869727986e-10,2.8799430857827316e-10,1.963329019182234e-9,1.0e-43,1.0e-43,1.0e-43
0.4542857142857143,1000.0,0.04638140239034013,0.04403065362581724,0.025665821758156713,9.306585535918686e-5,6.55299415801487e-5,0.0006571574518592349,0.00011130083723426723,3.653170362583663e-10,2.909242455086578e-10,2.103419168265492e-9,1.0e-43,1.0e-43,1.0e-43
0.455,1000.0,0.04638434385962575,0.04408592888945955,0.025730975467807747,9.440450786437629e-5,6.597638947907026e-5,0.0006596349592811751,0.00011197357116518114,3.669250759109716e-10,2.936506483560159e-10,2.103420842162615e-9,1.0e-43,1.0e-43,1.0e-43
0.45571428571428574,1000.0,0.04672976049191551,0.04414922996280928,0.02598605985245534,9.444480093934751e-5,6.602978995302483e-5,0.0006629623782907701,0.00011350931007903982,4.141192474290936e-10,2.949207552254931e-10,2.1487032163241273e-9,1.0e-43,1.0e-43,1.0e-43
0.4564285714285714,1000.0,0.04674521742884561,0.044296331149351,0.026183470828060676,9.941178636909613e-5,6.60860706203142e-5,0.0006676054997060137,0.00011422525679214519,4.194048938828812e-10,2.977133676544465e-10,2.1535511872568813e-9,1.0e-43,1.0e-43,1.0e-43
0.45714285714285713,1000.0,0.046860229946249374,0.044468457906756,0.02648717021030348,0.00010001532924027656,6.652679422018721e-5,0.0006687704849502562,0.00011506659360647203,4.2155458496229505e-10,3.167251369578985e-10,2.1535511872568813e-9,1.0e-43,1.0e-43,1.0e-43
0.45785714285714285,1000.0,0.046958545858886605,0.044541017819533006,0.02650906204062434,0.00010661384518485375,6.658966295889592e-5,0.0006795531048456895,0.00011509370416735209,4.3451474478533275e-10,3.1672513721149615e-10,2.2453785227444484e-9,1.0e-43,1.0e-43,1.0e-43
0.4585714285714286,1000.0,0.04712805410465065,0.04469866731288819,0.0266039668657167,0.00011046455606623511,6.720792521617007e-5,0.0006799767010605562,0.00011596911322078179,4.3451474478533275e-10,3.383392686442291e-10,2.4096924455858385e-9,1.0e-43,1.0e-43,1.0e-43
0.4592857142857143,1000.0,0.047279203315075395,0.04482816563088703,0.026637095882803222,0.0001114686017495169,6.752303298962748e-5,0.0006881170852774913,0.00011600252850274782,4.509640734254886e-10,3.389427598069656e-10,2.4495644766025224e-9,1.0e-43,1.0e-43,1.0e-43
0.46,1000.0,0.04730597420172289,0.044973231144470154,0.02668337596612874,0.00011238963258527546,6.763213635963415e-5,0.000692393165208336,0.00011690760853099011,4.543510431982433e-10,3.400981295706466e-10,2.4495644766025224e-9,1.0e-43,1.0e-43,1.0e-43
0.4607142857142857,1000.0,0.047359468497480024,0.04511114259481586,0.02677798624149903,0.00011308779985307316,6.836197907969262e-5,0.000702330105663947,0.00011715049492379378,4.558725790898656e-10,3.450584715139268e-10,2.6205405654434214e-9,1.0e-43,1.0e-43,1.0e-43
0.4614285714285714,1000.0,0.0475043430492998,0.04579349540337525,0.0268428296342621,0.000113311947374473,6.85361523683899e-5,0.0007036696995716575,0.00012118871080810845,4.5654429407053635e-10,3.469793600623452e-10,2.7030058020264002e-9,1.0e-43,1.0e-43,1.0e-43
0.46214285714285713,1000.0,0.04769308103638237,0.046095628478545106,0.02701131904355812,0.00011487811700085733,6.886159973162557e-5,0.0007467306086629418,0.00012237701630443543,5.104936504759129e-10,3.566058936513792e-10,2.7715919112136915e-9,1.0e-43,1.0e-43,1.0e-43
0.46285714285714286,1000.0,0.04770746581629109,0.046107270364015046,0.02721618658428428,0.00011576698914398043,6.944908746744678e-5,0.0007656280237392508,0.00012286804191291608,5.229053354239819e-10,4.138636698581259e-10,2.821266107647249e-9,1.0e-43,1.0e-43,1.0e-43
0.4635714285714286,1000.0,0.04771059389043486,0.04622393591226554,0.02724317007211303,0.0001158545577811992,6.970203805355239e-5,0.0007681831697870285,0.00012315033999662491,5.315667807536686e-10,4.141192474290936e-10,2.8912176102596476e-9,1.0e-43,1.0e-43,1.0e-43
0.4642857142857143,1000.0,0.047959806870376216,0.04624149957027224,0.027304321763472826,0.0001168769012569172,6.980125010639609e-5,0.0007714632412549878,0.00012729860889138685,5.702059271339996e-10,4.183051728137997e-10,2.8912176102596476e-9,1.0e-43,1.0e-43,1.0e-43
0.465,1000.0,0.04805107443435357,0.04653760307392785,0.027321328793256848,0.0001168769012569172,7.056183915430792e-5,0.0007751737402736467,0.00012969908738963429,6.015873370543207e-10,4.2155458496229505e-10,3.1252884377039507e-9,1.0e-43,1.0e-43,1.0e-43
0.4657142857142857,1000.0,0.048073770839013985,0.04714115522626522,0.027339708208379717,0.00012189937619066383,7.088373380961192e-5,0.0007752453324331528,0.00013953992014439275,6.407263849803941e-10,4.3416868965209855e-10,3.16075629835897e-9,1.0e-43,1.0e-43,1.0e-43
0.4664285714285714,1000.0,0.048090208632076525,0.047268149830906485,0.02753376663250843,0.00012481705365046625,7.160200978890692e-5,0.0007754749470791838,0.0001454299099261824,6.443048070959215e-10,4.3766791473291694e-10,3.2129251498455134e-9,1.0e-43,1.0e-43,1.0e-43
0.46714285714285714,1000.0,0.0480908192900871,0.047339472459060485,0.027843963464154766,0.00012605897518350355,7.163815876017347e-5,0.0007905601770438741,0.0001460961773063183,6.475768276289628e-10,4.488885190608405e-10,3.2162213244682402e-9,1.0e-43,1.0e-43,1.0e-43
0.46785714285714286,1000.0,0.0481289089737404,0.04805113000393632,0.027937465462574883,0.00012612190607839548,7.254416060915193e-5,0.0007906510529503425,0.0001464012935354834,6.475768282600988e-10,4.54351043148088e-10,3.2489652166625587e-9,1.0e-43,1.0e-43,1.0e-43
0.4685714285714286,1000.0,0.04827994341277934,0.04807799029630722,0.02800272250438079,0.0001264715125061715,7.312676844428275e-5,0.0007926994863345492,0.00014783897893785953,6.769814081026847e-10,4.5726924836914444e-10,3.2787797188000973e-9,1.0e-43,1.0e-43,1.0e-43
0.4692857142857143,1000.0,0.04830371409460666,0.04815185692966765,0.028205998260026673,0.00012816822974527736,7.352881036428738e-5,0.0007928325660749125,0.000148238344297346,6.847964456946934e-10,4.641461832303281e-10,3.331104890054789e-9,1.0e-43,1.0e-43,1.0e-43
0.47,1000.0,0.048388346107785106,0.04819222062174546,0.028346777535321326,0.00013027857071789075,7.439198123717536e-5,0.0007935917211726373,0.00014951776304903433,7.258306790868616e-10,4.699614524221892e-10,3.4019980181134867e-9,1.0e-43,1.0e-43,1.0e-43
0.4707142857142857,1000.0,0.04855708980887488,0.04826877973274478,0.028568211994176015,0.00013125279258933837,7.611080804374195e-5,0.0007962580499909246,0.00014966839780902616,7.371794500152997e-10,4.760935884914976e-10,3.4807798904879098e-9,1.0e-43,1.0e-43,1.0e-43
0.4714285714285714,1000.0,0.048577033585170105,0.048558773102575344,0.028588355747584334,0.00013125473664405478,7.611205758036401e-5,0.0008015538877317738,0.00014990708480993367,7.480823863784267e-10,5.218007885187754e-10,3.579671120404819e-9,1.0e-43,1.0e-43,1.0e-43
0.47214285714285714,1000.0,0.04862620201288368,0.04859332304229595,0.028597964929574803,0.00013125473664405478,7.611205758036401e-5,0.0008058941492241647,0.00015052963550103357,7.923209274224205e-10,5.315667754499555e-10,3.5816890828708237e-9,1.0e-43,1.0e-43,1.0e-43
0.47285714285714286,1000.0,0.048686779516896365,0.04878257257619573,0.02874140343126324,0.0001326391060930694,7.633380448739939e-5,0.0008108076422035916,0.000150597624372961,7.974652445211115e-10,5.77268384749927e-10,3.6011360749450978e-9,1.0e-43,1.0e-43,1.0e-43
0.4735714285714286,1000.0,0.04879192739068355,0.048805709122910476,0.028781910547958953,0.00013487703163814113,7.717306257205843e-5,0.0008121424818485046,0.00015087095334916447,8.306364561546522e-10,5.970179002379253e-10,3.640658265844435e-9,1.0e-43,1.0e-43,1.0e-43
0.4742857142857143,1000.0,0.048822823052803714,0.04889420186531416,0.028886701939943246,0.00013597139407907452,7.855572633185467e-5,0.0008135428109255789,0.0001509666371677383,8.616206607322435e-10,6.394312122741151e-10,3.6867890375023808e-9,1.0e-43,1.0e-43,1.0e-43
0.475,1000.0,0.04889828356457425,0.04975320398695675,0.0288871260005644,0.0001360991674323375,7.921601640965956e-5,0.0008146126695411321,0.0001528661166147481,8.706982500412432e-10,6.611203958968036e-10,3.6978178893639385e-9,1.0e-43,1.0e-43,1.0e-43
0.4757142857142857,1000.0,0.048925253308675434,0.050004581551196456,0.0288871260005644,0.00013636859094863846,7.936289265184876e-5,0.0008147883665998176,0.00015341173911984175,8.713487870022594e-10,6.636053709703641e-10,3.823093348594448e-9,1.0e-43,1.0e-43,1.0e-43
0.4764285714285714,1000.0,0.0489782526485626,0.0500522961731457,0.028943505182287617,0.00013646580800101085,8.001164540239092e-5,0.0008151154968541318,0.0001539160994797545,8.868792377008461e-10,6.723674909224239e-10,3.901988251409309e-9,1.0e-43,1.0e-43,1.0e-43
0.47714285714285715,1000.0,0.04898807572326607,0.05023491676690238,0.02894965401027763,0.00013722378584441836,8.007391486477286e-5,0.0008208184237411074,0.0001547608150786846,8.927146542618068e-10,7.44250374047664e-10,3.9314135886465185e-9,1.0e-43,1.0e-43,1.0e-43
0.47785714285714287,1000.0,0.049008799529129066,0.05027948487222371,0.02903171463799234,0.0001392623671542865,8.00903906457884e-5,0.0008214279061587467,0.00015482856794905172,8.973848211260926e-10,7.559771602826773e-10,3.957936222091242e-9,1.0e-43,1.0e-43,1.0e-43
0.4785714285714286,1000.0,0.049432761072915166,0.05051327218059187,0.029083905280029902,0.0001392623671542865,8.00906029575736e-5,0.0008219157171676243,0.00015499571806679716,9.007679944407774e-10,7.561040749804224e-10,4.041906892292908e-9,1.0e-43,1.0e-43,1.0e-43
0.47928571428571426,1000.0,0.04943449101337095,0.0511098863468626,0.0291955601166059,0.00014094340487789787,8.041734330933754e-5,0.000832325126145397,0.00015521067396035332,9.118749170433483e-10,7.568280615130211e-10,4.292849061636473e-9,1.0e-43,1.0e-43,1.0e-43
0.48,1000.0,0.04946766009745326,0.05189821018540404,0.029496003981096072,0.00014153239918547692,8.099703004944673e-5,0.0008415244439187801,0.00015541955736988488,9.132430596557378e-10,7.593708701734384e-10,4.332337843430023e-9,1.0e-43,1.0e-43,1.0e-43
0.4807142857142857,1000.0,0.04949934267497896,0.051967194741579896,0.02952252910407655,0.00014502968784148242,8.116896233858745e-5,0.0008415991672935949,0.00015697908027355437,9.354641744720841e-10,7.696137042494804e-10,4.495289730244801e-9,1.0e-43,1.0e-43,1.0e-43
0.48142857142857143,1000.0,0.04951661368524374,0.051967194741579896,0.0295237396466009,0.00014707141087288097,8.190312724041946e-5,0.0008416087535768822,0.00015704288302192859,9.480155928726732e-10,7.72870542637795e-10,4.698410456862408e-9,1.0e-43,1.0e-43,1.0e-43
0.48214285714285715,1000.0,0.04952994886583563,0.05270132478098877,0.02967818141666044,0.0001477987410829925,8.234419975769098e-5,0.0008416266013754308,0.00015759967551341866,9.491055453555482e-10,7.923047608517244e-10,4.763413898019377e-9,1.0e-43,1.0e-43,1.0e-43
0.4828571428571429,1000.0,0.049546178305385324,0.052720954113098836,0.02969362759055462,0.0001478284553161531,8.434631703009401e-5,0.0008416270936635506,0.0001578990429581737,9.515388838186768e-10,7.952917785289875e-10,5.228687760016739e-9,1.0e-43,1.0e-43,1.0e-43
0.4835714285714286,1000.0,0.0496179543898762,0.05277616680499799,0.02970973757881648,0.00014782915173166088,8.576413820233274e-5,0.000841630460891543,0.00015797214792235623,9.548138545919663e-10,8.063060650748038e-10,5.239905513818939e-9,1.0e-43,1.0e-43,1.0e-43
0.48428571428571426,1000.0,0.049647883298968944,0.052921377167631574,0.029952249748835428,0.00014797300459927308,8.826446365540405e-5,0.0008416315560643361,0.00016129518802781616,9.562261619313592e-10,8.229769074451028e-10,5.525561202570096e-9,1.0e-43,1.0e-43,1.0e-43
0.485,1000.0,0.049775305944073596,0.053063813493698,0.030829459172793273,0.00014845697273473346,8.826446365540405e-5,0.000841632325776385,0.00016289344514025118,1.0308523796006406e-9,8.472202144314534e-10,5.606129270879591e-9,1.0e-43,1.0e-43,1.0e-43
0.4857142857142857,1000.0,0.04981787078318149,0.05329656286253732,0.030829459175252993,0.00015104719846621047,8.920666138509972e-5,0.0008416331415177183,0.00016289344514025118,1.0425143480431838e-9,8.692571806869845e-10,5.771285769277447e-9,1.0e-43,1.0e-43,1.0e-43
0.48642857142857143,1000.0,0.04992921682058123,0.05373459715309591,0.030832034181528568,0.00015121812442019195,8.933477541913978e-5,0.0008416334801929098,0.00016459967102342191,1.0475235938207576e-9,8.755741781481558e-10,5.7897218283456704e-9,1.0e-43,1.0e-43,1.0e-43
0.48714285714285716,1000.0,0.050020889437089204,0.05379527806557294,0.03091213399154527,0.00015219362411219228,8.952583618338559e-5,0.0008416334973263508,0.000165829808175269,1.0564749289483687e-9,8.829404441444655e-10,5.83920231631336e-9,1.0e-43,1.0e-43,1.0e-43
0.4878571428571429,1000.0,0.050050194030017814,0.05485479318608082,0.030939634564452204,0.0001528402899835368,9.031432976471693e-5,0.0008416352668778262,0.00016837857078974276,1.0596870037696355e-9,8.850178887600118e-10,5.962552324397129e-9,1.0e-43,1.0e-43,1.0e-43
0.48857142857142855,1000.0,0.05014628088496357,0.05495261632916766,0.030939634564452204,0.00015426985928126635,9.078973183253794e-5,0.0008416360167833018,0.00017081921692345525,1.060973992441188e-9,8.861897872707738e-10,6.0283258462711524e-9,1.0e-43,1.0e-43,1.0e-43
0.48928571428571427,1000.0,0.05024859977700161,0.05519879025201024,0.03108628136959935,0.00015486734830340098,9.083679062398845e-5,0.0008416371610124083,0.0001712693400953021,1.0663648328501991e-9,8.927146542618068e-10,6.398959608409698e-9,1.0e-43,1.0e-43,1.0e-43
0.49,1000.0,0.05024861163948195,0.055830752878792696,0.03195937746803698,0.0001574634394445888,9.083679062398845e-5,0.000841637664557433,0.00017180855486945585,1.0720122676367482e-9,9.039206854818038e-10,6.685052680747663e-9,1.0e-43,1.0e-43,1.0e-43
0.4907142857142857,1000.0,0.050248647226973385,0.05627401387421904,0.032232434810941075,0.00015770387323178382,9.128299963761942e-5,0.0008416420720026629,0.00017337878336882713,1.0743952030628224e-9,9.039206854818038e-10,6.8597187919792916e-9,1.0e-43,1.0e-43,1.0e-43
0.49142857142857144,1000.0,0.05028912111242788,0.05641569395551581,0.03251826142478466,0.00016244088960647068,9.176603194399328e-5,0.0008416441767779566,0.0001742109617892345,1.0920672748903455e-9,9.314899531753233e-10,6.96413546499211e-9,1.0e-43,1.0e-43,1.0e-43
0.49214285714285716,1000.0,0.0502942206470864,0.05655375952572754,0.032804522087008195,0.00016247920590701788,9.265813410051054e-5,0.0008416445995604826,0.00017539775212062244,1.1020445442599791e-9,9.34438127451049e-10,7.077199831627484e-9,1.0e-43,1.0e-43,1.0e-43
0.4928571428571429,1000.0,0.050344953558677796,0.05666718347769451,0.033063584647631546,0.00016247920590701788,9.3633676621825e-5,0.0008416450109457581,0.00017595762717019788,1.1021600167386784e-9,9.4539547510051e-10,7.1301465670927e-9,1.0e-43,1.0e-43,1.0e-43
0.49357142857142855,1000.0,0.050474812497499015,0.05680594585142997,0.03342337154103369,0.0001644376628258901,9.386768758547643e-5,0.0008416509747070771,0.00017786510152955398,1.1059626373775622e-9,9.494584510183144e-10,7.226012217345973e-9,1.0e-43,1.0e-43,1.0e-43
0.4942857142857143,1000.0,0.050605394618773565,0.05704993325359658,0.03344681207840215,0.00016483749251670972,9.5295094881504e-5,0.0008416512807474898,0.0001807066334440371,1.1060492210056187e-9,9.518768925191742e-10,7.2509738096991e-9,1.0e-43,1.0e-43,1.0e-43
0.495,1000.0,0.05063206911892037,0.0573860716091953,0.03344681207840215,0.00016602630418780404,9.544412826695328e-5,0.0008416520009551723,0.00018185560083835547,1.232036771852231e-9,9.554895995992246e-10,7.323160244483238e-9,1.0e-43,1.0e-43,1.0e-43
0.4957142857142857,1000.0,0.05083684921432341,0.0574462924339331,0.03353679692878831,0.00016618797152697005,9.587214056414186e-5,0.0008416561526800155,0.00018266828113943726,1.242429535400899e-9,9.630878084964166e-10,7.37834979061011e-9,1.0e-43,1.0e-43,1.0e-43
0.49642857142857144,1000.0,0.05098772150394854,0.057653964350863965,0.033715000722490056,0.0001665264477873931,9.681005085509518e-5,0.000841657377413881,0.00018266832426300496,1.2632821179186973e-9,1.0176989134120832e-9,7.411546878400942e-9,1.0e-43,1.0e-43,1.0e-43
0.49714285714285716,1000.0,0.05102121549246371,0.057860262279971715,0.033811581721200655,0.0001668838633296226,9.691279354590359e-5,0.000841657597617819,0.00018266845363389128,1.329830336252779e-9,1.0176989134120832e-9,7.614995845510956e-9,1.0e-43,1.0e-43,1.0e-43
0.49785714285714283,1000.0,0.05107572933408877,0.05879775514867744,0.033888449112744586,0.00016795189470167966,9.735156605592536e-5,0.0008416575976742393,0.00018300864273456527,1.352044736792623e-9,1.0375292091859222e-9,7.826625606371775e-9,1.0e-43,1.0e-43,1.0e-43
0.49857142857142855,1000.0,0.05126450166996492,0.0592745484853319,0.03404150830486515,0.00017144107812450246,9.745529002345632e-5,0.0008416575976853308,0.00018302822226369541,1.35793431943528e-9,1.0387713710450327e-9,8.034321203580652e-9,1.0e-43,1.0e-43,1.0e-43
0.4992857142857143,1000.0,0.05140010332975323,0.060241437967684656,0.03424636392749323,0.0001714552783404365,9.759010992582818e-5,0.0008416575976866468,0.00018305216189661106,1.3739232892483084e-9,1.0425143480431838e-9,8.035892812154217e-9,1.0e-43,1.0e-43,1.0e-43
0.5,1000.0,0.051500838704862856,0.06089771275705087,0.035125516399002424,0.00017368039441898896,9.948441306755557e-5,0.000841657597686807,0.0001831004723262183,1.381818405519185e-9,1.0432497581167137e-9,8.035892812154692e-9,1.0e-43,1.0e-43,1.0e-43
0.5007142857142857,1000.0,0.05151699116136699,0.061029924431325114,0.03523807393012047,0.0001743219409469831,0.00010040411002567655,0.0008416575976868241,0.00018343184775856323,1.3868217011828562e-9,1.0564749289483687e-9,8.035892812155089e-9,1.0e-43,1.0e-43,1.0e-43
0.5014285714285714,1000.0,0.051548002037377146,0.06166200488674979,0.03555856984824325,0.0001743253365591716,0.00010078201350358838,0.000841657597686826,0.00018445952463576405,1.402452648708742e-9,1.0596870037696355e-9,8.035892812155254e-9,1.0e-43,1.0e-43,1.0e-43
0.5021428571428571,1000.0,0.05176772357099628,0.06186334907062991,0.036213231642606585,0.00017478393748165505,0.0001010369337802919,0.0008416575976868264,0.00018581334845866354,1.4200722770073702e-9,1.060973992441188e-9,8.035892812155327e-9,1.0e-43,1.0e-43,1.0e-43
0.5028571428571429,1000.0,0.051788340138803124,0.06212655056422765,0.03681736128929107,0.00017501785653575478,0.0001010369337802919,0.0008416575976868264,0.00018586191250568335,1.4311263767941356e-9,1.0647940932274838e-9,8.035892812155347e-9,1.0e-43,1.0e-43,1.0e-43
0.5035714285714286,1000.0,0.05197963200524612,0.06262242910851495,0.03684826240688814,0.0001751100865520404,0.00010123435870874401,0.0008416575976868265,0.0001859930629789651,1.4852781972519682e-9,1.066316933432257e-9,8.035892812155347e-9,1.0e-43,1.0e-43,1.0e-43
0.5042857142857143,1000.0,0.052066831564749776,0.0628569358573503,0.03721324746283045,0.00017658196730810513,0.00010190349911867645,0.0008416575976868265,0.00018710009238338924,1.5018426054917022e-9,1.0692710026840529e-9,8.03589281215535e-9,1.0e-43,1.0e-43,1.0e-43
0.505,1000.0,0.05208349698672183,0.06298730715860301,0.03980967752763608,0.00017717285750824634,0.00010281151015013027,0.0008416575976868265,0.00018882664568208748,1.5018426054917022e-9,1.0720122676367482e-9,8.03589281215535e-9,1.0e-43,1.0e-43,1.0e-43
0.5057142857142857,1000.0,0.05212261225197458,0.0632453152276085,0.04,0.00017725277452069812,0.00010325690713887732,0.0008416575976868265,0.00019010514913427487,1.5174614189328303e-9,1.0743952030628224e-9,8.03589281215536e-9,1.0e-43,1.0e-43,1.0e-43
0.5064285714285715,1000.0,0.05219954019035057,0.06400397092481637,0.040392961386931735,0.0001774090259881951,0.00010331464334085113,0.0008416575976868265,0.00019057070175701476,1.5588991296418495e-9,1.0845978996756717e-9,8.03589281215536e-9,1.0e-43,1.0e-43,1.0e-43
0.5071428571428571,1000.0,0.052317960448080035,0.06404772275647654,0.04039296138693174,0.00017933256465009226,0.00010346008199552515,0.0008416575976868265,0.00019059496526366675,1.62406813489256e-9,1.0920672748903455e-9,8.03589281215536e-9,1.0e-43,1.0e-43,1.0e-43
0.5078571428571429,1000.0,0.052361458791119,0.06556903745004088,0.04039296138693174,0.00018046168289933247,0.0001037006087036788,0.0008416575976868265,0.00019069941361200956,1.6545017295384488e-9,1.093474569025958e-9,8.03589281215536e-9,1.0e-43,1.0e-43,1.0e-43
0.5085714285714286,1000.0,0.05264812181129289,0.06604302706502578,0.040671915408849006,0.0001807373535412067,0.00010390538963266222,0.0008416575976868265,0.00019132096522886513,1.6719235269645325e-9,1.093474569025958e-9,8.035892812155363e-9,1.0e-43,1.0e-43,1.0e-43
0.5092857142857142,1000.0,0.052689142834152276,0.0666817609547013,0.04120835748601222,0.00018092610241092922,0.00010390538963266222,0.0008416575976868265,0.0001927401774976708,1.6756901812741154e-9,1.1021600167386784e-9,8.035892812157205e-9,1.0e-43,1.0e-43,1.0e-43
0.51,1000.0,0.052869998892740265,0.0677669802669305,0.04168385061372971,0.00018158395515811636,0.00010404099445779838,0.0008416575976868265,0.00019325088074117152,1.6914628511601898e-9,1.1077278474008782e-9,8.03589281219711e-9,1.0e-43,1.0e-43,1.0e-43
0.5107142857142857,1000.0,0.05288223394305312,0.0681185852975669,0.04210210043714085,0.00018169146841451003,0.00010438414608609927,0.0008416575976868265,0.00019344844149290507,1.7137032426391675e-9,1.1185547673207392e-9,8.035892812540811e-9,1.0e-43,1.0e-43,1.0e-43
0.5114285714285715,1000.0,0.05293823905411811,0.06879318449745735,0.04278683917602392,0.00018393921955055877,0.00010444844654657676,0.0008416575976868265,0.00019445344434638096,1.7149296901741605e-9,1.1304045928809025e-9,8.035892815496066e-9,1.0e-43,1.0e-43,1.0e-43
0.5121428571428571,1000.0,0.05311348956631181,0.0691438825495351,0.0428479626962001,0.00018408243885568908,0.00010477259979738487,0.0008416575976868265,0.00019466244735644078,1.7405648497272119e-9,1.1325807947923975e-9,8.035892837991256e-9,1.0e-43,1.0e-43,1.0e-43
0.5128571428571429,1000.0,0.05313182648735237,0.06917298599153054,0.043015172160548766,0.00018476482165632061,0.00010498857310632793,0.0008416575976868265,0.00019466444961440042,1.74277742440888e-9,1.1329554190672757e-9,8.035893021132985e-9,1.0e-43,1.0e-43,1.0e-43
0.5135714285714286,1000.0,0.053363420582281176,0.06917298599153054,0.043676273210194384,0.0001850111563049085,0.00010509495608625066,0.0008416575976868265,0.00019499658025768266,1.7457564719706724e-9,1.1329733883129094e-9,8.035894541269228e-9,1.0e-43,1.0e-43,1.0e-43
0.5142857142857142,1000.0,0.053401299586855175,0.06997812223252091,0.043760057839263455,0.000187129766738231,0.00010519834722271758,0.0008416575976868265,0.0001955036679311263,1.7668206605461249e-9,1.1329733883129094e-9,8.035903373064889e-9,1.0e-43,1.0e-43,1.0e-43
0.515,1000.0,0.05341508033736068,0.07069245290388021,0.0437977932209801,0.00018741745873526334,0.00010520982961006472,0.0008416575980768738,0.00019566481038558792,1.771772423660186e-9,1.1353110140484312e-9,8.035913378321888e-9,1.0e-43,1.0e-43,1.0e-43
0.5157142857142857,1000.0,0.053443402864520435,0.07140840771967746,0.04384948158678119,0.00018844715534666344,0.00010527140415426245,0.0008416575982616288,0.0001961044344259537,1.7722989535162865e-9,1.147054164404357e-9,8.035961417273886e-9,1.0e-43,1.0e-43,1.0e-43
0.5164285714285715,1000.0,0.0535167211495564,0.07246630895858513,0.04384948158678119,0.00019015769383108603,0.00010540409096805706,0.000841657616978595,0.0001974709315793793,1.7813017519783604e-9,1.1497066704488567e-9,8.035969305540156e-9,1.0e-43,1.0e-43,1.0e-43
0.5171428571428571,1000.0,0.05363310112202771,0.07334596604849615,0.04572078357802706,0.00019081192736049014,0.00010568495982751428,0.0008416582968255203,0.00019794078527913893,1.7813018949569745e-9,1.1537110076097701e-9,8.035971541003698e-9,1.0e-43,1.0e-43,1.0e-43
0.5178571428571429,1000.0,0.053703234966568376,0.07363850990666204,0.04588023752979062,0.00019517423667364317,0.00010596331264603607,0.0008416587069799442,0.00019801234995799876,1.7939914244740967e-9,1.1538005106161057e-9,8.035975403838861e-9,1.0e-43,1.0e-43,1.0e-43
0.5185714285714286,1000.0,0.053775980736936714,0.07376123225169312,0.04636807181003722,0.0001961462682202129,0.00010633254895175894,0.0008416710657102484,0.00019803995716481839,1.825659053013539e-9,1.1547448892266367e-9,8.036001226919215e-9,1.0e-43,1.0e-43,1.0e-43
0.5192857142857142,1000.0,0.05392113088913636,0.07383314255103206,0.04682991278615779,0.00019686318732519296,0.00010634196657047374,0.0008417248103288485,0.0001983561679731526,1.8285037380693784e-9,1.1655921982487869e-9,8.036011946881861e-9,1.0e-43,1.0e-43,1.0e-43
0.52,1000.0,0.05405371350298026,0.07409403067592325,0.04689979791664189,0.0001992007465671474,0.00010696325540296629,0.0008419046366477614,0.0001990033586008102,1.834081744829432e-9,1.1707001174649584e-9,8.036021673974375e-9,1.0e-43,1.0e-43,1.0e-43
0.5207142857142857,1000.0,0.054155208870894554,0.07459753893767278,0.0469169570551567,0.00020099398953368354,0.00010712386602170816,0.0008551346007100039,0.0002010865466887601,1.8433425901640362e-9,1.1739289687115002e-9,8.036065647301573e-9,1.0e-43,1.0e-43,1.0e-43
0.5214285714285715,1000.0,0.05421571017257487,0.07462358111559615,0.04726131913067004,0.00020415528353417883,0.00010743976563186875,0.0008626857685232961,0.00020163934904235642,1.8444540234190978e-9,1.1974490943853606e-9,8.036069954215377e-9,1.0e-43,1.0e-43,1.0e-43
0.5221428571428571,1000.0,0.054458802671352585,0.07492981843374906,0.0472956668924307,0.00020461127793873406,0.00010757095266655594,0.0008900976764276278,0.00020165428927906232,1.8622643561774209e-9,1.1974490943853606e-9,8.036078400582934e-9,1.0e-43,1.0e-43,1.0e-43
0.5228571428571429,1000.0,0.054458802671352585,0.07498844883664145,0.04733765451834248,0.00020735743417070842,0.0001082108556424819,0.0009034838619374049,0.00020227636932993245,1.8934057521026417e-9,1.1988656843587271e-9,8.036079721510801e-9,1.0e-43,1.0e-43,1.0e-43
0.5235714285714286,1000.0,0.054603030294531195,0.07536710068001921,0.04733935043013554,0.00020797334791321446,0.00010839662009098434,0.0009097128587642197,0.000203069101427224,1.896120907379133e-9,1.1994860382151261e-9,8.03609230783355e-9,1.0e-43,1.0e-43,1.0e-43
0.5242857142857142,1000.0,0.05498575288680569,0.07538107828091234,0.04760309435141752,0.00020832608965879642,0.00010859987776958664,0.0009140693030456003,0.00020415528353417883,1.9124923600505362e-9,1.216814437664618e-9,8.036099084948307e-9,1.0e-43,1.0e-43,1.0e-43
0.525,1000.0,0.055091710700356865,0.07545616847819014,0.047662310989595745,0.00020842279389476055,0.00010953954944473608,0.0009237305867939858,0.00020451713926684297,1.9265042189721736e-9,1.2170648059430437e-9,8.03610263772706e-9,1.0e-43,1.0e-43,1.0e-43
0.5257142857142857,1000.0,0.05542075680996465,0.07555958263257985,0.047839021451839055,0.0002095762732260721,0.00010973199254329244,0.0009289876196786114,0.00020482281813493394,1.9291859178464453e-9,1.217078637978888e-9,8.036125726627484e-9,1.0e-43,1.0e-43,1.0e-43
0.5264285714285715,1000.0,0.05550685370001215,0.07574198716424575,0.04805107450963953,0.0002097512349936565,0.00011005956676835162,0.0009339356889794952,0.00020545067130298204,1.9291859178464453e-9,1.2188579164117895e-9,8.036146952374713e-9,1.0e-43,1.0e-43,1.0e-43
0.5271428571428571,1000.0,0.05629087082565467,0.07583215587050146,0.04807732216519265,0.00021125401077412025,0.00011047028326729771,0.0009379755617507125,0.00020574791665217034,1.9441142322027727e-9,1.2292294886962832e-9,8.036181654028812e-9,1.0e-43,1.0e-43,1.0e-43
0.5278571428571428,1000.0,0.05629328297608978,0.07632635276741269,0.048106362967368095,0.00021343974001349734,0.00011062820789761296,0.0009384522506405715,0.000205838901485323,1.9687149090077345e-9,1.242429535400899e-9,8.036281610022255e-9,1.0e-43,1.0e-43,1.0e-43
0.5285714285714286,1000.0,0.05635671320894527,0.0773569791317904,0.04823235143653235,0.00021427244607272585,0.00011107276412774969,0.0009398737158437398,0.00020622472331247244,2.0319737096958086e-9,1.2483313764020345e-9,8.036320644712864e-9,1.0e-43,1.0e-43,1.0e-43
0.5292857142857142,1000.0,0.0565230930182312,0.07752914548085028,0.04878586483935908,0.00021560588782189194,0.0001113350709896015,0.0009453100257443652,0.0002074383976101861,2.0582226096041306e-9,1.2483313764020345e-9,8.036332031331489e-9,1.0e-43,1.0e-43,1.0e-43
0.53,1000.0,0.05652476962714081,0.07768007315049621,0.04881655441338956,0.00021871111283139236,0.00011139901512883178,0.0009518515547551568,0.00020746197189427677,2.06654160380549e-9,1.2607693464746666e-9,8.03643867952754e-9,1.0e-43,1.0e-43,1.0e-43
0.5307142857142857,1000.0,0.0566030345370155,0.07787992158813588,0.048857309038452174,0.0002202458574383735,0.00011191917277413235,0.0009520718976199628,0.00020837607180466334,2.080819563048323e-9,1.263245161847524e-9,8.036470651381562e-9,1.0e-43,1.0e-43,1.0e-43
0.5314285714285715,1000.0,0.05679948647236907,0.07787992158813588,0.04886169706314037,0.0002216079734460222,0.00011241586666218608,0.000953525800959379,0.00020842532388364707,2.1622662879776717e-9,1.2760374044258527e-9,8.036499267021216e-9,1.0e-43,1.0e-43,1.0e-43
0.5321428571428571,1000.0,0.056969226002573536,0.07821135176053359,0.0490701667633717,0.00022365463157506443,0.00011249008058429687,0.0009668302148794484,0.00020858400775785699,2.1630029199526078e-9,1.2775393750543147e-9,8.036503202833874e-9,1.0e-43,1.0e-43,1.0e-43
0.5328571428571428,1000.0,0.056969232419358404,0.0783046969348945,0.049224042345315425,0.00022620298436879963,0.00011416573333733953,0.0009677726658519432,0.00020882739717369275,2.216046155733032e-9,1.2874209563243123e-9,8.036553354894876e-9,1.0e-43,1.0e-43,1.0e-43
0.5335714285714286,1000.0,0.057385993346130426,0.07831165711597687,0.049368899331564624,0.00022711626064404638,0.00011446634529964997,0.0009705689922556725,0.00020930929676422116,2.237509145543724e-9,1.2968656153174975e-9,8.036553693741265e-9,1.0e-43,1.0e-43,1.0e-43
0.5342857142857143,1000.0,0.057628324306326764,0.07843631114078808,0.049368899331564624,0.00022814242964206845,0.00011535778159036949,0.0009705689922556725,0.00021041324452657968,2.2474000016861025e-9,1.306289286969632e-9,8.036663382659353e-9,1.0e-43,1.0e-43,1.0e-43
0.535,1000.0,0.05767067615538445,0.07846484328498814,0.04941696237390275,0.0002293797670112622,0.00011612916443164695,0.0009787428285736235,0.00021120784789231982,2.251922657588086e-9,1.306289286969632e-9,8.037723202576807e-9,1.0e-43,1.0e-43,1.0e-43
0.5357142857142857,1000.0,0.05776844251165319,0.07890559311400364,0.04959905441099835,0.00022974927701162556,0.0001183860362155065,0.0009807868093286186,0.00021225561799258889,2.2523792325338855e-9,1.307106733230869e-9,8.03823765627924e-9,1.0e-43,1.0e-43,1.0e-43
0.5364285714285715,1000.0,0.057932817332564016,0.07910892490372948,0.05015287311221003,0.0002303546883673132,0.00011952177619785467,0.0009828473571113073,0.00021258693826161913,2.252386006790295e-9,1.308831874993238e-9,8.045790162619088e-9,1.0e-43,1.0e-43,1.0e-43
0.5371428571428571,1000.0,0.05859926462664032,0.07952656846405744,0.050152884952091616,0.00023134614641114713,0.0001216505705855244,0.0009846002382786045,0.00021264047691260394,2.262909336972159e-9,1.3159587070250564e-9,8.145147632727178e-9,1.0e-43,1.0e-43,1.0e-43
0.5378571428571428,1000.0,0.05931034328797773,0.08016386095089267,0.05015292047178669,0.00023152664901850256,0.0001216952383736041,0.0010065318318923204,0.00021318383507789747,2.262909336972159e-9,1.3197623335474294e-9,8.210556566035591e-9,1.0e-43,1.0e-43,1.0e-43
0.5385714285714286,1000.0,0.059439688183852965,0.08092548065365784,0.05020971291794715,0.00023388817040411906,0.00012204269331753653,0.0010099558096373245,0.0002136477502000752,2.295015019170426e-9,1.322940673206102e-9,8.242266929140088e-9,1.0e-43,1.0e-43,1.0e-43
0.5392857142857143,1000.0,0.059440971986296505,0.08092548065365784,0.0502168672059402,0.00023471477006090072,0.0001229857475395427,0.0010174915146774642,0.00021564912535179957,2.3049828622378143e-9,1.323563936500236e-9,8.33622993781124e-9,1.0e-43,1.0e-43,1.0e-43
0.54,1000.0,0.05959597008060575,0.08106057132683349,0.050401418119249745,0.00023603074919099207,0.0001232977588583755,0.0010189487437654871,0.00021566532748589537,2.3500997750536947e-9,1.3268178499257158e-9,8.360874686529347e-9,1.0e-43,1.0e-43,1.0e-43
0.5407142857142857,1000.0,0.05969791488569225,0.08165028471836087,0.05141208002143046,0.0002376780272828862,0.0001251705853926334,0.0010197811729719339,0.00021683941758806499,2.41091005878421e-9,1.3414926513351288e-9,8.746045342708312e-9,1.0e-43,1.0e-43,1.0e-43
0.5414285714285715,1000.0,0.059860545014939634,0.08205487695440662,0.05150311703955649,0.00024039746903122688,0.0001256197081990219,0.0010204686280135015,0.00021775212762423321,2.4344935121163206e-9,1.342922460146202e-9,8.797140122283828e-9,1.0e-43,1.0e-43,1.0e-43
0.5421428571428571,1000.0,0.059865234666694044,0.08270140738103215,0.05153929386905124,0.0002407924444909119,0.0001260928705293772,0.0010225991689291657,0.00021881406434487078,2.4349326915033745e-9,1.344708831406103e-9,8.932742628166001e-9,1.0e-43,1.0e-43,1.0e-43
0.5428571428571428,1000.0,0.05987658984570364,0.08292760625554262,0.05225843864470223,0.0002408884753561852,0.0001283399855753844,0.001024849228297953,0.00022192247531632573,2.4549481560878482e-9,1.352044736792623e-9,9.071240106195999e-9,1.0e-43,1.0e-43,1.0e-43
0.5435714285714286,1000.0,0.06064541808078882,0.08332643459303149,0.05236436052253055,0.0002432538127333555,0.0001287281375140773,0.001027903098267737,0.00022259433515186744,2.4660806833452433e-9,1.3559360226247734e-9,9.111377159619285e-9,1.0e-43,1.0e-43,1.0e-43
0.5442857142857143,1000.0,0.0608000079442757,0.08367868706941707,0.05304479797537131,0.00024335566016743117,0.0001295229520401751,0.0010335539222812984,0.0002232706227497272,2.477089666463542e-9,1.3582766001916318e-9,9.129401201124303e-9,1.0e-43,1.0e-43,1.0e-43
0.545,1000.0,0.060953881617113334,0.08367868706941707,0.05304479797537131,0.000249510251624632,0.00013042652569237117,0.0010426403605487819,0.00022328639463657565,2.5016439724948666e-9,1.3604499322197537e-9,9.131279640754071e-9,1.0e-43,1.0e-43,1.0e-43
0.5457142857142857,1000.0,0.06096804070975051,0.08429080169154514,0.05320651515420102,0.00025065374227099346,0.0001314215964409907,0.001043274724171426,0.00022491217875877999,2.504931132214268e-9,1.3718049809522696e-9,9.131971054401792e-9,1.0e-43,1.0e-43,1.0e-43
0.5464285714285714,1000.0,0.06101979301429676,0.0842980015129323,0.053335219438289665,0.00025086844931669405,0.00013393722839819458,0.0010438414186063824,0.00022807032679625903,2.5660599599426114e-9,1.3735986943512327e-9,9.142768378362102e-9,1.0e-43,1.0e-43,1.0e-43
0.5471428571428572,1000.0,0.0610321575621073,0.08516792910527404,0.05336576488336019,0.00025343090960053207,0.0001347310103303605,0.0010442591677217615,0.00023331565838548136,2.5887143690861785e-9,1.3737394283079772e-9,9.305516509449255e-9,1.0e-43,1.0e-43,1.0e-43
0.5478571428571428,1000.0,0.061032348273384746,0.08582579947483737,0.05374909353740588,0.0002550687489390067,0.0001364563848205295,0.0010474464705077392,0.0002336388304592336,2.5887474020451554e-9,1.3757341417885347e-9,9.338219410072113e-9,1.0e-43,1.0e-43,1.0e-43
0.5485714285714286,1000.0,0.06196125617814985,0.0860306322441139,0.053913219344611865,0.00025628760882011103,0.00013849895610406387,0.0010494509989137433,0.00023462811393819597,2.5887474020451554e-9,1.3807832294737897e-9,9.96874285224482e-9,1.0e-43,1.0e-43,1.0e-43
0.5492857142857143,1000.0,0.06208204714034992,0.086552178957233,0.05414456479477446,0.00025982361913046967,0.0001406512904707781,0.0010511055685909,0.00023508821329813376,2.5968384779580825e-9,1.3906917608658729e-9,9.978218649714609e-9,1.0e-43,1.0e-43,1.0e-43
0.55,1000.0,0.06279520590894574,0.08655620185098077,0.05469318574782164,0.0002598248720778748,0.00014508224864901638,0.0010521150742959712,0.0002357407894188684,2.62626164578692e-9,1.3929127610084748e-9,1.0003084598879657e-8,1.0e-43,1.0e-43,1.0e-43
0.5507142857142857,1000.0,0.06328749506066497,0.08662838465935455,0.055091710700356865,0.00026049452523720405,0.00014701737833771206,0.0010574446918039202,0.00023800688729361136,2.6274468661788875e-9,1.393067245743734e-9,1.0040796590527786e-8,1.0e-43,1.0e-43,1.0e-43
0.5514285714285714,1000.0,0.06353342560132531,0.086848927603681,0.05526159190777614,0.00026136307210314737,0.00014713787266452792,0.0010600636749363115,0.00024236296999471585,2.6274468661788875e-9,1.39939995684899e-9,1.008790332087646e-8,1.0e-43,1.0e-43,1.0e-43
0.5521428571428572,1000.0,0.06420729957877754,0.08717570007484764,0.05526159190777614,0.00026136307210316006,0.00014754389490756706,0.0010603526132054665,0.00024236296999471585,2.6317288121493153e-9,1.4020595419376276e-9,1.0179855252747186e-8,1.0e-43,1.0e-43,1.0e-43
0.5528571428571428,1000.0,0.06556903745004088,0.08717570007484764,0.055528180857686724,0.00026136307210316006,0.00014754389490756706,0.0010612781009824988,0.00024291475394896774,2.6347000279486334e-9,1.4069948473892677e-9,1.0261787007963145e-8,1.0e-43,1.0e-43,1.0e-43
0.5535714285714286,1000.0,0.06611245745562024,0.08764580123018387,0.055897888813124436,0.00026161376997184876,0.0001484934281596544,0.0010645082213574786,0.0002479184816046389,2.641565941127597e-9,1.4069948473892677e-9,1.0314454653458425e-8,1.0e-43,1.0e-43,1.0e-43
0.5542857142857143,1000.0,0.06903108629363404,0.08766908623192156,0.05607915860982949,0.0002657935335158613,0.00015132260505328242,0.0010690674644758657,0.0002479184816046389,2.6440560996413767e-9,1.411057519504481e-9,1.0354519433498869e-8,1.0e-43,1.0e-43,1.0e-43
0.555,1000.0,0.0701817955276154,0.0879162485787065,0.056229154089351134,0.00026777759318964743,0.00015225647418957988,0.0010726631674576068,0.00025016105465637913,2.6472755315089806e-9,1.4111984359583475e-9,1.0455421167533614e-8,1.0e-43,1.0e-43,1.0e-43
0.5557142857142857,1000.0,0.07155505014230537,0.08792912673415465,0.05623157925613853,0.0002727218417985634,0.00015240018136402673,0.0010729508589265285,0.00025224277799775396,2.6511265688420658e-9,1.413850944170289e-9,1.0565099108913352e-8,1.0e-43,1.0e-43,1.0e-43
0.5564285714285714,1000.0,0.07200174636729807,0.08877919589802558,0.05642953748979596,0.00027279660048722256,0.00015246652835711273,0.0010741665366333808,0.0002541824240875874,2.667705466917182e-9,1.4159881771016068e-9,1.060497064648876e-8,1.0e-43,1.0e-43,1.0e-43
0.5571428571428572,1000.0,0.0732787962379279,0.08922734627495574,0.056539256901001395,0.00027828441838043827,0.00015306782917358643,0.0010777088592984396,0.000257336485307148,2.686569608070641e-9,1.4216233130156687e-9,1.066241385727895e-8,1.0e-43,1.0e-43,1.0e-43
0.5578571428571428,1000.0,0.07427625237001602,0.089248073064262,0.057256561293159966,0.00028154418851408195,0.000153461364583442,0.0010836281038228929,0.0002581503109796074,2.6916192201782695e-9,1.4246102324806351e-9,1.1009927399968358e-8,1.0e-43,1.0e-43,1.0e-43
0.5585714285714286,1000.0,0.07557801224247301,0.0892919801896897,0.057830222792870756,0.00028180230641070903,0.00015377169812860929,0.0010854950553989722,0.00026280476103017654,2.696463499013546e-9,1.4257199444999395e-9,1.1164126610893178e-8,1.0e-43,1.0e-43,1.0e-43
0.5592857142857143,1000.0,0.0764273809185844,0.09010440842288922,0.05844718958016198,0.00028523842680387045,0.00015401663025638165,0.001092848605072733,0.00026684289932386694,2.696896589311783e-9,1.431952255102847e-9,1.1413165283916523e-8,1.0e-43,1.0e-43,1.0e-43
0.56,1000.0,0.07651726038618187,0.09010440842288922,0.05897133948344072,0.00028708785442924876,0.00015505326908217692,0.001092848605072733,0.0002727218417985634,2.7080955929638777e-9,1.43627208122566e-9,1.1462331832286072e-8,1.0e-43,1.0e-43,1.0e-43
0.5607142857142857,1000.0,0.0770866933511496,0.09054725599509698,0.05916200192055206,0.00028775652141971433,0.0001553628248561482,0.0010948882998409687,0.0002824782617151375,2.7095557098011905e-9,1.4369151416063625e-9,1.1601543701896186e-8,1.0e-43,1.0e-43,1.0e-43
0.5614285714285714,1000.0,0.0770866933511496,0.09076257453972925,0.059792042663302875,0.0002919188292572712,0.00015771264812350014,0.001096846878949508,0.0002919188292572712,2.7261013966962087e-9,1.442811675290669e-9,1.1648400349277695e-8,1.0e-43,1.0e-43,1.0e-43
0.5621428571428572,1000.0,0.07767593973226704,0.09076257453972925,0.06011978868398604,0.00029763061919037053,0.00015776723283698592,0.001097192022824362,0.0002979501646012718,2.7270639004251215e-9,1.442811675290669e-9,1.1664961226937125e-8,1.0e-43,1.0e-43,1.0e-43
0.5628571428571428,1000.0,0.09010963041407623,0.09076257453972925,0.06040719899012432,0.00030065200544213534,0.00015849061188325696,0.0011069146550309174,0.000299169348414947,2.7451858853229515e-9,1.4533992611903023e-9,1.1757287533218365e-8,1.0e-43,1.0e-43,1.0e-43
0.5635714285714286,1000.0,0.09010963041407623,0.09276265466751007,0.060421231092818384,0.00030065200544213534,0.00015881122558377038,0.0011150200011346336,0.0003151061018541279,2.775214980951918e-9,1.478673615753115e-9,1.1793507427128574e-8,1.0e-43,1.0e-43,1.0e-43
0.5642857142857143,1000.0,0.09274751134659169,0.09289155023691882,0.06406250284604946,0.00030266741232545184,0.00015881122558379133,0.0011161800217837881,0.0003232724532930631,2.8051286314599677e-9,1.4855364696558834e-9,1.1842852637576312e-8,1.0e-43,1.0e-43,1.0e-43
0.565,1000.0,0.09507122121947807,0.0940464986585147,0.06415274256415295,0.0003082218124173167,0.00015881122558379133,0.001118125893517699,0.0003232724532930631,2.8105212784196754e-9,1.4863828923897757e-9,1.1868406569685286e-8,1.0e-43,1.0e-43,1.0e-43
0.5657142857142857,1000.0,0.11099341900105514,0.09420663698195296,0.06690048733928342,0.00030868543559642357,0.00015958082543350666,0.0011396142149089931,0.0003256226174420477,2.810522827441946e-9,1.4869172524829458e-9,1.1883606167314134e-8,1.0e-43,1.0e-43,1.0e-43
0.5664285714285714,1000.0,1000.0,0.09427017096468683,0.06900967852030149,0.00030884285163960176,0.0001621879428712655,0.001143141523599405,0.00035959207316657663,2.8181884041060047e-9,1.5023316110941236e-9,1.1954601340081514e-8,1.0e-43,1.0e-43,1.0e-43
0.5671428571428572,1000.0,1000.0,0.09458879733165378,0.06961429900265674,0.0003108748530463032,0.0001623399434702293,0.0011444409155797293,10000.0,2.818448738650849e-9,1.5097142578631438e-9,1.2043174771175234e-8,1.0e-43,1.0e-43,1.0e-43
0.5678571428571428,1000.0,1000.0,0.09494886497340989,0.0700894707079797,0.0003127685900658958,0.00016296342013501282,0.001146352461844818,10000.0,2.8336168284618338e-9,1.51195351944516e-9,1.2124643726016956e-8,1.0e-43,1.0e-43,1.0e-43
0.5685714285714286,1000.0,1000.0,0.09504217289585758,0.07129086512811453,0.00031302203660487846,0.00016347917099227195,0.0011485688777791072,10000.0,2.8363471421527794e-9,1.5139959089215558e-9,1.2166088575030739e-8,1.0e-43,1.0e-43,1.0e-43
0.5692857142857143,1000.0,1000.0,0.09507122121947807,0.07182079747892876,0.00031404050559241556,0.0001640556339054052,0.0011527020833821573,10000.0,2.842518138715536e-9,1.5185462043754094e-9,1.2173556146965017e-8,1.0e-43,1.0e-43,1.0e-43
0.57,1000.0,1000.0,0.09530331420532935,0.07210580400009622,0.0003179295502396134,0.00016529793200412433,0.001155918329083606,10000.0,2.879622633109579e-9,1.5209948177129932e-9,1.2358617980297288e-8,1.0e-43,1.0e-43,1.0e-43
0.5707142857142857,1000.0,1000.0,0.09555666940979174,0.07232221779742773,0.0003213082814393036,0.0001653619252018571,0.0011559695432642777,10000.0,2.926601598189576e-9,1.5342729353355459e-9,1.2496169790743021e-8,1.0e-43,1.0e-43,1.0e-43
0.5714285714285714,1000.0,1000.0,0.09608095327137893,0.07288107537828625,0.00032204560391005556,0.000166115527838742,0.0011623789630663534,10000.0,2.9847591783831055e-9,1.5351305372231135e-9,1.2613352158879257e-8,1.0e-43,1.0e-43,1.0e-43
0.5721428571428572,1000.0,1000.0,0.09608337269044115,0.07357389150186149,0.0003228751777342381,0.000166115527838742,0.001166359852635391,10000.0,2.9982103564913435e-9,1.5371728615259806e-9,1.2659437076615835e-8,1.0e-43,1.0e-43,1.0e-43
0.5728571428571428,1000.0,1000.0,0.09617097941229248,0.0738559057389469,0.0003253045122631813,0.0001662351897782209,0.0011730536276058643,10000.0,3.0355268860503774e-9,1.546751033617783e-9,1.2659942122989704e-8,1.0e-43,1.0e-43,1.0e-43
0.5735714285714286,1000.0,1000.0,0.09701992175360001,0.07420530102237517,0.0003293204973386972,0.00016709890331748276,0.001174874406005367,10000.0,3.0510235835902376e-9,1.5562395566014245e-9,1.2669427039225948e-8,1.0e-43,1.0e-43,1.0e-43
0.5742857142857143,1000.0,1000.0,0.09706440572806019,0.07427008960260158,0.0003309302208650178,0.0001682756212493672,0.0011770365662823637,10000.0,3.0721598971858842e-9,1.5574036313047708e-9,1.2896839812543765e-8,1.0e-43,1.0e-43,1.0e-43
0.575,1000.0,1000.0,0.0981340179359678,0.07545933726186367,0.0003341702885231156,0.00017246222564419903,0.0011865969233724703,10000.0,3.0798385820780984e-9,1.5624679297496225e-9,1.3031944703012578e-8,1.0e-43,1.0e-43,1.0e-43
0.5757142857142857,1000.0,1000.0,0.0985060350740225,0.07571804377374503,0.0003352148348724475,0.00017321519880653325,0.001191054817134377,10000.0,3.0837450274695315e-9,1.5718326314503417e-9,1.3108609914710444e-8,1.0e-43,1.0e-43,1.0e-43
0.5764285714285714,1000.0,1000.0,0.09862976720539378,0.07589457381868293,0.000337356474179832,0.00017595638888395312,0.001192048784568078,10000.0,3.092458745859063e-9,1.5725753782583136e-9,1.3337437224903759e-8,1.0e-43,1.0e-43,1.0e-43
0.5771428571428572,1000.0,1000.0,0.09889271242291858,0.07621225491516534,0.0003381767426167195,0.00017658196730810513,0.0011928417144664255,10000.0,3.100789589129976e-9,1.58246646012811e-9,1.3351493199813385e-8,1.0e-43,1.0e-43,1.0e-43
0.5778571428571428,1000.0,1000.0,0.09911010819379332,0.07675330341103345,0.0003425611363438644,0.00017848412372301457,0.001192857602220631,10000.0,3.103854346703463e-9,1.5870125275039244e-9,1.3369771625863046e-8,1.0e-43,1.0e-43,1.0e-43
0.5785714285714286,1000.0,1000.0,0.09931441844690486,0.07678389236507294,0.0003431627355818198,0.00017848412372301457,0.001192857602220631,10000.0,3.1092246511071332e-9,1.5877100830808907e-9,1.3453498893318842e-8,1.0e-43,1.0e-43,1.0e-43
0.5792857142857143,1000.0,1000.0,0.09934994241371699,0.07749651273225472,0.0003446343713496599,0.00018054574895962403,0.001194401109190838,10000.0,3.1483451962991082e-9,1.5877391078702026e-9,1.3579409229966545e-8,1.0e-43,1.0e-43,1.0e-43
0.58,1000.0,1000.0,0.09942539120937649,0.07983498857172025,0.0003457597534158546,0.00018207228934265539,0.0011964151691012525,10000.0,3.153924376029757e-9,1.5933784836261683e-9,1.3639623059161028e-8,1.0e-43,1.0e-43,1.0e-43
0.5807142857142857,1000.0,1000.0,0.09953741324350648,0.08013812448823536,0.00034728454271296534,0.00018247240860473683,0.0011989389706962789,10000.0,3.156021708771134e-9,1.5962485152145316e-9,1.3703108677812828e-8,1.0e-43,1.0e-43,1.0e-43
0.5814285714285714,1000.0,1000.0,0.0996520410082945,0.08074072784815776,0.0003490306416637081,0.00018247245168206375,0.0011999396080349827,10000.0,3.1561714218272006e-9,1.6012164829235346e-9,1.3835672656637262e-8,1.0e-43,1.0e-43,1.0e-43
0.5821428571428572,1000.0,1000.0,0.0996978668139364,0.08304982333351736,0.0003509357315144568,0.00018247258091422757,0.0012007146458088852,10000.0,3.161405976418834e-9,1.6032557866070329e-9,1.3881156753808806e-8,1.0e-43,1.0e-43,1.0e-43
0.5828571428571429,1000.0,1000.0,0.09970177875720146,0.0863413365107631,0.00035093814054753034,0.00018259535180072724,0.001203127823471501,10000.0,3.2073589491349528e-9,1.608567165736253e-9,1.3889472865641263e-8,1.0e-43,1.0e-43,1.0e-43
0.5835714285714285,1000.0,1000.0,0.09973271330799803,0.08734463430008943,0.00035403920439306134,0.0001829086896193308,0.0012111527250425116,10000.0,3.225157151751969e-9,1.6285770051234767e-9,1.3928930587647308e-8,1.0e-43,1.0e-43,1.0e-43
0.5842857142857143,1000.0,1000.0,0.09973273685248198,0.08977351241144027,0.0003547617437581595,0.00018296358856472294,0.0012207500121894917,10000.0,3.2587467130120373e-9,1.6324542480880057e-9,1.4024193227366853e-8,1.0e-43,1.0e-43,1.0e-43
0.585,1000.0,1000.0,0.09973280748603389,0.0901009846163691,0.00035538747067927206,0.0001852000200806445,0.0012269349318776198,10000.0,3.2587467130120373e-9,1.6368615535579213e-9,1.4109830219845376e-8,1.0e-43,1.0e-43,1.0e-43
0.5857142857142857,1000.0,1000.0,0.10034815416082077,0.0901009846163691,0.0003565570978904698,0.0001854757608802784,0.001229627585750402,10000.0,3.2595265677198357e-9,1.6398509029797833e-9,1.4199405760615166e-8,1.0e-43,1.0e-43,1.0e-43
0.5864285714285714,1000.0,1000.0,0.10047440062881959,0.09026186579400554,0.0003575447572101374,0.00018594326742546534,0.0012305608595275061,10000.0,3.261046552833195e-9,1.6501924175586828e-9,1.4428158111184821e-8,1.0e-43,1.0e-43,1.0e-43
0.5871428571428572,1000.0,1000.0,0.10109564437188992,0.09215614952867535,0.0003575447572101374,0.00018594326742546534,0.001242163742288607,10000.0,3.276339290634652e-9,1.6510315283002284e-9,1.4488178420509077e-8,1.0e-43,1.0e-43,1.0e-43
0.5878571428571429,1000.0,1000.0,0.10123299050790066,0.09407829424108037,0.0003591272103298998,0.0001866742515013776,0.0012459338840378152,10000.0,3.3089635058255775e-9,1.6559238609456834e-9,1.4617845711767385e-8,1.0e-43,1.0e-43,1.0e-43
0.5885714285714285,1000.0,1000.0,0.10169000229923794,0.09426528820802002,0.00036073148595631565,0.00018709103116815518,0.0012574161628451106,10000.0,3.322961566053537e-9,1.6587756524291058e-9,1.4617855158989213e-8,1.0e-43,1.0e-43,1.0e-43
0.5892857142857143,1000.0,1000.0,0.1019037045350582,0.09503700389332176,0.0003650963226064838,0.00018853443396593474,0.0012582806993922328,10000.0,3.3555898905766637e-9,1.6631125870586554e-9,1.4778989347568777e-8,1.0e-43,1.0e-43,1.0e-43
0.59,1000.0,1000.0,0.10199241246027231,0.09631229731508523,0.0003653067266406283,0.00018930541135169188,0.001258658738489302,10000.0,3.3598774446147885e-9,1.6656233624916185e-9,1.4790759036658847e-8,1.0e-43,1.0e-43,1.0e-43
0.5907142857142857,1000.0,1000.0,0.10263904828147105,0.09651652764286517,0.0003655043479091566,0.00019066351405801056,0.0012722974600264379,10000.0,3.3707841277876283e-9,1.6719958270357942e-9,1.4953638625879437e-8,1.0e-43,1.0e-43,1.0e-43
0.5914285714285714,1000.0,1000.0,0.10315055468473543,0.09702164302578707,0.00036648164361397255,0.00019106904718810367,0.0012766192025654972,10000.0,3.3775433799504966e-9,1.6780545197185324e-9,1.4958185413286678e-8,1.0e-43,1.0e-43,1.0e-43
0.5921428571428572,1000.0,1000.0,0.10330080704110642,0.09762180293943239,0.000366793031976949,0.00019427620608526895,0.0012776541637236523,10000.0,3.451187872296818e-9,1.6792796673887883e-9,1.5018262630477834e-8,1.0e-43,1.0e-43,1.0e-43
0.5928571428571429,1000.0,1000.0,0.10395098877055069,0.09762181393516027,0.00037023091309131007,0.0001942943598309925,0.0012778650161399444,10000.0,3.4807594099359344e-9,1.6812025770408003e-9,1.5146908631466682e-8,1.0e-43,1.0e-43,1.0e-43
0.5935714285714285,1000.0,1000.0,0.1053932404857055,0.0983248740642466,0.000373668949741555,0.00019732956182713822,0.0012811684287583548,10000.0,3.4911335362653293e-9,1.6896648054220438e-9,1.51800627702321e-8,1.0e-43,1.0e-43,1.0e-43
0.5942857142857143,1000.0,1000.0,0.10541738188017712,0.09989576525907283,0.00037366903795576573,0.00020217684160717586,0.0012821797058831818,10000.0,3.496987997558161e-9,1.691016156824852e-9,1.5183739261569358e-8,1.0e-43,1.0e-43,1.0e-43
0.595,1000.0,1000.0,0.10552998401821977,0.10135659190030143,0.00037366930259877284,0.00020441965722277719,0.0012856117186271178,10000.0,3.504642954741022e-9,1.6937798377593255e-9,1.5361266030500495e-8,1.0e-43,1.0e-43,1.0e-43
0.5957142857142858,1000.0,1000.0,0.10630571207145621,0.10241707430211426,0.0003746868990710071,0.0002068257890286344,0.0012894823847828555,10000.0,3.5462663860592055e-9,1.696150166770429e-9,1.5410483331352584e-8,1.0e-43,1.0e-43,1.0e-43
0.5964285714285714,1000.0,1000.0,0.10649871593188012,0.10333154284604079,0.00037481497387543744,0.00020758732713087771,0.0012935460725762831,10000.0,3.547117310866064e-9,1.6965079241864502e-9,1.5431784234915095e-8,1.0e-43,1.0e-43,1.0e-43
0.5971428571428572,1000.0,1000.0,0.1065879316163433,0.1048655278710524,0.0003806907033823297,0.0002089427827263478,0.0012958663516111273,10000.0,3.569036738079453e-9,1.7015490878290987e-9,1.5466348751401557e-8,1.0e-43,1.0e-43,1.0e-43
0.5978571428571429,1000.0,1000.0,0.10748575808656742,0.10653457783862173,0.0003809872818186088,0.00021375154341611303,0.0013017351121009956,10000.0,3.574274475268656e-9,1.7217319230433756e-9,1.547129265669107e-8,1.0e-43,1.0e-43,1.0e-43
0.5985714285714285,1000.0,1000.0,0.10803494660856731,0.10793156639529537,0.0003809872818186088,0.00022153656445653475,0.001303719012845301,10000.0,3.590479749824464e-9,1.7314032164350382e-9,1.547912797147181e-8,1.0e-43,1.0e-43,1.0e-43
0.5992857142857143,1000.0,1000.0,0.10805977074766479,0.10809396891588473,0.0003831680496825721,0.0002228919382502077,0.0013045685215581238,10000.0,3.6240997729616105e-9,1.7382829064214927e-9,1.5562930569958315e-8,1.0e-43,1.0e-43,1.0e-43
0.6,1000.0,1000.0,0.10813087795160765,0.1108210996825268,0.0003834386467783466,0.00022290860741832111,0.001310523442970291,10000.0,3.6264876366356445e-9,1.7390005638071917e-9,1.562907859019305e-8,1.0e-43,1.0e-43,1.0e-43
0.6007142857142858,1000.0,1000.0,0.10896088030437717,0.11152676959750356,0.000383909712078902,0.00022904768353647592,0.001311617104806642,10000.0,3.651527839770492e-9,1.7405648497272119e-9,1.5680274948039413e-8,1.0e-43,1.0e-43,1.0e-43
0.6014285714285714,1000.0,1000.0,0.10903305234611814,0.11186706279707848,0.00038785202931955725,0.00023548179388566644,0.001313418328588403,10000.0,3.6638424336873134e-9,1.7475573412869694e-9,1.5786567788687973e-8,1.0e-43,1.0e-43,1.0e-43
0.6021428571428571,1000.0,1000.0,0.10905976919016809,0.11361281919981213,0.0003935237683450067,0.00023583556834313215,0.00131398052831947,10000.0,3.7061117866418627e-9,1.754755052682463e-9,1.584863679269481e-8,1.0e-43,1.0e-43,1.0e-43
0.6028571428571429,1000.0,1000.0,0.11029424059847108,0.11712992262501404,0.000395819555538914,0.0002388148789659486,0.0013152978069336926,10000.0,3.80237647934554e-9,1.7570299871703122e-9,1.591096597021004e-8,1.0e-43,1.0e-43,1.0e-43
0.6035714285714285,1000.0,1000.0,0.1102951280627639,0.1173654822606044,0.0003975694167827948,0.0002408898772051382,0.001315834968034772,10000.0,3.851570253064228e-9,1.7602387374128517e-9,1.5938866525559084e-8,1.0e-43,1.0e-43,1.0e-43
0.6042857142857143,1000.0,1000.0,0.11037348740035119,0.11802596485318284,0.0004039589157296095,0.0002408898772051382,0.001319894959546261,10000.0,3.858013310077919e-9,1.7704822984167033e-9,1.5996740219881277e-8,1.0e-43,1.0e-43,1.0e-43
0.605,1000.0,1000.0,0.11099341900105514,0.12314023334897668,0.0004060028831430224,0.00024275992373163212,0.0013282607418592118,10000.0,3.86082891979064e-9,1.7721772082593797e-9,1.6022836726961734e-8,1.0e-43,1.0e-43,1.0e-43
0.6057142857142858,1000.0,1000.0,0.11105745451988128,0.12400760038818039,0.0004086972104671008,0.00024928000006606694,0.0013304213993562111,10000.0,3.896648302773255e-9,1.772177212037146e-9,1.6041940981707824e-8,1.0e-43,1.0e-43,1.0e-43
0.6064285714285714,1000.0,1000.0,0.11167764718523869,0.12403161075660461,0.00040895855549238864,0.00025186491648974583,0.001338145212354222,10000.0,3.907676467755375e-9,1.8123081940972941e-9,1.6147888245015368e-8,1.0e-43,1.0e-43,1.0e-43
0.6071428571428571,1000.0,1000.0,0.11359236684941296,0.12403311583939451,0.0004204091728017998,0.00025496457323968054,0.0013382553003437596,10000.0,3.9237192819066044e-9,1.8449762625679856e-9,1.6256408102636118e-8,1.0e-43,1.0e-43,1.0e-43
0.6078571428571429,1000.0,1000.0,0.11376557253274198,0.14002629033133385,0.0004205728664963616,0.0002550687489390067,0.0013391205245128733,10000.0,3.925551319056217e-9,1.8570039673536513e-9,1.6342418869250723e-8,1.0e-43,1.0e-43,1.0e-43
0.6085714285714285,1000.0,1000.0,0.11399108983391044,0.14266831566221835,0.00042261909362273733,0.0002584131370690634,0.0013423950775450155,10000.0,3.973440378001317e-9,1.85817771788385e-9,1.6361965324104273e-8,1.0e-43,1.0e-43,1.0e-43
0.6092857142857143,1000.0,1000.0,0.11409140001369569,0.14643553419244174,0.0004229376308526105,0.00026444199274193187,0.0013453196394107854,10000.0,4.012730437635441e-9,1.8591128941921611e-9,1.6441585043073458e-8,1.0e-43,1.0e-43,1.0e-43
0.61,1000.0,1000.0,0.11442692263578397,0.14686463400314534,0.00042565557775317434,0.0002701756534355477,0.0013466445711458057,10000.0,4.059957044742204e-9,1.8712143840383357e-9,1.6461694461225094e-8,1.0e-43,1.0e-43,1.0e-43
0.6107142857142858,1000.0,1000.0,0.11583508242746335,0.155051107405036,0.00042894287835472926,0.00027168125465599504,0.001350291992054326,10000.0,4.07058677020862e-9,1.873843628065796e-9,1.6593034313050006e-8,1.0e-43,1.0e-43,1.0e-43
0.6114285714285714,1000.0,1000.0,0.11736382408755161,0.15629187417700327,0.00042894287835472926,0.0002755892587950039,0.001352088792076812,10000.0,4.072512095192266e-9,1.8920671907338314e-9,1.6751529308953404e-8,1.0e-43,1.0e-43,1.0e-43
0.6121428571428571,1000.0,1000.0,0.1176423798560937,0.1577930962347548,0.00042943576667908636,0.00028521461462241096,0.0013570195628426274,10000.0,4.079372836505855e-9,1.9002775902531853e-9,1.6980858888225936e-8,1.0e-43,1.0e-43,1.0e-43
0.6128571428571429,1000.0,1000.0,0.11965084122603266,0.15783072200242226,0.0004312322599918179,0.00028642252993838467,0.0013621866042978516,10000.0,4.109216809268176e-9,1.9176419621623296e-9,1.706374444645931e-8,1.0e-43,1.0e-43,1.0e-43
0.6135714285714285,1000.0,1000.0,0.11980592451553837,0.16443653944991055,0.0004326921571418094,0.0002943085049156172,0.0013630543800341925,10000.0,4.109216809268176e-9,1.9463901404766977e-9,1.7302404299510574e-8,1.0e-43,1.0e-43,1.0e-43
0.6142857142857143,1000.0,1000.0,0.11986378078658241,0.16701063889633394,0.00043381772380639034,0.0003007175960756734,0.0013647954448230892,10000.0,4.138694874568534e-9,1.948778851912619e-9,1.73343115470409e-8,1.0e-43,1.0e-43,1.0e-43
0.615,1000.0,1000.0,0.1229401367711039,0.167921163673957,0.0004348378901303328,0.00030690558047697194,0.0013707195550129757,10000.0,4.144781195539568e-9,1.950338648948025e-9,1.73827130875803e-8,1.0e-43,1.0e-43,1.0e-43
0.6157142857142858,1000.0,1000.0,0.1229502982088575,0.1680072969582086,0.00043903528049784636,0.0003099061196032656,0.0013715421953094764,10000.0,4.306164436452449e-9,1.954535223733601e-9,1.7431765353863728e-8,1.0e-43,1.0e-43,1.0e-43
0.6164285714285714,1000.0,1000.0,0.12318864861831304,0.1707505200909649,0.0004407717536725916,0.0003230076518901065,0.0013736468348119297,10000.0,4.332337372475025e-9,1.955592709533747e-9,1.7550165958969077e-8,1.0e-43,1.0e-43,1.0e-43
0.6171428571428571,1000.0,1000.0,0.12366843355116673,0.17075052144987757,0.0004416435102746549,0.0003282750838315988,0.001378813890187073,10000.0,4.3523930127192025e-9,1.968483681756375e-9,1.757783716534142e-8,1.0e-43,1.0e-43,1.0e-43
0.6178571428571429,1000.0,1000.0,0.12382472999717595,0.17075152364086543,0.00044453584253102745,0.0003313661393847585,0.0013794218589098979,10000.0,4.3650157314958404e-9,1.9752008850256146e-9,1.7583192366203966e-8,1.0e-43,1.0e-43,1.0e-43
0.6185714285714285,1000.0,1000.0,0.12446598667582458,0.17079127487033322,0.00045130736028487016,0.0003346665702199299,0.0013815708388925005,10000.0,4.38986547852517e-9,1.985437019758152e-9,1.7583192366203966e-8,1.0e-43,1.0e-43,1.0e-43
0.6192857142857143,1000.0,1000.0,0.12468974821886553,0.17083931995167312,0.0004543579251456107,0.0003355236510902244,0.0013854594231562753,10000.0,4.444774901718156e-9,1.98676799520942e-9,1.779723893744516e-8,1.0e-43,1.0e-43,1.0e-43
0.62,1000.0,1000.0,0.12471880197248467,0.17167745512776045,0.00045521239908965345,0.0003426008797123117,0.0013854594231562753,10000.0,4.4815518122615715e-9,2.00070733748287e-9,1.784346202055684e-8,1.0e-43,1.0e-43,1.0e-43
0.6207142857142857,1000.0,1000.0,0.12773142856408334,0.1718661193503371,0.0004557975255153124,0.00035041791135230916,0.0013873574945543704,10000.0,4.5035386771509135e-9,2.0140579966694683e-9,1.7882690132571928e-8,1.0e-43,1.0e-43,1.0e-43
0.6214285714285714,1000.0,1000.0,0.1288460209227733,0.17346087989434297,0.0004608810120668548,0.0003522659413685177,0.0013875603558517352,10000.0,4.569113062228379e-9,2.055484974773379e-9,1.7968108472952172e-8,1.0e-43,1.0e-43,1.0e-43
0.6221428571428571,1000.0,1000.0,0.130036971328604,0.17616229838100084,0.0004608810120668548,0.00035754617076593864,0.0013880786414165545,10000.0,4.5696946774786455e-9,2.0579552974512977e-9,1.7970957724473198e-8,1.0e-43,1.0e-43,1.0e-43
0.6228571428571429,1000.0,1000.0,0.13007458387190993,0.17696503286370655,0.000461173844723261,0.00035981571940372847,0.0013900417986695158,10000.0,4.6186819827235655e-9,2.0579552974512977e-9,1.8128495527383916e-8,1.0e-43,1.0e-43,1.0e-43
0.6235714285714286,1000.0,1000.0,0.13199263186660434,0.17709473874310763,0.0004654992768039024,0.0003657477440868117,0.0013913092186287027,10000.0,4.670324424195758e-9,2.058540021590498e-9,1.823721966511262e-8,1.0e-43,1.0e-43,1.0e-43
0.6242857142857143,1000.0,1000.0,0.13201821908536718,0.1781804960969404,0.00047013519535060776,0.00036987819927913066,0.0013978449258562748,10000.0,4.67296913094202e-9,2.0877157287787064e-9,1.8349041918679806e-8,1.0e-43,1.0e-43,1.0e-43
0.625,1000.0,1000.0,0.13201979029518834,0.1786704697952002,0.0004775927164925791,0.0003702940106166515,0.0014005096155874446,10000.0,4.681660009468113e-9,2.10406793102069e-9,1.870391664893712e-8,1.0e-43,1.0e-43,1.0e-43
0.6257142857142857,1000.0,1000.0,0.1326151626367875,0.17962836368719517,0.0004795559474292249,0.0003776085494249141,0.0014025870041770568,10000.0,4.69775148534454e-9,2.123212630663115e-9,1.8716138689977714e-8,1.0e-43,1.0e-43,1.0e-43
0.6264285714285714,1000.0,1000.0,0.13273226779867361,0.17962836368719517,0.0004801414602188829,0.0003911451723512923,0.001402687594806541,10000.0,4.69775148534454e-9,2.123212630663115e-9,1.8716404375610808e-8,1.0e-43,1.0e-43,1.0e-43
0.6271428571428571,1000.0,1000.0,0.13308575358985675,0.18057839002960127,0.0004801414602188829,0.0003926332312974875,0.0014048902514187114,10000.0,4.753261164306418e-9,2.123212652769386e-9,1.8716404375610808e-8,1.0e-43,1.0e-43,1.0e-43
0.6278571428571429,1000.0,1000.0,0.1351850005265371,0.18059470439680883,0.0004805587506341402,0.0003935237683450067,0.0014051702363387791,10000.0,4.774709853682034e-9,2.144514642497549e-9,1.8753288604079458e-8,1.0e-43,1.0e-43,1.0e-43
0.6285714285714286,1000.0,1000.0,0.13529494660382846,0.18060613855743737,0.0004811381219682203,0.0003961924522645518,0.0014063916160540458,10000.0,5.015638219441741e-9,2.1463670398673235e-9,1.8759251349407212e-8,1.0e-43,1.0e-43,1.0e-43
0.6292857142857143,1000.0,1000.0,0.13529494660382846,0.18075546029521672,0.0004864332578882162,0.0003964181651838447,0.00141101780083794,10000.0,5.049374824200605e-9,2.154321962283002e-9,1.88116207394933e-8,1.0e-43,1.0e-43,1.0e-43
0.63,1000.0,1000.0,0.13550985230125048,0.18230419804644546,0.0004878602294779509,0.0003966168661737528,0.00141485869307318,10000.0,5.05472884303653e-9,2.1662141207588793e-9,1.885402541904364e-8,1.0e-43,1.0e-43,1.0e-43
0.6307142857142857,1000.0,1000.0,0.14002629033133385,0.18516436859325427,0.0004926892672336398,0.00040444572845082236,0.0014159206358276169,10000.0,5.077943033852323e-9,2.188669498147318e-9,1.893739759876826e-8,1.0e-43,1.0e-43,1.0e-43
0.6314285714285715,1000.0,1000.0,0.14162590659387367,0.18550583682880037,0.0004929689806624425,0.000405666349737065,0.001418964946424755,10000.0,5.077943033852323e-9,2.199610191883744e-9,1.9198995559849865e-8,1.0e-43,1.0e-43,1.0e-43
0.6321428571428571,1000.0,1000.0,0.14303186791587122,0.18682691780072444,0.0004971855537305354,0.0004088981873238697,0.0014193412691568441,10000.0,5.077943045780239e-9,2.2007895536043345e-9,1.9204803289968212e-8,1.0e-43,1.0e-43,1.0e-43
0.6328571428571429,1000.0,1000.0,0.14412096304191388,0.18943688393254654,0.0005069995519698331,0.00041293058491250417,0.0014265361270423154,10000.0,5.0803871357224325e-9,2.202830136474881e-9,1.9219753257569825e-8,1.0e-43,1.0e-43,1.0e-43
0.6335714285714286,1000.0,1000.0,0.1446344627213902,0.18943688393254654,0.0005095316036427897,0.00042453261858624167,0.0014267728870050623,10000.0,5.0928054727560634e-9,2.202830136474881e-9,1.922715402929806e-8,1.0e-43,1.0e-43,1.0e-43
0.6342857142857142,1000.0,1000.0,0.14501914780738873,0.1895896443974572,0.0005113792006295471,0.00042855757731964195,0.0014296731284130513,10000.0,5.110947303493967e-9,2.210647337137891e-9,1.9237081845766945e-8,1.0e-43,1.0e-43,1.0e-43
0.635,1000.0,1000.0,0.14516168631280438,0.1895896443974572,0.0005121292457189557,0.0004464286976763043,0.0014317344264001405,10000.0,5.143050580387405e-9,2.237198583410781e-9,1.9250716160223995e-8,1.0e-43,1.0e-43,1.0e-43
0.6357142857142857,1000.0,1000.0,0.14566829305405146,0.20161581692966926,0.0005148092691313298,0.0004751669867220113,0.0014318325599686444,10000.0,5.145218230461626e-9,2.240525325554082e-9,1.925429923255422e-8,1.0e-43,1.0e-43,1.0e-43
0.6364285714285715,1000.0,1000.0,0.14601986566175193,0.20376557851262733,0.0005155895001466207,0.0004922335003140361,0.001432379557439891,10000.0,5.154602238135781e-9,2.2608983953328003e-9,1.9291496057424056e-8,1.0e-43,1.0e-43,1.0e-43
0.6371428571428571,1000.0,1000.0,0.14622470694441242,0.2116644603078195,0.0005182417050450777,0.0004976102641032229,0.001432905014636056,10000.0,5.164792180772242e-9,2.273830918350797e-9,1.933774308129708e-8,1.0e-43,1.0e-43,1.0e-43
0.6378571428571429,1000.0,1000.0,0.1465136414198204,0.21254142907752085,0.0005195981322593017,0.0005003207566239545,0.001438049470602242,10000.0,5.2259623023964e-9,2.2779566719942333e-9,1.933973863629088e-8,1.0e-43,1.0e-43,1.0e-43
0.6385714285714286,1000.0,1000.0,0.1465136414198204,0.2139431020216593,0.0005196451275703217,0.0005116891735322873,0.0014402744144359392,10000.0,5.289066481777585e-9,2.2788001579079315e-9,1.934120148776409e-8,1.0e-43,1.0e-43,1.0e-43
0.6392857142857142,1000.0,1000.0,0.14744858756360896,0.22054078257148,0.0005207747009234989,0.000519645074811193,0.0014424882746803776,10000.0,5.289066481777585e-9,2.2988106877926584e-9,1.943757510786281e-8,1.0e-43,1.0e-43,1.0e-43
0.64,1000.0,1000.0,0.14817214813050822,0.22100446214675668,0.0005215500419070775,0.0005246444121983721,0.0014425618653353814,10000.0,5.2894384638781785e-9,2.323114452669029e-9,1.946651909141123e-8,1.0e-43,1.0e-43,1.0e-43
0.6407142857142857,1000.0,1000.0,0.14817919095014903,0.23038670130625058,0.0005225363596971622,0.0005343840286249095,0.0014425639072896306,10000.0,5.323608488587345e-9,2.332497240047214e-9,1.958549716616648e-8,1.0e-43,1.0e-43,1.0e-43
0.6414285714285715,1000.0,1000.0,0.14831884368310055,0.23066771000926897,0.0005249593797209383,0.0005398298906251196,0.0014431579409826104,10000.0,5.348887049879843e-9,2.367775560784376e-9,1.9588344681936588e-8,1.0e-43,1.0e-43,1.0e-43
0.6421428571428571,1000.0,1000.0,0.14920044460101345,0.23283555787484755,0.0005299744311139819,0.0005398298906251196,0.001446862365132327,10000.0,5.419652510879896e-9,2.3787946240608233e-9,1.9636906516215037e-8,1.0e-43,1.0e-43,1.0e-43
0.6428571428571429,1000.0,1000.0,0.14958647625980975,0.2329216174679198,0.0005314261896285941,0.0005426445533109996,0.0014475011845845034,10000.0,5.447170877640832e-9,2.4036933808437695e-9,1.9640609365489206e-8,1.0e-43,1.0e-43,1.0e-43
0.6435714285714286,1000.0,1000.0,0.15143375039576498,0.24343064601355355,0.0005353791743392704,0.0005577324891160413,0.0014475011845845034,10000.0,5.472510465432116e-9,2.413474635149141e-9,1.981946861187799e-8,1.0e-43,1.0e-43,1.0e-43
0.6442857142857142,1000.0,1000.0,0.15144827597568322,0.26084674863541896,0.0005427735535763352,0.0005580913154217765,0.001448056080239775,10000.0,5.4747720438986764e-9,2.4183748415498807e-9,1.989107013024212e-8,1.0e-43,1.0e-43,1.0e-43
0.645,1000.0,1000.0,0.15187452527576292,0.2832595498601813,0.000555277199443759,0.0005615876632704211,0.0014495325233073878,10000.0,5.479593488878393e-9,2.4599042549772395e-9,1.9909596755008374e-8,1.0e-43,1.0e-43,1.0e-43
0.6457142857142857,1000.0,1000.0,0.151996040512149,0.2861009198563365,0.0005680777828942033,0.0005615877265254005,0.0014497641000853724,10000.0,5.543054860406331e-9,2.4699891772548052e-9,1.9909596755008374e-8,1.0e-43,1.0e-43,1.0e-43
0.6464285714285715,1000.0,1000.0,0.15479191203620507,0.2982346005060036,0.0005709464311943987,0.0005882738383397895,0.0014528083714246253,10000.0,5.5787693200694026e-9,2.482038240698743e-9,1.992264638093909e-8,1.0e-43,1.0e-43,1.0e-43
0.6471428571428571,1000.0,1000.0,0.1549406718186771,0.3011287564340605,0.0005717606165034283,0.0005925139211661277,0.0014545846781308432,10000.0,5.596816135663426e-9,2.4961061098820426e-9,1.992264838180148e-8,1.0e-43,1.0e-43,1.0e-43
0.6478571428571429,1000.0,1000.0,0.15541539844932,0.32910358368850423,0.0005770836395823906,0.0005964665401901934,0.0014547481476159397,10000.0,5.602717677240946e-9,2.4972648501288826e-9,1.992264838180148e-8,1.0e-43,1.0e-43,1.0e-43
0.6485714285714286,1000.0,1000.0,0.15549121990718312,0.33567254590118817,0.0005812450623769239,0.000606686723681166,0.0014571654243299122,10000.0,5.645785772158492e-9,2.518230214867372e-9,1.9965999005813718e-8,1.0e-43,1.0e-43,1.0e-43
0.6492857142857142,1000.0,1000.0,0.1560233634659045,0.3425817474271829,0.0005824745833807048,0.0006236876463361496,0.0014587838606261818,10000.0,5.65687896940336e-9,2.555216221190796e-9,1.9994774738160635e-8,1.0e-43,1.0e-43,1.0e-43
0.65,1000.0,1000.0,0.15734437517742225,0.34459971295336866,0.0005982787273107384,0.0006236876463361496,0.001459109498308662,10000.0,5.682878724145637e-9,2.565700187654807e-9,2.0005580235099165e-8,1.0e-43,1.0e-43,1.0e-43
0.6507142857142857,1000.0,1000.0,0.15741206723161918,0.3446399979282437,0.000600599418653821,0.0006271106844626766,0.0014633178916620489,10000.0,5.682878724145637e-9,2.570381654152555e-9,2.0008919526086126e-8,1.0e-43,1.0e-43,1.0e-43
0.6514285714285715,1000.0,1000.0,0.15881446519363696,0.3574035454490349,0.0006023698788825387,0.0006564252556248203,0.0014639655916728535,10000.0,5.6919005777769495e-9,2.580394655667584e-9,2.004087734272e-8,1.0e-43,1.0e-43,1.0e-43
0.6521428571428571,1000.0,1000.0,0.1592900616539056,0.36313839942268805,0.0006046391940942511,0.0006787818260347877,0.0014648805140727607,10000.0,5.7178345286729856e-9,2.6289214552222866e-9,2.004087734272e-8,1.0e-43,1.0e-43,1.0e-43
0.6528571428571428,1000.0,1000.0,0.15929007959569855,0.38067288969113405,0.0006054256563101856,0.0006818343264734195,0.0014673384555971495,10000.0,5.717835878515568e-9,2.708272488408733e-9,2.004087734272e-8,1.0e-43,1.0e-43,1.0e-43
0.6535714285714286,1000.0,1000.0,0.15937901034428203,0.3887486224021883,0.0006058526442894132,0.0007106632355134841,0.0014675149739077603,10000.0,5.717839928049052e-9,2.7082929353954117e-9,2.004087734272e-8,1.0e-43,1.0e-43,1.0e-43
0.6542857142857142,1000.0,1000.0,0.15989957555571857,0.3931814930322736,0.0006081223974597985,0.0007106632355134841,0.0014677841733633861,10000.0,5.726587250075873e-9,2.709251154041963e-9,2.004087734272e-8,1.0e-43,1.0e-43,1.0e-43
0.655,1000.0,1000.0,0.15991622981477574,0.39740418116628323,0.000608704143812506,0.0007208520286430634,0.0014704992118603417,10000.0,5.727688926343532e-9,2.7219610320407416e-9,2.004087734272e-8,1.0e-43,1.0e-43,1.0e-43
0.6557142857142857,1000.0,1000.0,0.159917392792514,0.39772260644983587,0.0006092528354697139,0.0007254757826535908,0.0014719112355390748,10000.0,5.765281886118708e-9,2.7270915774207937e-9,2.004087734272e-8,1.0e-43,1.0e-43,1.0e-43
0.6564285714285715,1000.0,1000.0,0.1608461829447925,0.45783782852446364,0.0006094833806309612,0.0007356771746109543,0.0014723945599212948,10000.0,5.786375122114439e-9,2.75094093244617e-9,2.004087734272e-8,1.0e-43,1.0e-43,1.0e-43
0.6571428571428571,1000.0,1000.0,0.16087999187524646,0.48740663300313336,0.0006126293076110702,0.0007374594628006388,0.0014780178088929874,10000.0,5.83014655085734e-9,2.7550718492273734e-9,2.004087734272e-8,1.0e-43,1.0e-43,1.0e-43
0.6578571428571428,1000.0,1000.0,0.16219981454407195,0.48959888186769157,0.0006131788162241279,0.0007382775872623723,0.0014783897893785954,10000.0,5.846618317197662e-9,2.773598322397544e-9,2.004087734272e-8,1.0e-43,1.0e-43,1.0e-43
0.6585714285714286,1000.0,1000.0,0.16297065074249142,0.4982354709900257,0.0006177769459902421,0.0007754312390816295,0.001479306675665627,10000.0,5.8825003428879855e-9,2.776384338464602e-9,2.004087734272e-8,1.0e-43,1.0e-43,1.0e-43
0.6592857142857143,1000.0,1000.0,0.16335480859373358,0.5134760918436425,0.0006227619813926332,0.0007889934763383362,0.0014825301456078534,10000.0,5.8825003428879855e-9,2.813412880365516e-9,2.0063922176670643e-8,1.0e-43,1.0e-43,1.0e-43
0.66,1000.0,1000.0,0.16381208709052178,0.630166460244166,0.0006247892332843268,0.0008004104640177368,0.0014826830418755489,10000.0,5.898015582759432e-9,2.8134135445443216e-9,2.008647697682357e-8,1.0e-43,1.0e-43,1.0e-43
0.6607142857142857,1000.0,1000.0,0.1666955665897219,0.8840689887721382,0.0006276718875129715,0.0008055142151947576,0.001483387808181457,10000.0,5.901823624576191e-9,2.813415537083561e-9,2.010387717468254e-8,1.0e-43,1.0e-43,1.0e-43
0.6614285714285715,1000.0,1000.0,0.16671055378092667,1.1273196905092548,0.0006280493022428346,0.0008131175693181919,0.001484136654573166,10000.0,5.913505221230117e-9,2.8175429345649073e-9,2.0152030788222838e-8,1.0e-43,1.0e-43,1.0e-43
0.6621428571428571,1000.0,1000.0,0.16703789790993284,1.7333487820409705,0.0006364021557225549,0.0008133667044846725,0.0014843047603253549,10000.0,5.9433873384764824e-9,2.818062775515122e-9,2.019635235408585e-8,1.0e-43,1.0e-43,1.0e-43
0.6628571428571428,1000.0,1000.0,0.16706974101539757,1.7913004658128167,0.0006364021557225549,0.0008136755259956544,0.0014862194642468248,10000.0,5.953021427207709e-9,2.823299057636407e-9,2.0293131007853726e-8,1.0e-43,1.0e-43,1.0e-43
0.6635714285714286,1000.0,1000.0,0.16822697439299386,1.791421512458418,0.0006368059570564306,0.000820340108981322,0.0014882704931522951,10000.0,6.005274470661531e-9,2.8273420978975548e-9,2.0304053503690056e-8,1.0e-43,1.0e-43,1.0e-43
0.6642857142857143,1000.0,1000.0,0.16893672505687712,1.811591455045869,0.0006405399580873916,0.0008213795226873425,0.001488712435598906,10000.0,6.034485952958167e-9,2.839498044082703e-9,2.0357568283751042e-8,1.0e-43,1.0e-43,1.0e-43
0.665,1000.0,1000.0,0.17155460768226077,1000.0,0.0006406541373961015,0.0008295538048607495,0.001489028644650702,10000.0,6.062661668916383e-9,2.8547385982835266e-9,2.043088113313166e-8,1.0e-43,1.0e-43,1.0e-43
0.6657142857142857,1000.0,1000.0,0.1721238871096425,1000.0,0.0006435024453667608,0.0008387463810727702,0.0014918629087656927,10000.0,6.067047586498845e-9,2.8940985482043478e-9,2.043223217952277e-8,1.0e-43,1.0e-43,1.0e-43
0.6664285714285715,1000.0,1000.0,0.1725213196341172,1000.0,0.0006435024453667608,0.0008452094300357188,0.001491905346321511,10000.0,6.098480165574942e-9,2.895205296887478e-9,2.0462094726732923e-8,1.0e-43,1.0e-43,1.0e-43
0.6671428571428571,1000.0,1000.0,0.17258715572937097,1000.0,0.0006460420461648426,0.0008569938436991352,0.0014955026697409785,10000.0,6.10774774808645e-9,2.8987103893254173e-9,2.0474053059103698e-8,1.0e-43,1.0e-43,1.0e-43
0.6678571428571428,1000.0,1000.0,0.17272752044793288,1000.0,0.0006477270997104599,0.0008902853817308976,0.0014955030227930257,10000.0,6.151353509393459e-9,2.909294141400508e-9,2.0547600910364642e-8,1.0e-43,1.0e-43,1.0e-43
0.6685714285714286,1000.0,1000.0,0.17276243615316714,1000.0,0.000648952975008269,0.0009283939140126842,0.0014955040819506675,10000.0,6.159139777350497e-9,2.910250319626743e-9,2.0591010578329882e-8,1.0e-43,1.0e-43,1.0e-43
0.6692857142857143,1000.0,1000.0,0.1730635238173322,1000.0,0.0006571683352077208,0.0009333797648433187,0.0014960257716000228,10000.0,6.162460917687745e-9,2.926066910853472e-9,2.062528820374089e-8,1.0e-43,1.0e-43,1.0e-43
0.67,1000.0,1000.0,0.17411556794375263,1000.0,0.0006686593612327113,0.0009338378372199905,0.0014965673960407335,10000.0,6.245206598722668e-9,2.9262171951088556e-9,2.066593355668608e-8,1.0e-43,1.0e-43,1.0e-43
0.6707142857142857,1000.0,1000.0,0.17411868870719405,1000.0,0.0006785521656472291,0.000934024215892286,0.0014981231839555733,10000.0,6.245999539270627e-9,2.9394480373002043e-9,2.067348019177946e-8,1.0e-43,1.0e-43,1.0e-43
0.6714285714285714,1000.0,1000.0,0.17462203460691067,1000.0,0.0006799209298899042,0.0009635661450308069,0.0014984530041806257,10000.0,6.2519554308996504e-9,2.947261119594726e-9,2.0719592180988993e-8,1.0e-43,1.0e-43,1.0e-43
0.6721428571428572,1000.0,1000.0,0.17611379584207687,1000.0,0.0006908108629269042,0.0009731685711316262,0.0014990388748094016,10000.0,6.311698229959182e-9,2.9535705227294863e-9,2.077277321863938e-8,1.0e-43,1.0e-43,1.0e-43
0.6728571428571428,1000.0,1000.0,0.17704099395697695,1000.0,0.0006913398060704437,0.0009773463856068843,0.001499148705276992,10000.0,6.3386873650094504e-9,2.9585755515550327e-9,2.0861651997733436e-8,1.0e-43,1.0e-43,1.0e-43
0.6735714285714286,1000.0,1000.0,0.17712830810001587,1000.0,0.0006956654841414594,0.0010151713170525082,0.0015017185368171623,10000.0,6.384531040780752e-9,2.975286050231422e-9,2.087785920475363e-8,1.0e-43,1.0e-43,1.0e-43
0.6742857142857143,1000.0,1000.0,0.1771303035148051,1000.0,0.0006988658385811143,0.001019678628622092,0.001503825297447075,10000.0,6.3989592012694e-9,2.984269423027162e-9,2.0934901660762825e-8,1.0e-43,1.0e-43,1.0e-43
0.675,1000.0,1000.0,0.17716188218299075,1000.0,0.0006990165695313957,0.001024849228297953,0.00150836884940231,10000.0,6.419392760189727e-9,2.9874864439928164e-9,2.0969705094415974e-8,1.0e-43,1.0e-43,1.0e-43
0.6757142857142857,1000.0,1000.0,0.17724291245386634,1000.0,0.0007032166466516367,0.0010306352798731637,0.0015117117026851484,10000.0,6.5075250561160504e-9,2.9889380068030477e-9,2.0974603318746737e-8,1.0e-43,1.0e-43,1.0e-43
0.6764285714285714,1000.0,1000.0,0.17819323458268324,1000.0,0.0007047127092300522,0.0010838978600327639,0.0015153894925431569,10000.0,6.53957476394217e-9,2.9996299318341558e-9,2.1047448875902987e-8,1.0e-43,1.0e-43,1.0e-43
0.6771428571428572,1000.0,1000.0,0.17882693593160695,1000.0,0.0007134011465875361,0.0011392236373714468,0.001516012517595969,10000.0,6.5812700254246075e-9,3.05192581067737e-9,2.1067990178589152e-8,1.0e-43,1.0e-43,1.0e-43
0.6778571428571428,1000.0,1000.0,0.17963782185250504,1000.0,0.0007253601920024299,0.0011485275978010895,0.001521321752015136,10000.0,6.603987720611765e-9,3.0572988893482363e-9,2.1115331827045217e-8,1.0e-43,1.0e-43,1.0e-43
0.6785714285714286,1000.0,1000.0,0.18026653768994316,1000.0,0.0007267743995072452,0.001151315786959335,0.0015254804516208963,10000.0,6.648603731632781e-9,3.0657054722826794e-9,2.1115331827045217e-8,1.0e-43,1.0e-43,1.0e-43
0.6792857142857143,1000.0,1000.0,0.18057839002960166,1000.0,0.000729597430990387,0.001159488423674084,0.0015257902184042387,10000.0,6.67777392278842e-9,3.097191851557264e-9,2.1131073747202924e-8,1.0e-43,1.0e-43,1.0e-43
0.68,1000.0,1000.0,0.1807621878661314,1000.0,0.0007450566794869147,0.0012270612609822766,0.0015275417827011143,10000.0,6.6980506438347394e-9,3.103634287610688e-9,2.119754135086585e-8,1.0e-43,1.0e-43,1.0e-43
0.6807142857142857,1000.0,1000.0,0.1807658658645509,1000.0,0.0007476548865058495,0.001229627031931621,0.0015292277008226377,10000.0,6.744026009226471e-9,3.1142739057416842e-9,2.1267799360390477e-8,1.0e-43,1.0e-43,1.0e-43
0.6814285714285714,1000.0,1000.0,0.1807739943879984,1000.0,0.0007496894260484422,0.0012632898200992757,0.001532540590224261,10000.0,6.774657572831983e-9,3.133807459621971e-9,2.1293248689547205e-8,1.0e-43,1.0e-43,1.0e-43
0.6821428571428572,1000.0,1000.0,0.18079259352229088,1000.0,0.0007611176135401427,0.0012802383877325426,0.0015337929243269322,10000.0,6.928681828975463e-9,3.1667110005828567e-9,2.1323655102343115e-8,1.0e-43,1.0e-43,1.0e-43
0.6828571428571428,1000.0,1000.0,0.18085521936541854,1000.0,0.0007640249222879532,0.001313249075289417,0.0015342793319519,10000.0,6.996907126782203e-9,3.1699857892597654e-9,2.132555365089091e-8,1.0e-43,1.0e-43,1.0e-43
0.6835714285714286,1000.0,1000.0,0.18151064160987945,1000.0,0.0007668328759501039,0.0013139793632132725,0.0015351677475236806,10000.0,7.076089452932205e-9,3.1772339017287386e-9,2.1336452556103565e-8,1.0e-43,1.0e-43,1.0e-43
0.6842857142857143,1000.0,1000.0,0.18209001593189508,1000.0,0.00077101851614626,0.0013399488265111827,0.0015364653309515247,10000.0,7.150509760629031e-9,3.2073320013921575e-9,2.1360126496889033e-8,1.0e-43,1.0e-43,1.0e-43
0.685,1000.0,1000.0,0.1820900159319851,1000.0,0.0007754711481209424,0.0013540603222643255,0.0015388865110233575,10000.0,7.186212858453285e-9,3.2330907472422955e-9,2.136159168539519e-8,1.0e-43,1.0e-43,1.0e-43
0.6857142857142857,1000.0,1000.0,0.18243611867989226,1000.0,0.000782883305403228,0.0013899519581210896,0.0015396758261816675,10000.0,7.188212681453127e-9,3.2782142107682443e-9,2.137469867088665e-8,1.0e-43,1.0e-43,1.0e-43
0.6864285714285714,1000.0,1000.0,0.1828245646874311,1000.0,0.0007881429105883889,0.001409022922520299,0.001539769948343687,10000.0,7.2063783662160686e-9,3.3133962192359637e-9,2.143771651266273e-8,1.0e-43,1.0e-43,1.0e-43
0.6871428571428572,1000.0,1000.0,0.18327880928021642,1000.0,0.0007939297406230077,0.0014760223081058874,0.0015404004079867702,10000.0,7.250959996308722e-9,3.330983702829588e-9,2.145183435867898e-8,1.0e-43,1.0e-43,1.0e-43
0.6878571428571428,1000.0,1000.0,0.18337104519710887,1000.0,0.000797018746794456,0.001476601184781578,0.0015472103516989484,10000.0,7.4092382515206725e-9,3.331528962310738e-9,2.1553950211800608e-8,1.0e-43,1.0e-43,1.0e-43
0.6885714285714286,1000.0,1000.0,0.1834485909986449,1000.0,0.0008039036203350901,0.0014918835260707374,0.001547915707705052,10000.0,7.432782568081221e-9,3.334041418141898e-9,2.161091630656661e-8,1.0e-43,1.0e-43,1.0e-43
0.6892857142857143,1000.0,1000.0,0.18356527668458753,1000.0,0.000804138390581994,0.0014990388748094016,0.001558308113557102,10000.0,7.471426610972728e-9,3.3937390753254497e-9,2.1729192995481305e-8,1.0e-43,1.0e-43,1.0e-43
0.69,1000.0,1000.0,0.18515857818750825,1000.0,0.0008042584317458919,0.001499148705276992,0.0015585909661477036,10000.0,7.650221344413872e-9,3.4021123576689274e-9,2.1824823224089725e-8,1.0e-43,1.0e-43,1.0e-43
0.6907142857142857,1000.0,1000.0,0.18544063038296071,1000.0,0.0008070399883300009,0.001505917649974974,0.0015593496932625548,10000.0,7.875945954213902e-9,3.4363978207771933e-9,2.1917918968058658e-8,1.0e-43,1.0e-43,1.0e-43
0.6914285714285714,1000.0,1000.0,0.18552992955523373,1000.0,0.0008095165821127568,0.0015273225705586283,0.0015617711587696088,10000.0,7.903750103394968e-9,3.4535413123797385e-9,2.192616548967384e-8,1.0e-43,1.0e-43,1.0e-43
0.6921428571428572,1000.0,1000.0,0.18596691262487652,1000.0,0.0008140641735366165,0.0015341839370031625,0.0015646599290860437,10000.0,7.91828110147852e-9,3.456484259802568e-9,2.1937161360851912e-8,1.0e-43,1.0e-43,1.0e-43
0.6928571428571428,1000.0,1000.0,0.18659253928288846,1000.0,0.0008241125092833115,0.0015585221946837788,0.0015651156186005657,10000.0,7.927801288952572e-9,3.552543810441351e-9,2.197002070642598e-8,1.0e-43,1.0e-43,1.0e-43
0.6935714285714286,1000.0,1000.0,0.1872306771260737,1000.0,0.0008267786135948962,0.001569352250034247,0.0015674257896239982,10000.0,7.983084185057106e-9,3.5569444018459032e-9,2.1990791906770678e-8,1.0e-43,1.0e-43,1.0e-43
0.6942857142857143,1000.0,1000.0,0.18855934984766617,1000.0,0.0008280364152422207,0.0015748628169420292,0.0015687953543009477,10000.0,7.991473027719812e-9,3.8199896912186685e-9,2.204852180818863e-8,1.0e-43,1.0e-43,1.0e-43
0.695,1000.0,1000.0,0.18975453914180182,1000.0,0.0008311385597943473,0.0015892480675905364,0.0015693160212740236,10000.0,8.032792403540659e-9,3.821788151373957e-9,2.2159494571577395e-8,1.0e-43,1.0e-43,1.0e-43
0.6957142857142857,1000.0,1000.0,0.18995181655483545,1000.0,0.0008409924062774188,0.0015898553896640662,0.0015718373912792256,10000.0,8.035336753122492e-9,3.865157305212144e-9,2.2159494571577395e-8,1.0e-43,1.0e-43,1.0e-43
0.6964285714285714,1000.0,1000.0,0.19076735538618436,1000.0,0.0008414736515284154,0.0015980036525778982,0.0015739142099079726,10000.0,8.035344056178e-9,3.904144600606549e-9,2.2194874643082605e-8,1.0e-43,1.0e-43,1.0e-43
0.6971428571428572,1000.0,1000.0,0.19160480569919894,1000.0,0.0008415580927839226,0.0015995692541692186,0.0015741229111144335,10000.0,8.035346793284394e-9,4.073176235702311e-9,2.2251898567910657e-8,1.0e-43,1.0e-43,1.0e-43
0.6978571428571428,1000.0,1000.0,0.19220332477101995,1000.0,0.0008415883174458284,0.0015999999903818182,0.0015759285197947108,10000.0,8.035354890252794e-9,4.155096244281167e-9,2.2299968774070288e-8,1.0e-43,1.0e-43,1.0e-43
0.6985714285714286,1000.0,1000.0,0.1922473653877053,1000.0,0.0008415940016273385,0.0016196119061951655,0.0015790097728607365,10000.0,8.035354890252798e-9,4.279076492703736e-9,2.2340728901675037e-8,1.0e-43,1.0e-43,1.0e-43
0.6992857142857143,1000.0,1000.0,0.1922473653877053,1000.0,0.000841606062497434,0.0016437333470942688,0.0015810575828601092,10000.0,8.035354890252803e-9,4.279997162914142e-9,2.2348356979046907e-8,1.0e-43,1.0e-43,1.0e-43
0.7,1000.0,1000.0,0.1930895022706969,1000.0,0.0008416060625538573,0.0016445744767815923,0.0015810575828601092,10000.0,8.035354890252804e-9,4.366109992007361e-9,2.2349556574205292e-8,1.0e-43,1.0e-43,1.0e-43
0.7007142857142857,1000.0,1000.0,0.19353195902970538,1000.0,0.0008416060625649494,0.0016890002802967495,0.00158148655202195,10000.0,8.035354890252804e-9,4.433351394334554e-9,2.238342409362403e-8,1.0e-43,1.0e-43,1.0e-43
0.7014285714285714,1000.0,1000.0,0.1949669172565377,1000.0,0.0008416060625662654,0.0016925634281381165,0.0015836395346450983,10000.0,8.035354890252806e-9,4.604470270673819e-9,2.2390140669331264e-8,1.0e-43,1.0e-43,1.0e-43
0.7021428571428572,1000.0,1000.0,0.19497506751301344,1000.0,0.0008416060625664257,0.0016974884635847756,0.0015838248740024984,10000.0,8.035354890252806e-9,4.655777800117761e-9,2.2392567071850577e-8,1.0e-43,1.0e-43,1.0e-43
0.7028571428571428,1000.0,1000.0,0.19541843458526334,1000.0,0.0008416060625664426,0.0016986496896720302,0.0015840147294979437,10000.0,8.035354890252806e-9,4.679513145259737e-9,2.2409504703279172e-8,1.0e-43,1.0e-43,1.0e-43
0.7035714285714286,1000.0,1000.0,0.19796040869238168,1000.0,0.0008416060625664446,0.0017024389680789169,0.0015856924938608336,10000.0,8.035354890252806e-9,4.92870337260088e-9,2.242731967733923e-8,1.0e-43,1.0e-43,1.0e-43
0.7042857142857143,1000.0,1000.0,0.19852400762977324,1000.0,0.0008416060625664448,0.0017409747742651441,0.001587944847513865,10000.0,8.035354890252806e-9,4.955128856562556e-9,2.2430350007737562e-8,1.0e-43,1.0e-43,1.0e-43
0.705,1000.0,1000.0,0.1992947281020385,1000.0,0.0008416060625664449,0.0017538631757304337,0.0015899187532688614,10000.0,8.035354890252806e-9,5.050013716392257e-9,2.2430350007737562e-8,1.0e-43,1.0e-43,1.0e-43
0.7057142857142857,1000.0,1000.0,0.2003252745627005,1000.0,0.0008416060625664449,0.0017734611210628477,0.001590962876193524,10000.0,8.035354890252808e-9,5.056246257260478e-9,2.243664427128596e-8,1.0e-43,1.0e-43,1.0e-43
0.7064285714285714,1000.0,1000.0,0.20054762748410795,1000.0,0.0008416060625664449,0.0018159643454947316,0.0015912937647744008,10000.0,8.035354890252859e-9,5.093634112280399e-9,2.24649346787611e-8,1.0e-43,1.0e-43,1.0e-43
0.7071428571428572,1000.0,1000.0,0.20139498135973422,1000.0,0.0008416060625664449,0.0018343556942218924,0.0015919032853885457,10000.0,8.03535489025362e-9,5.118343466203324e-9,2.247404464454294e-8,1.0e-43,1.0e-43,1.0e-43
0.7078571428571429,1000.0,1000.0,0.2017552639774045,1000.0,0.0008416060625664449,0.0018686527441855384,0.00159290075320558,10000.0,8.035354890259996e-9,5.202078907285791e-9,2.2492676462118965e-8,1.0e-43,1.0e-43,1.0e-43
0.7085714285714285,1000.0,1000.0,0.20214886933232384,1000.0,0.0008416060625664449,0.0019005468625385119,0.001592900753206335,10000.0,8.035354890309109e-9,5.2570108845050366e-9,2.2499891913851728e-8,1.0e-43,1.0e-43,1.0e-43
0.7092857142857143,1000.0,1000.0,0.20266863376795713,1000.0,0.0008416060625664449,0.0019005739433558047,0.0015952418435386101,10000.0,8.035354890654369e-9,5.268876625239808e-9,2.250753507779155e-8,1.0e-43,1.0e-43,1.0e-43
0.71,1000.0,1000.0,0.20376889484293337,1000.0,0.0008416060625664449,0.001955553572330843,0.001597187742169263,10000.0,8.035354893489033e-9,5.360454199291174e-9,2.2507535125499478e-8,1.0e-43,1.0e-43,1.0e-43
0.7107142857142857,1000.0,1000.0,0.20474766184327448,1000.0,0.0008416060625664449,0.002003387890722774,0.0015980036525779036,10000.0,8.035354916040343e-9,5.468482127350109e-9,2.2507535125499478e-8,1.0e-43,1.0e-43,1.0e-43
0.7114285714285714,1000.0,1000.0,0.20602841125586596,1000.0,0.0008416060625664449,0.0020469630295627834,0.0015986373169691952,10000.0,8.03535509920601e-9,5.468552422387844e-9,2.256829015906018e-8,1.0e-43,1.0e-43,1.0e-43
0.7121428571428572,1000.0,1000.0,0.20647547351079473,1000.0,0.0008416060625664449,0.0020547876057799234,0.001599571890298254,10000.0,8.035356619313711e-9,5.576161537010046e-9,2.2574371684072805e-8,1.0e-43,1.0e-43,1.0e-43
0.7128571428571429,1000.0,1000.0,0.20674252899382256,1000.0,0.0008416060625664449,0.002239172435225328,0.0015999999903818182,10000.0,8.03535954930069e-9,5.6317013033822765e-9,2.2598576503883992e-8,1.0e-43,1.0e-43,1.0e-43
0.7135714285714285,1000.0,1000.0,0.2074485154907022,1000.0,0.0008416060625664449,0.0023075582516813168,0.0016005589427116069,10000.0,8.035359776658865e-9,5.6568286904464095e-9,2.2621614791633408e-8,1.0e-43,1.0e-43,1.0e-43
0.7142857142857143,1000.0,1000.0,0.2074485154907022,1000.0,0.0008416060625664449,0.002368820666373595,0.001601446224327665,10000.0,8.035359857218144e-9,5.692438986339339e-9,2.2636063705321376e-8,1.0e-43,1.0e-43,1.0e-43
0.715,1000.0,1000.0,0.2093264738206846,1000.0,0.0008416060625664449,0.00241717411594013,0.0016020423942107406,10000.0,8.03536193052717e-9,5.742020923016678e-9,2.270068415887754e-8,1.0e-43,1.0e-43,1.0e-43
0.7157142857142857,1000.0,1000.0,0.21305672209112747,1000.0,0.0008416060625664449,0.0024540057200884272,0.00160272469392309,10000.0,8.03536507253869e-9,5.760792411613116e-9,2.2717952468356356e-8,1.0e-43,1.0e-43,1.0e-43
0.7164285714285714,1000.0,1000.0,0.21676477515557924,1000.0,0.0008416060625664449,0.002538561493391209,0.001603667098912587,10000.0,8.035377330409279e-9,5.829727967092002e-9,2.272671780304563e-8,1.0e-43,1.0e-43,1.0e-43
0.7171428571428572,1000.0,1000.0,0.2187418622967436,1000.0,0.0008416060629568228,0.0025631094394481624,0.0016040241684994864,10000.0,8.035392426460899e-9,6.056689631452191e-9,2.274666080789537e-8,1.0e-43,1.0e-43,1.0e-43
0.7178571428571429,1000.0,1000.0,0.22054509120827936,1000.0,0.0008416060631412814,0.0026018764102101804,0.0016060564107292824,10000.0,8.035403390441367e-9,6.129823105964338e-9,2.276387919980977e-8,1.0e-43,1.0e-43,1.0e-43
0.7185714285714285,1000.0,1000.0,0.22219325905504858,1000.0,0.000841606073414159,0.0026026707296213977,0.0016084710755527188,10000.0,8.035406999474801e-9,6.134643379206832e-9,2.2784301703179943e-8,1.0e-43,1.0e-43,1.0e-43
0.7192857142857143,1000.0,1000.0,0.22322204972523502,1000.0,0.0008416060818593647,0.002602865995161601,0.0016096884334819476,10000.0,8.035409099905222e-9,6.141327752027698e-9,2.2786138413689493e-8,1.0e-43,1.0e-43,1.0e-43
0.72,1000.0,1000.0,0.22344012359766446,1000.0,0.0008416061652693854,0.002606854020572036,0.0016138485420521705,10000.0,8.035410430827781e-9,6.3989592012694e-9,2.286654453537912e-8,1.0e-43,1.0e-43,1.0e-43
0.7207142857142858,1000.0,1000.0,0.22362621612753086,1000.0,0.0008416062734095185,0.0026073046830445367,0.0016142270779758048,10000.0,8.03542089204493e-9,6.588831247511232e-9,2.2874955763908684e-8,1.0e-43,1.0e-43,1.0e-43
0.7214285714285714,1000.0,1000.0,0.22664036104071011,1000.0,0.0008416063085997756,0.0026073047040573363,0.0016186972262273024,10000.0,8.035427411555084e-9,6.753826262679568e-9,2.291696278878596e-8,1.0e-43,1.0e-43,1.0e-43
0.7221428571428572,1000.0,1000.0,0.23128817363342763,1000.0,0.0008416066318947869,0.0027632047380831515,0.0016200157734906529,10000.0,8.035428303236802e-9,6.874543412620901e-9,2.2926050685004338e-8,1.0e-43,1.0e-43,1.0e-43
0.7228571428571429,1000.0,1000.0,0.23170967092838277,1000.0,0.0008416067270595769,0.00281428609707753,0.0016209498392714622,10000.0,8.03542880808624e-9,7.076031136758215e-9,2.3004972296305404e-8,1.0e-43,1.0e-43,1.0e-43
0.7235714285714285,1000.0,1000.0,0.23371029010501715,1000.0,0.0008416070700656406,0.0028280832385044774,0.0016238276534433478,10000.0,8.035430030884977e-9,7.192633790123079e-9,2.3032956587523173e-8,1.0e-43,1.0e-43,1.0e-43
0.7242857142857143,1000.0,1000.0,0.23518496292307772,1000.0,0.0008416073566791193,0.002889429014944434,0.0016244933555060528,10000.0,8.03543253430419e-9,7.209403921135722e-9,2.307711054994653e-8,1.0e-43,1.0e-43,1.0e-43
0.725,1000.0,1000.0,0.23670043267299065,1000.0,0.0008416074507980598,0.0030363893831154634,0.001627445950969195,10000.0,8.035433155416414e-9,7.23489706232225e-9,2.307711054994653e-8,1.0e-43,8.465581969210085e-40,1.0e-43
0.7257142857142858,1000.0,1000.0,0.2385301941911424,1000.0,0.000841607603151264,0.00306838024153116,0.001628248417141773,10000.0,8.035442681133628e-9,7.431266680416058e-9,2.3167392083804875e-8,1.0e-43,1.203507157621666e-39,1.0e-43
0.7264285714285714,1000.0,1000.0,0.23939340217836286,1000.0,0.0008416076263862576,0.0031505160233076855,0.0016283737150175938,10000.0,8.035443406663092e-9,7.648781371866073e-9,2.3167397553066393e-8,1.0e-43,1.8571820969483237e-39,1.0e-43
0.7271428571428571,1000.0,1000.0,0.23960113969057306,1000.0,0.0008416080531357893,0.003251457824924655,0.0016295001055092611,10000.0,8.035446042095215e-9,8.023527541443368e-9,2.3167413960874193e-8,1.0e-43,2.6347137493865683e-39,1.0e-43
0.7278571428571429,1000.0,1000.0,0.24130595426425297,1000.0,0.0008416086010780166,0.0032524884715857726,0.0016312989751018601,10000.0,8.035452719401549e-9,8.032756101114656e-9,2.3185010186522576e-8,1.0e-43,1.0336652171915627e-38,1.0e-43
0.7285714285714285,1000.0,1000.0,0.2426949648268507,1000.0,0.0008416087144828947,0.003271113584673824,0.0016325133315488257,10000.0,8.035484366342204e-9,8.035306236598727e-9,2.3195484821379852e-8,1.0e-43,1.0453066425766737e-38,1.0e-43
0.7292857142857143,1000.0,1000.0,0.24462059206135675,1000.0,0.0008416088569966953,0.003307341091914887,0.0016331328133602336,10000.0,8.035487756658359e-9,8.035306797549471e-9,2.3197384273504483e-8,1.0e-43,1.7631333089025954e-38,1.0e-43
0.73,1000.0,1000.0,0.24530844991114914,1000.0,0.0008416088809007426,0.003358264971087529,0.0016363666312343326,10000.0,8.035507513242455e-9,8.03530681484976e-9,2.3199173519344345e-8,1.0e-43,2.3311640282542292e-38,1.0e-43
0.7307142857142858,1000.0,1000.0,0.24760856860343228,1000.0,0.0008416093098031288,0.003367178978986254,0.0016370042696854064,10000.0,8.035513864031069e-9,8.035307662393657e-9,2.3201092150844686e-8,1.0e-43,2.799750808406268e-38,1.0e-43
0.7314285714285714,1000.0,1000.0,0.24889145061208937,1000.0,0.0008416096180620298,0.0034177000435293174,0.0016370888875608274,10000.0,8.03553519945162e-9,8.035307726489239e-9,2.3207311644972858e-8,1.0e-43,3.62487682040182e-38,1.0e-43
0.7321428571428571,1000.0,1000.0,0.24904934090596897,1000.0,0.0008416098587377209,0.0034191821647879387,0.001637459356447538,10000.0,8.03554506954261e-9,8.035307726818426e-9,2.3214838176451684e-8,1.0e-43,4.097227946793547e-38,1.0e-43
0.7328571428571429,1000.0,1000.0,0.2506617654759953,1000.0,0.0008416099994158006,0.003461855423605023,0.0016384305515264922,10000.0,8.035578394362939e-9,8.035308857895287e-9,2.3230218663224244e-8,1.0e-43,6.472340620533584e-38,1.0e-43
0.7335714285714285,1000.0,1000.0,0.25107767722360347,1000.0,0.0008416124870399152,0.0034620829776780665,0.0016400038626178553,10000.0,8.05386717030765e-9,8.03530997022586e-9,2.3238123324701682e-8,1.0e-43,7.878741078895283e-38,1.0e-43
0.7342857142857143,1000.0,1000.0,0.2524178728261061,1000.0,0.0008416126746499702,0.0036423393693156125,0.0016416772718001935,10000.0,8.062447955008391e-9,8.035310424935206e-9,2.3254780992138395e-8,1.0e-43,1.9753219242431036e-37,1.0e-43
0.735,1000.0,1000.0,0.2524968093210914,1000.0,0.0008416130124047172,0.0036507562438595556,0.0016420503252874436,10000.0,8.079558984498174e-9,8.035312486758566e-9,2.326511639171424e-8,1.0e-43,2.293516030151103e-37,1.0e-43
0.7357142857142858,1000.0,1000.0,0.2533081383885904,1000.0,0.0008416136275371263,0.0036554193589906562,0.001642336364772486,10000.0,8.094080345651374e-9,8.035316738081914e-9,2.3291145630698456e-8,1.0e-43,2.3902298883049425e-37,1.0e-43
0.7364285714285714,1000.0,1000.0,0.2559178981941981,1000.0,0.0008416241752474906,0.0038152243860827616,0.0016426909004513747,10000.0,8.110113256225509e-9,8.035316744085981e-9,2.3318534411427843e-8,1.0e-43,3.2056777648717025e-37,1.0e-43
0.7371428571428571,1000.0,1000.0,0.2577085813957275,1000.0,0.0008419338890458076,0.003917881348694334,0.001643376599722963,10000.0,8.11325743822611e-9,8.035317202203137e-9,2.3319676323955502e-8,1.0e-43,8.392776777357511e-37,1.0e-43
0.7378571428571429,1000.0,1000.0,0.2641202502771333,1000.0,0.0008424950442017264,0.0039699154645636125,0.0016436244227629538,10000.0,8.209406672530819e-9,8.035318041673289e-9,2.33542219622287e-8,1.0e-43,9.450135720664895e-37,1.0e-43
0.7385714285714285,1000.0,1000.0,0.2650460493578715,1000.0,0.0008444016360564409,0.004110485816902902,0.0016449590560019616,10000.0,8.213480887888392e-9,8.035321216635544e-9,2.3356108989223527e-8,1.0e-43,1.22622162328245e-36,1.0e-43
0.7392857142857143,1000.0,1000.0,0.2703311271264535,1000.0,0.0008455713438404664,0.004123687951130537,0.0016452953091344407,10000.0,8.218795062919824e-9,8.0353220176163e-9,2.3440383775986656e-8,1.0e-43,1.4599295170381508e-36,1.0e-43
0.74,1000.0,1000.0,0.27815683836560257,1000.0,0.0008476257032252368,0.0044709310128673305,0.0016452953091344407,10000.0,8.242266918111678e-9,8.035322315785318e-9,2.348285100825459e-8,1.0e-43,4.1598665636310796e-36,1.0e-43
0.7407142857142858,1000.0,1000.0,0.2781686852096074,1000.0,0.0008532058281953022,0.004567366594591377,0.0016458106509621804,10000.0,8.406661295275558e-9,8.035326205015153e-9,2.3496344343565098e-8,1.0e-43,4.3234881041976914e-36,1.0e-43
0.7414285714285714,1000.0,1000.0,0.2783777075563225,1000.0,0.0008591481174457515,0.00466476054520821,0.0016458514125222506,10000.0,8.57386002682569e-9,8.03532739009968e-9,2.350305416159628e-8,1.0e-43,4.3234881041976914e-36,1.0e-43
0.7421428571428571,1000.0,1000.0,0.2832595498601813,1000.0,0.0008592889241138314,0.005064499601273113,0.0016461797662322177,10000.0,8.606951674474963e-9,8.035328272258742e-9,2.3530543980326132e-8,1.0e-43,1.7274584829128629e-35,1.0e-43
0.7428571428571429,1000.0,1000.0,0.2838474054356103,1000.0,0.0008628635041574573,0.005197295110654876,0.0016482333265903266,10000.0,8.631903224543618e-9,8.035328757034996e-9,2.355050353886124e-8,1.0e-43,1.8005405335960527e-35,1.0e-43
0.7435714285714285,1000.0,1000.0,0.28454834657240063,1000.0,0.0008752846683157659,0.005266521153212761,0.0016486581253640589,10000.0,8.649674941072603e-9,8.035329731747382e-9,2.356714241733403e-8,1.0e-43,2.0761891054977392e-35,1.0e-43
0.7442857142857143,1000.0,1000.0,0.2861009198563365,1000.0,0.0008761563501698833,0.005370740067774087,0.001648682535763236,10000.0,8.783181136696951e-9,8.035332109692739e-9,2.3567683232336013e-8,1.0e-43,2.3019148408152064e-35,1.0e-43
0.745,1000.0,1000.0,0.2920248478006861,1000.0,0.000881772864540408,0.005471380695203239,0.0016507650176914466,10000.0,8.794214145933016e-9,8.035332985656826e-9,2.357190720817693e-8,1.0e-43,3.3965681522951994e-35,1.0e-43
0.7457142857142857,1000.0,1000.0,0.29476646617945595,1000.0,0.0008839703488990686,0.005491144863604787,0.0016536642118035755,10000.0,9.092398007447283e-9,8.03533298565683e-9,2.3588282726856852e-8,1.0e-43,3.4498923339231186e-35,1.0e-43
0.7464285714285714,1000.0,1000.0,0.29827841497067054,1000.0,0.0008846825654336707,0.006009298738249165,0.0016559337297488252,10000.0,9.117916129662046e-9,8.035332985656835e-9,2.3599027772926035e-8,1.0e-43,4.249040068796011e-35,1.0e-43
0.7471428571428571,1000.0,1000.0,0.2991867433036602,1000.0,0.0008928208854246486,0.006054561015062072,0.0016567894908440333,10000.0,9.157211347378573e-9,8.035332985656836e-9,2.3601108918317545e-8,1.0e-43,5.492184132027387e-35,1.0e-43
0.7478571428571429,1000.0,1000.0,0.3030412710667965,1000.0,0.0008934352964084895,0.006340753029250676,0.0016585471788137403,10000.0,9.162237180558153e-9,8.035332985656836e-9,2.3663685993353996e-8,1.0e-43,6.519769059862126e-35,1.0e-43
0.7485714285714286,1000.0,1000.0,0.3031152129264014,1000.0,0.0009074880264632276,0.006809414344770482,0.001658971946910751,10000.0,9.305389278355967e-9,8.035332985656838e-9,2.3668479895870486e-8,1.0e-43,6.925967048370445e-35,1.0e-43
0.7492857142857143,1000.0,1000.0,0.30387448893393376,1000.0,0.0009077165848222166,0.006815923893500864,0.0016594007793231608,10000.0,9.396762641915594e-9,8.035332985656838e-9,2.3678250032641413e-8,1.0e-43,7.493456394132969e-35,1.0e-43
0.75,1000.0,1000.0,0.30911512367377203,1000.0,0.0009203831688882525,0.007118193752245634,0.0016594501636929926,10000.0,9.406567991990358e-9,8.035332985656838e-9,2.3684913728159843e-8,1.0e-43,7.899215646451845e-35,1.0e-43
0.7507142857142857,1000.0,1000.0,0.30927176237104176,1000.0,0.0009338402312879773,0.007121155656056651,0.0016645663278413924,10000.0,9.483192351535598e-9,8.035332985656838e-9,2.370115547643596e-8,1.0e-43,8.232356027168371e-35,1.0e-43
0.7514285714285714,1000.0,1000.0,0.3107199981321491,1000.0,0.0009384522425957958,0.007190002118294837,0.001671257173518185,10000.0,9.51710628400404e-9,8.035332985656838e-9,2.3823787073066207e-8,1.0e-43,8.382693650217887e-35,1.0e-43
0.7521428571428571,1000.0,1000.0,0.31072102716753136,1000.0,0.0009491613317812522,0.007271249371861218,0.0016748793369917767,10000.0,9.68433640069646e-9,8.035332985656838e-9,2.388452632571813e-8,1.0e-43,8.445042870462767e-35,1.0e-43
0.7528571428571429,1000.0,1000.0,0.316423707209681,1000.0,0.0009518511539760642,0.007426808431823646,0.0016751386043378394,10000.0,9.68892708325642e-9,8.03533298565684e-9,2.3894252112060996e-8,1.0e-43,9.004240281637191e-35,1.0e-43
0.7535714285714286,1000.0,1000.0,0.31767583914202063,1000.0,0.0009520029845122996,0.007797385301439168,0.0016755242017911563,10000.0,9.80501374513318e-9,8.03533298565689e-9,2.3909183457438983e-8,1.0e-43,1.0367161580841395e-34,1.0e-43
0.7542857142857143,1000.0,1000.0,0.3203222929791036,1000.0,0.0009523559803793181,0.00822061322601704,0.0016770111347004337,10000.0,9.847674452418861e-9,8.035332985657652e-9,2.3934723518822242e-8,1.0e-43,1.4201366208973064e-34,1.0e-43
0.755,1000.0,1000.0,0.3221502818772053,1000.0,0.0009677030875939034,0.008592551183986847,0.0016770172811736656,10000.0,9.9899773598854e-9,8.035332985664028e-9,2.394481618359227e-8,1.0e-43,1.6741876003770749e-34,1.0e-43
0.7557142857142857,1000.0,1000.0,0.32424774123453187,1000.0,0.0009677724251075287,0.008634071869374626,0.001677510172204385,10000.0,1.0224844709179284e-8,8.035332985710692e-9,2.3951425983139942e-8,1.0e-43,1.769590473302734e-34,1.0e-43
0.7564285714285715,1000.0,1000.0,0.32484409360110805,1000.0,0.0009705689763183407,0.008900057412365367,0.0016780641044751429,10000.0,1.026178508527683e-8,8.035332986056316e-9,2.404627727996382e-8,1.0e-43,1.876373444770294e-34,1.0e-43
0.7571428571428571,1000.0,1000.0,0.3254313521888936,1000.0,0.0009705689763183407,0.009188450720319511,0.0016780642934855455,10000.0,1.0354627137231538e-8,8.035332988893073e-9,2.4049035734092413e-8,1.0e-43,1.9779908435999092e-34,1.0e-43
0.7578571428571429,1000.0,1000.0,0.3257203035649948,1000.0,0.0009734970609774114,0.009411865236307531,0.001678235748708934,10000.0,1.0432570174618972e-8,8.035333011444106e-9,2.4097759016968053e-8,1.0e-43,2.6231772405124985e-34,1.0e-43
0.7585714285714286,1000.0,1000.0,0.3281885374681284,1000.0,0.0009828895882549732,0.009772408191231307,0.0016800597766882504,10000.0,1.0468300995036456e-8,8.035333194610611e-9,2.410046368300814e-8,1.0e-43,2.6243757686102395e-34,1.0e-43
0.7592857142857142,1000.0,1000.0,0.3294995008285341,1000.0,0.0009834059727236461,0.011062149849634608,0.00168049029843753,10000.0,1.0483294010813092e-8,8.035333707461984e-9,2.410046368300814e-8,1.0e-43,2.8368077445725153e-34,1.0e-43
0.76,1000.0,1000.0,0.3331160565322282,1000.0,0.0009846002262763743,0.011202994181849361,0.0016849287873922172,10000.0,1.0575793317660566e-8,8.035333935935078e-9,2.4151585459948026e-8,1.0e-43,3.214486193100866e-34,1.0e-43
0.7607142857142857,1000.0,1000.0,0.3332733647885495,1000.0,0.0010037117973807754,0.011527611431032564,0.001689323854392698,10000.0,1.0601144850371736e-8,8.035336984701948e-9,2.4178478740797645e-8,1.0e-43,4.063547217538292e-34,1.0e-43
0.7614285714285715,1000.0,1000.0,0.33427010846875926,1000.0,0.0010151719589186238,0.012383532327880685,0.0016920204563764451,10000.0,1.0611678752425569e-8,8.035337145726108e-9,2.4181451249722496e-8,1.0e-43,5.22055261059591e-34,1.0e-43
0.7621428571428571,1000.0,1000.0,0.33837483002465646,1000.0,0.0010174893518387663,0.013681960492167189,0.0016923603687719713,10000.0,1.0698040365906876e-8,8.035339249359686e-9,2.4252573258713106e-8,1.0e-43,8.779577992065078e-34,1.0e-43
0.7628571428571429,1000.0,1000.0,0.33916345074898757,1000.0,0.0010227202379701433,0.01368279710366017,0.0016944747869679592,10000.0,1.0705981144537122e-8,8.035342301000606e-9,2.444819275093307e-8,1.0e-43,9.066812256837994e-34,1.0e-43
0.7635714285714286,1000.0,1000.0,0.3392614691869152,1000.0,0.001024849228297953,0.014654034782580495,0.0016944751412556645,10000.0,1.0849469304109803e-8,8.035357669649481e-9,2.4507407116382466e-8,1.0e-43,1.0284637835221153e-33,1.0e-43
0.7642857142857142,1000.0,1000.0,0.339471717699528,1000.0,0.0010729508589265285,0.015355594471383401,0.0016946399073371728,10000.0,1.1047421665260002e-8,8.035370827447551e-9,2.450860937613305e-8,1.0e-43,1.2104864402164494e-33,1.0e-43
0.765,1000.0,1000.0,0.3412942491082673,1000.0,0.001072992282575762,0.016946117793920194,0.0016978546559059551,10000.0,1.1081493345568502e-8,8.035386198578402e-9,2.4531031482060995e-8,1.0e-43,1.742374969916533e-33,1.0e-43
0.7657142857142857,1000.0,1000.0,0.34129433124297176,1000.0,0.001077102801572775,0.0178990349543253,0.001698841114522703,10000.0,1.1105028283994366e-8,8.03546785317373e-9,2.4580929860645985e-8,1.0e-43,1.7887137564315793e-33,1.0e-43
0.7664285714285715,1000.0,1000.0,0.3413234531554127,1000.0,0.0010771029228933097,0.0178990349543253,0.001700033250286026,10000.0,1.1301724954482583e-8,8.209369466503863e-9,2.4623320113736405e-8,1.0e-43,2.0410498604954246e-33,1.0e-43
0.7671428571428571,1000.0,1000.0,0.341406073440481,1000.0,0.0010879320474630409,0.017963413926355098,0.001700791911673794,10000.0,1.1401271924648485e-8,8.37046370598555e-9,2.4647324808699283e-8,1.0e-43,2.12657804216157e-33,1.0e-43
0.7678571428571429,1000.0,1000.0,0.3414816075655997,1000.0,0.0010929261789608582,0.019203622162682107,0.0017013575003880933,10000.0,1.140134285176276e-8,8.646072880419525e-9,2.4647715830866442e-8,1.0e-43,2.5326605303373446e-33,1.0e-43
0.7685714285714286,1000.0,1000.0,0.3444493905552672,1000.0,0.0010978056175398327,0.020286200739481727,0.0017040695874722515,10000.0,1.1601543701896186e-8,8.75277764098443e-9,2.4665321333325007e-8,1.0e-43,4.734780289294076e-33,1.0e-43
0.7692857142857142,1000.0,1000.0,0.3465923343148044,1000.0,0.0011161347098451104,0.021094869426859897,0.0017050149534477911,10000.0,1.1666607900908534e-8,9.236301628361313e-9,2.467627388664306e-8,1.0e-43,4.7870868204906205e-33,1.0e-43
0.77,1000.0,1000.0,0.3478692926110638,1000.0,0.0011436207536784863,0.0213827153529327,0.0017057462158919837,10000.0,1.1668485831353861e-8,9.284025074765395e-9,2.469060891796022e-8,1.0e-43,5.433567399223884e-33,1.0e-43
0.7707142857142857,1000.0,1000.0,0.34841083850556176,1000.0,0.001144439949428193,0.0213827153529327,0.0017078755746047771,10000.0,1.1704117968360434e-8,9.30538872088423e-9,2.4712402800098526e-8,1.0e-43,5.784595249431382e-33,1.0e-43
0.7714285714285715,1000.0,1000.0,0.34985109185306634,1000.0,0.0011485279712739184,0.0220382096622412,0.001709399703251188,10000.0,1.173105057826122e-8,9.401704824677328e-9,2.4713226996469068e-8,1.0e-43,5.814461613660496e-33,1.0e-43
0.7721428571428571,1000.0,1000.0,0.3510549726262142,1000.0,0.0011492764853144447,0.026820900757186485,0.0017105112186172832,10000.0,1.177122203498149e-8,9.511275819014508e-9,2.4713659567832937e-8,1.0e-43,6.633390701115837e-33,1.0e-43
0.7728571428571429,1000.0,1000.0,0.3511270002044046,1000.0,0.0011601461085730149,0.027024285616019755,0.0017114284757260585,10000.0,1.1827161022338935e-8,9.602534875069248e-9,2.4714334829241046e-8,1.0e-43,6.716708774114795e-33,1.0e-43
0.7735714285714286,1000.0,1000.0,0.35200183534958013,1000.0,0.0011730536276021214,0.027024285616019755,0.0017124815604124927,10000.0,1.1926587766123795e-8,9.9562869562505e-9,2.4736848883875237e-8,1.0e-43,7.03834479244028e-33,1.0e-43
0.7742857142857142,1000.0,1000.0,0.36002596203956483,1000.0,0.0011863622966271192,0.028461078334688,0.0017129517287036756,10000.0,1.2043153746247961e-8,9.961103968167209e-9,2.4745092485615715e-8,1.0e-43,7.19015843770092e-33,1.0e-43
0.775,1000.0,1000.0,0.364042392346903,1000.0,0.0011953708577243656,0.029349545555233763,0.0017147622509980178,10000.0,1.2066561181603239e-8,9.988701221359119e-9,2.475366869595666e-8,1.0e-43,7.240272520205666e-33,1.0e-43
0.7757142857142857,1000.0,1000.0,0.3653484896511277,1000.0,0.001204346186931749,0.029891881502363864,0.0017160685802832165,10000.0,1.2166088425976904e-8,1.0261785018684038e-8,2.48313480323725e-8,1.0e-43,7.283057268449607e-33,1.0e-43
0.7764285714285715,1000.0,1000.0,0.3653484896511277,1000.0,0.0012269349115957646,0.037066808547667515,0.0017209261557649736,10000.0,1.2264824276391277e-8,1.0381710526971822e-8,2.484691239488377e-8,1.0e-43,7.661863921922033e-33,1.0e-43
0.7771428571428571,1000.0,1000.0,0.3658867364524872,1000.0,0.0012296270989061745,0.04201161747925208,0.0017220449175252533,10000.0,1.22797604956801e-8,1.0418117452827209e-8,2.4880058376400703e-8,1.0e-43,7.68013020258022e-33,1.0e-43
0.7778571428571428,1000.0,1000.0,0.3658867364524872,1000.0,0.0012360615768965161,0.05021648513503859,0.0017220449175252533,10000.0,1.2338379664341843e-8,1.0601108237335973e-8,2.4911149210699947e-8,1.0e-43,7.988041154654624e-33,1.0e-43
0.7785714285714286,1000.0,1000.0,0.3693284015348105,1000.0,0.0012520190161268306,0.05021648513503859,0.0017251030384745965,10000.0,1.2477143295113238e-8,1.0714744536299977e-8,2.491866043048908e-8,1.0e-43,8.21622676340815e-33,1.0e-43
0.7792857142857142,1000.0,1000.0,0.36951629349557963,1000.0,0.0012572102918192805,0.05716833501333033,0.0017262707327398508,10000.0,1.2488290296437886e-8,1.0812903782454275e-8,2.491894163034044e-8,1.0e-43,9.23097221224032e-33,1.0e-43
0.78,1000.0,1000.0,0.3695758897293224,1000.0,0.0012574159918541563,0.06564350631615547,0.0017271538209489643,10000.0,1.2612924889183395e-8,1.0918472020185762e-8,2.4934390508894733e-8,1.0e-43,9.286512603754136e-33,1.0e-43
0.7807142857142857,1000.0,1000.0,0.3699425926050207,1000.0,0.0012765915542387104,0.0737767047137891,0.0017278126641520981,10000.0,1.2643463113615767e-8,1.1055592222288432e-8,2.493478891776673e-8,1.0e-43,9.302592397874063e-33,1.0e-43
0.7814285714285715,1000.0,1000.0,0.3771022601520757,1000.0,0.0012894820890292777,0.07600098596102789,0.0017291141353279096,10000.0,1.2656478065621576e-8,1.1071937739430113e-8,2.4939774430984324e-8,1.0e-43,9.3038249801991e-33,1.0e-43
0.7821428571428571,1000.0,1000.0,0.3779704752131015,1000.0,0.0012935412489659256,0.0825456678756289,0.0017296036571791194,10000.0,1.2745773813032538e-8,1.1274599652076355e-8,2.4964411324249228e-8,1.0e-43,9.344048885507292e-33,1.0e-43
0.7828571428571428,1000.0,1000.0,0.37896606907935054,1000.0,0.0013020316119552655,0.08682623600065041,0.0017309274461066693,10000.0,1.2837048742172953e-8,1.2032470533950226e-8,2.4978207200870436e-8,1.0e-43,9.394117732134836e-33,1.0e-43
0.7835714285714286,1000.0,1000.0,0.3817900555354748,1000.0,0.0013132838374213156,0.09966773641981573,0.0017321488026069247,10000.0,1.302460566649771e-8,1.2066561174888595e-8,2.4981691135187275e-8,1.0e-43,9.585623257337432e-33,1.0e-43
0.7842857142857143,1000.0,1000.0,0.3833607985866819,1000.0,0.0013139793632132738,0.34971620693363314,0.001733654393379639,10000.0,1.3094168016976666e-8,1.2243612210036408e-8,2.504150583714779e-8,1.0e-43,9.6068524985055e-33,1.0e-43
0.785,1000.0,1000.0,0.38441763164962867,1000.0,0.0013150416765821717,0.35118770139257643,0.0017363378161223643,10000.0,1.3102360264180991e-8,1.2306136031616939e-8,2.506229066697751e-8,1.0e-43,9.646294775030062e-33,1.0e-43
0.7857142857142857,1000.0,1000.0,0.3852570563951233,1000.0,0.0013158349404112778,0.4032972354156186,0.0017389663170617707,10000.0,1.3112969515523194e-8,1.2343264673294815e-8,2.5100092084442563e-8,1.0e-43,9.722497000665431e-33,1.0e-43
0.7864285714285715,1000.0,1000.0,0.388548225732953,1000.0,0.001339037563582218,0.4613183894706166,0.0017389663170617707,10000.0,1.3209462979171455e-8,1.2383798271329593e-8,2.5100092084442563e-8,1.0e-43,9.724340680748642e-33,1.0e-43
0.7871428571428571,1000.0,1000.0,0.39046138137522357,1000.0,0.00134664456294466,0.641145627350836,0.0017418560274791294,10000.0,1.3302480240314204e-8,1.2612896489588177e-8,2.511107991660749e-8,1.0e-43,1.0348949595737388e-32,1.0e-43
0.7878571428571428,1000.0,1000.0,0.3916077681004145,1000.0,0.0013578377018719548,0.7314959803045638,0.001743774779989977,10000.0,1.3303997531779782e-8,1.2655709187390175e-8,2.511913407142684e-8,1.0e-43,1.0413073383034616e-32,1.0e-43
0.7885714285714286,1000.0,1000.0,0.3946020317334901,1000.0,0.0013695122296339167,10000.0,0.0017446078909672841,10000.0,1.3351493199813385e-8,1.2745071905005338e-8,2.5126377409813903e-8,1.0e-43,1.0563434968384203e-32,1.0e-43
0.7892857142857143,1000.0,1000.0,0.40252918439848284,1000.0,0.0013695122296339167,10000.0,0.001745381954187075,10000.0,1.3621361144924559e-8,1.2745771978811198e-8,2.5154366733082494e-8,1.0e-43,1.058304482875131e-32,1.0e-43
0.79,1000.0,1000.0,0.40425174355069443,1000.0,0.0013737212734810037,10000.0,0.0017467672881280754,10000.0,1.3627424879339801e-8,1.2895726483955322e-8,2.5189401431257558e-8,1.0e-43,1.1038191511174113e-32,1.0e-43
0.7907142857142857,1000.0,1000.0,0.40634177607742594,1000.0,0.0013794218625117164,10000.0,0.0017517664018505596,10000.0,1.370028686680334e-8,1.3125972550753004e-8,2.521180664873383e-8,1.0e-43,1.1045139920428589e-32,1.0e-43
0.7914285714285715,1000.0,1000.0,0.4094263573473289,1000.0,0.0013935998568880387,10000.0,0.0017554851372582382,10000.0,1.3881881139188004e-8,1.3608748284910175e-8,2.521880156108411e-8,1.0e-43,1.1225475963007161e-32,1.0e-43
0.7921428571428571,1000.0,1000.0,0.4109266627475144,1000.0,0.0013995298177399357,10000.0,0.0017626748132467387,10000.0,1.4024193224929509e-8,1.402265636710485e-8,2.5317633986851562e-8,1.0e-43,1.127775516519499e-32,1.0e-43
0.7928571428571428,1000.0,1000.0,0.4135372661356287,1000.0,0.0014025545119088836,10000.0,0.0017654849922194725,10000.0,1.412118963546327e-8,1.4164923112249896e-8,2.534261865912161e-8,1.0e-43,1.1303726163197428e-32,1.0e-43
0.7935714285714286,1000.0,1000.0,0.41433255532810126,1000.0,0.0014087069940466196,10000.0,0.0017665295921723693,10000.0,1.4304747235463994e-8,1.4300973856300766e-8,2.5366086529961153e-8,1.0e-43,1.1316351712873328e-32,1.0e-43
0.7942857142857143,1000.0,1000.0,0.4171467998684717,1000.0,0.0014189638462704498,10000.0,0.0017694776633779014,10000.0,1.4305115043156102e-8,1.440155310233088e-8,2.5366097357851738e-8,1.0e-43,1.139854576705946e-32,1.0e-43
0.795,1000.0,1000.0,0.4175634359745195,1000.0,0.001428446619582779,10000.0,0.0017734085892247538,10000.0,1.4365518478158982e-8,1.4428156974188665e-8,2.539238856612992e-8,1.0e-43,1.1410859728432306e-32,1.0e-43
0.7957142857142857,1000.0,1000.0,0.41899272848632757,1000.0,0.0014329049555174447,10000.0,0.0017741085275112085,10000.0,1.4428157257579858e-8,1.4536068927535996e-8,2.5417481909415028e-8,1.0e-43,1.1448880222729877e-32,1.0e-43
0.7964285714285714,1000.0,1000.0,0.4191063125856509,1000.0,0.0014468622855904455,10000.0,0.001775495198534414,10000.0,1.444589997647076e-8,1.4967907427681648e-8,2.542352642416141e-8,1.0e-43,1.1484128880731653e-32,1.0e-43
0.7971428571428572,1000.0,1000.0,0.4201467738046051,1000.0,0.0014527464580914708,10000.0,0.0017756924067959868,10000.0,1.4621521477228687e-8,1.5594495408212513e-8,2.5437277813121507e-8,1.0e-43,1.1541433703978548e-32,1.0e-43
0.7978571428571428,1000.0,1000.0,0.4201467738046051,1000.0,0.001458783829199782,10000.0,0.0017763853936689938,10000.0,1.4654943384147767e-8,1.57209174760203e-8,2.5441497669766937e-8,1.0e-43,1.162583569232638e-32,1.0e-43
0.7985714285714286,1000.0,1000.0,0.4221877791113003,1000.0,0.0014633178916620489,10000.0,0.0017785879527055873,10000.0,1.4657312455530476e-8,1.578259935609129e-8,2.5456068910255266e-8,1.0e-43,1.1729440992907495e-32,1.0e-43
0.7992857142857143,1000.0,1000.0,0.42311175682548297,1000.0,0.0014673384555971495,10000.0,0.0017830033931932265,10000.0,1.4672226531724926e-8,1.596714945690976e-8,2.545767887627002e-8,1.0e-43,1.1962644852243523e-32,1.0e-43
0.8,1000.0,1000.0,0.4278802401745374,1000.0,0.001471910735411919,10000.0,0.001783206419758597,10000.0,1.4778989051287662e-8,1.6432377246527876e-8,2.5464200315252123e-8,1.0e-43,1.2118948648382448e-32,1.0e-43
0.8007142857142857,1000.0,1000.0,0.428165729923599,1000.0,0.001476601184781578,10000.0,0.0017869233705027263,10000.0,1.4865872342752887e-8,1.7800046073278473e-8,2.5499631011987414e-8,1.0e-43,1.2510861091982848e-32,1.0e-43
0.8014285714285714,1000.0,1000.0,0.434367519090769,1000.0,0.0014882704932745012,10000.0,0.0017876822946002028,10000.0,1.4958185413286678e-8,1.7846037092231133e-8,2.5499631011987414e-8,1.0e-43,1.2550546766645046e-32,1.0e-43
0.8021428571428572,1000.0,1000.0,0.43678435694803097,1000.0,0.0014918835260830656,10000.0,0.0017895772037114302,10000.0,1.4963820153707303e-8,1.8348954891120122e-8,2.5522434642776095e-8,1.0e-43,1.267114136288171e-32,1.0e-43
0.8028571428571428,1000.0,1000.0,0.4395583118316122,1000.0,0.0014942774814686258,10000.0,0.0017897360689716041,10000.0,1.5043051071681157e-8,1.922715402929806e-8,2.5599317223649744e-8,1.0e-43,1.2761856502011193e-32,1.0e-43
0.8035714285714286,1000.0,1000.0,0.4510165257611526,1000.0,0.0014990388748094016,10000.0,0.0017903292435033726,10000.0,1.54077315847355e-8,1.9341201421832975e-8,2.5636518982172817e-8,1.0e-43,1.3156902593366892e-32,1.0e-43
0.8042857142857143,1000.0,1000.0,0.4527741851983091,1000.0,0.001499148705276992,10000.0,0.001793394923811175,10000.0,1.5410483326428553e-8,1.970360747359223e-8,2.5649392412130438e-8,1.0e-43,1.3574108081703572e-32,1.0e-43
0.805,1000.0,1000.0,0.45388441069317725,1000.0,0.0015044264736075441,10000.0,0.0017941902950692156,10000.0,1.5786566281002097e-8,1.9841096733713627e-8,2.5676710253223903e-8,1.0e-43,1.415185821796998e-32,1.0e-43
0.8057142857142857,1000.0,1000.0,0.45499398519030715,1000.0,0.0015104889724371195,10000.0,0.0017944271954205618,10000.0,1.5848615746897673e-8,1.9963195531244997e-8,2.569974154524376e-8,1.0e-43,1.4579265479798262e-32,1.0e-43
0.8064285714285714,1000.0,1000.0,0.4640908088686412,1000.0,0.0015350258385828108,10000.0,0.0018014363143133223,10000.0,1.6232185522451942e-8,2.0109721169035367e-8,2.5712367010251398e-8,1.0e-43,1.4915155520361777e-32,1.0e-43
0.8071428571428572,1000.0,1000.0,0.4641139098058471,1000.0,0.0015414189904568308,10000.0,0.0018049791588901506,10000.0,1.642419753201883e-8,2.0171994104216963e-8,2.5714346744925103e-8,1.0e-43,1.4969491674398375e-32,1.0e-43
0.8078571428571428,1000.0,1000.0,0.4656906559136336,1000.0,0.0015593496931130357,10000.0,0.0018056211945733742,10000.0,1.6559321329889772e-8,2.0520251805183238e-8,2.5729170137987076e-8,1.0e-43,1.5752018804901618e-32,1.0e-43
0.8085714285714286,1000.0,1000.0,0.4672423509236556,1000.0,0.0015595374891489173,10000.0,0.00180565409496347,10000.0,1.6593032048327715e-8,2.0911896775824868e-8,2.579800435652926e-8,1.0e-43,1.6130764615763628e-32,1.0e-43
0.8092857142857143,1000.0,1000.0,0.46724415617578696,1000.0,0.0015598986603641445,10000.0,0.0018064747518781732,10000.0,1.711885683125909e-8,2.2866383273031982e-8,2.580079027085459e-8,1.0e-43,1.6347544381196747e-32,1.0e-43
0.81,1000.0,1000.0,0.46724876594623677,1000.0,0.0015646599290860437,10000.0,0.001808029669055565,10000.0,1.7417317195194393e-8,2.288584601054726e-8,2.581518156099418e-8,1.0e-43,1.6915810915476812e-32,1.0e-43
0.8107142857142857,1000.0,1000.0,0.4672540633007871,1000.0,0.0015696898073729638,10000.0,0.001816033738386667,10000.0,1.7672174014905117e-8,2.3447850738638317e-8,2.5819805712038315e-8,1.0e-43,1.7427791815497685e-32,1.0e-43
0.8114285714285714,1000.0,1000.0,0.467255639530255,1000.0,0.0015741229111144335,10000.0,0.0018213952154206771,10000.0,1.768408139286741e-8,2.3624980726132568e-8,2.5829883057474927e-8,1.0e-43,1.7674565797705308e-32,1.0e-43
0.8121428571428572,1000.0,1000.0,0.4672556395341984,1000.0,0.0015756741422211474,10000.0,0.0018292666732244811,10000.0,1.7814216104685228e-8,2.5961199317284464e-8,2.5854548883989058e-8,1.0e-43,1.899947731935063e-32,1.0e-43
0.8128571428571428,1000.0,1000.0,0.46725563953575117,1000.0,0.001579006939232955,10000.0,0.0018311796318195243,10000.0,1.805307045070529e-8,2.5965560222068373e-8,2.5855163735752983e-8,1.0e-43,1.983738477514438e-32,1.0e-43
0.8135714285714286,1000.0,1000.0,0.46725563953606813,1000.0,0.001584013279252432,10000.0,0.001831271135178396,10000.0,1.8127768906033187e-8,2.618995423468067e-8,2.5864810841925914e-8,1.0e-43,2.2717259492226824e-32,1.0e-43
0.8142857142857143,1000.0,1000.0,0.4672556395361087,1000.0,0.0015856924238750127,10000.0,0.001831506160568741,10000.0,1.834898267236938e-8,2.6412613474771766e-8,2.5886135292830967e-8,1.0e-43,2.2975592256731947e-32,1.0e-43
0.815,1000.0,1000.0,0.46725563953611476,1000.0,0.0015886120331058704,10000.0,0.001831506160568741,10000.0,1.8555619942681875e-8,2.6590985138879196e-8,2.5889932678588932e-8,1.0e-43,2.8384956067532204e-32,1.0e-43
0.8157142857142857,1000.0,1000.0,0.4672556395361159,1000.0,0.0015886120331087125,10000.0,0.0018354385001633187,10000.0,1.922715402929806e-8,2.6608530524201284e-8,2.5917992480697244e-8,1.0e-43,3.09499558274644e-32,1.0e-43
0.8164285714285714,1000.0,1000.0,0.46725563953611615,1000.0,0.0015898769788883584,10000.0,0.0018354385001633187,10000.0,1.925429923255422e-8,2.6760732918593683e-8,2.592766526719565e-8,1.0e-43,3.16585434427229e-32,1.0e-43
0.8171428571428572,1000.0,1000.0,0.4672556395361162,1000.0,0.0015914108313512263,10000.0,0.0018356702048262542,10000.0,1.9291495618386163e-8,2.676101131745847e-8,2.595537815819977e-8,1.0e-43,4.2280761562919273e-32,1.0e-43
0.8178571428571428,1000.0,1000.0,0.46725563953611626,1000.0,0.0015914186213857122,10000.0,0.0018385338539548745,10000.0,1.933772558196835e-8,2.7513027774373023e-8,2.5968592006159205e-8,1.0e-43,4.3719512196922583e-32,1.0e-43
0.8185714285714286,1000.0,1000.0,0.46725563953611626,1000.0,0.0015937503039286103,10000.0,0.0018561970408814462,10000.0,1.9341201425859677e-8,2.79765428465219e-8,2.5968926911673302e-8,1.0e-43,6.951657724737458e-32,1.0e-43
0.8192857142857143,1000.0,1000.0,0.46725563953611626,1000.0,0.0015980036525779008,10000.0,0.0018596024059488203,10000.0,1.979745285787706e-8,2.8267322447500795e-8,2.6018887925782537e-8,1.0e-43,8.418330893198854e-32,1.0e-43
0.82,1000.0,1000.0,0.46725563953611626,1000.0,0.0015995692570674675,10000.0,0.0018636623976592802,10000.0,1.9963195531244997e-8,3.143830432087379e-8,2.6037144438676884e-8,1.0e-43,1.3257337811035361e-31,1.0e-43
0.8207142857142857,1000.0,1000.0,0.46725563953611626,1000.0,0.0015998838152300873,10000.0,0.0018643873221089765,10000.0,1.9964841717778508e-8,3.1619965514587054e-8,2.6055649582596867e-8,1.0e-43,1.5593381432233596e-31,1.0e-43
0.8214285714285714,1000.0,1000.0,0.46725563953611626,1000.0,0.0015999999903818182,10000.0,0.0018693592945200033,10000.0,2.0008919525831e-8,3.166091651177327e-8,2.6072026708742198e-8,1.0e-43,1.6665411593629652e-31,1.0e-43
0.8221428571428572,1000.0,1000.0,0.46725563953611626,1000.0,0.0016055856372645815,10000.0,0.0018694098365071284,10000.0,2.004087734272e-8,3.208769766249486e-8,2.607317755877278e-8,1.0e-43,1.8590091099796477e-31,1.0e-43
0.8228571428571428,1000.0,1000.0,0.46725563953611626,1000.0,0.001608470991695145,10000.0,0.0018709506193053122,10000.0,2.004087734272e-8,3.259086118721859e-8,2.6088845045781125e-8,1.0e-43,2.230932309114847e-31,1.0e-43
0.8235714285714286,1000.0,1000.0,0.46725563953611626,1000.0,0.0016095555595678152,10000.0,0.0018744298393916317,10000.0,2.004087734272e-8,3.281291779164879e-8,2.610043874228529e-8,1.0e-43,2.332181240671168e-31,1.0e-43
0.8242857142857143,1000.0,1000.0,0.46725563953611626,1000.0,0.0016138283192328135,10000.0,0.0018745473650418746,10000.0,2.004087734272e-8,3.5778597591300154e-8,2.6116347082451056e-8,1.0e-43,2.693312879044564e-31,1.0e-43
0.825,1000.0,1000.0,0.46725563953611626,1000.0,0.0016282771233781805,10000.0,0.0018786437671064777,10000.0,2.004087734272e-8,3.711194630121869e-8,2.61346224901686e-8,1.0e-43,2.7523382597871265e-31,1.0e-43
0.8257142857142857,1000.0,1000.0,0.46725563953611626,1000.0,0.001629403401557578,10000.0,0.0018792107606334625,10000.0,2.004087734272e-8,3.7372004995807356e-8,2.613749120595409e-8,1.0e-43,2.770179038257137e-31,1.0e-43
0.8264285714285714,1000.0,1000.0,0.46725563953611626,1000.0,0.0016370888875608279,10000.0,0.0018837985353546119,10000.0,2.004087734272e-8,4.042736700388728e-8,2.6211871550385133e-8,1.0e-43,2.9098090080519484e-31,1.0e-43
0.8271428571428572,1000.0,1000.0,0.46725563953611626,1000.0,0.0016412898708699564,10000.0,0.001886995666145096,10000.0,2.004087734272e-8,4.213456719683403e-8,2.623482379385057e-8,1.0e-43,3.4964169192130628e-31,1.0e-43
0.8278571428571428,1000.0,1000.0,0.46725563953611626,1000.0,0.0016420503252874432,10000.0,0.001887302143494432,10000.0,2.004087734272e-8,4.217555790841359e-8,2.623482379385057e-8,1.0e-43,3.8948622035684393e-31,1.0e-43
0.8285714285714286,1000.0,1000.0,0.46725563953611626,1000.0,0.0016437531308396596,10000.0,0.001888068416574032,10000.0,2.004087734272e-8,4.4571425085359794e-8,2.6297849183012625e-8,1.0e-43,4.453104618681907e-31,1.0e-43
0.8292857142857143,1000.0,1000.0,0.46725563953611626,1000.0,0.001644849723242629,10000.0,0.0018939934211787978,10000.0,2.004087734272e-8,4.6136840430633966e-8,2.6304229651589804e-8,1.0e-43,4.6382486873898865e-31,1.0e-43
0.83,1000.0,1000.0,0.46725563955080585,1000.0,0.0016471831584731406,10000.0,0.0019050394140617032,10000.0,2.0097186363029706e-8,4.6155825834906334e-8,2.6401093774834925e-8,1.0e-43,5.218149220406122e-31,1.0e-43
0.8307142857142857,1000.0,1000.0,0.46725563977865237,1000.0,0.0016645663217963553,10000.0,0.0019050481211942579,10000.0,2.030405350509674e-8,4.706072223084249e-8,2.6463318601128684e-8,1.0e-43,5.481715353911982e-31,1.0e-43
0.8314285714285714,1000.0,1000.0,0.4672556402910511,1000.0,0.0016712361823152402,10000.0,0.0019055405111847521,10000.0,2.0332686106824834e-8,4.8044088804954466e-8,2.6490065787695892e-8,1.0e-43,6.775005537579827e-31,1.0e-43
0.8321428571428572,1000.0,1000.0,0.467255640528074,1000.0,0.0016782242111147052,10000.0,0.0019055405111847521,10000.0,2.0430875405466975e-8,4.822062154985339e-8,2.6492314959597502e-8,1.0e-43,8.244998353688036e-31,1.0e-43
0.8328571428571429,1000.0,1000.0,0.46725564223299004,1000.0,0.0016923533362054064,10000.0,0.0019055405111847567,10000.0,2.052084177173162e-8,4.82676518390071e-8,2.6562827459250586e-8,1.0e-43,8.375575080513041e-31,1.0e-43
0.8335714285714285,1000.0,1000.0,0.4672556423225737,1000.0,0.0016944747764009995,10000.0,0.0019102173567061749,10000.0,2.0612624406398507e-8,4.828416019912771e-8,2.6579020390498675e-8,1.0e-43,1.0866180092978085e-30,1.0e-43
0.8342857142857143,1000.0,1000.0,0.4672556451260773,1000.0,0.0016944751302306437,10000.0,0.001919764307385014,10000.0,2.113066565007177e-8,4.8897178370134043e-8,2.661043207828626e-8,1.0e-43,1.6058257017789246e-30,1.0e-43
0.835,1000.0,1000.0,0.467255645668068,1000.0,0.0016974913863416492,10000.0,0.0019229622460154026,10000.0,2.136159137081758e-8,4.958270102845479e-8,2.664409852564549e-8,1.0e-43,1.8021393452576923e-30,1.0e-43
0.8357142857142857,1000.0,1000.0,0.46725564599615566,1000.0,0.001705745937301323,10000.0,0.0019263119869606011,10000.0,2.1374697322560602e-8,5.1032358750483994e-8,2.6677661277917542e-8,1.0e-43,3.0844084383650623e-30,1.0e-43
0.8364285714285714,1000.0,1000.0,0.46725564866503166,1000.0,0.0017073144905591089,10000.0,0.001930540217592141,10000.0,2.1776375533953883e-8,5.122383665456238e-8,2.669148739802195e-8,1.0e-43,3.468500697663887e-30,1.0e-43
0.8371428571428572,1000.0,1000.0,0.46725564953930687,1000.0,0.001712465255307901,10000.0,0.0019344993169034647,10000.0,2.1924685981489258e-8,5.236478664905975e-8,2.6741752869957926e-8,1.0e-43,3.853269426901494e-30,1.0e-43
0.8378571428571429,1000.0,1000.0,0.46725565259672486,1000.0,0.0017321477218916219,10000.0,0.001936911217577867,10000.0,2.2492667125456645e-8,5.2516950719897825e-8,2.676301772776228e-8,1.0e-43,4.898165251922916e-30,1.0e-43
0.8385714285714285,1000.0,1000.0,0.4672556527412195,1000.0,0.0017336543494333569,10000.0,0.0019383628076108663,10000.0,2.2568290158950147e-8,5.254529602427057e-8,2.6792781361631343e-8,1.0e-43,4.9486686872524285e-30,1.0e-43
0.8392857142857143,1000.0,1000.0,0.4672556573310318,1000.0,0.001741426827319607,10000.0,0.0019397065080992424,10000.0,2.257437126088413e-8,5.378391540660297e-8,2.6806128949906558e-8,1.0e-43,4.9498103585215596e-30,1.0e-43
0.84,1000.0,1000.0,0.4672556742836803,1000.0,0.0017478544875665788,10000.0,0.0019463021218766715,10000.0,2.270068415887754e-8,5.4449179507790807e-8,2.6814862520339544e-8,1.0e-43,6.106136841655019e-30,1.0e-43
0.8407142857142857,1000.0,1000.0,0.4672556796107505,1000.0,0.0017626744794217747,10000.0,0.001967276499422592,10000.0,2.2717952468356356e-8,5.537887163681798e-8,2.6836802628648018e-8,1.0e-43,8.224469758960923e-30,1.0e-43
0.8414285714285714,1000.0,1000.0,0.46725568505112564,1000.0,0.001765484986819552,10000.0,0.001979874090869642,10000.0,2.2743907624297427e-8,5.86117579580808e-8,2.683779479613924e-8,1.0e-43,8.226232744106981e-30,1.0e-43
0.8421428571428572,1000.0,1000.0,0.46725569295355923,1000.0,0.0017708095870925884,10000.0,0.0019801899048164004,10000.0,2.278585861671776e-8,6.022611413396491e-8,2.6842818770457813e-8,1.0e-43,1.6250356714014262e-29,1.0e-43
0.8428571428571429,1000.0,1000.0,0.4672557201201071,1000.0,0.0017734671646926694,10000.0,0.001988449389260248,10000.0,2.2866440231459766e-8,6.450040604275909e-8,2.688714642783066e-8,1.0e-43,1.6849816884662748e-29,1.0e-43
0.8435714285714285,1000.0,1000.0,0.46725582558801576,1000.0,0.001774108527506197,10000.0,0.0019889142214222118,10000.0,2.2916933530064494e-8,7.866524019153042e-8,2.7001802275063718e-8,1.0e-43,2.0836379363591452e-29,1.0e-43
0.8442857142857143,1000.0,1000.0,0.4672558385940734,1000.0,0.0017832064163652653,10000.0,0.0019889142214222118,10000.0,2.2926049942639212e-8,8.130104028201574e-8,2.702302805803072e-8,1.0e-43,2.2490449064632645e-29,1.0e-43
0.845,1000.0,1000.0,0.4672558859253356,1000.0,0.0017835009003534259,10000.0,0.0019908094449627724,10000.0,2.3007187935793648e-8,8.190153241705365e-8,2.7080366195664008e-8,1.0e-43,2.2875920269320604e-29,1.0e-43
0.8457142857142858,1000.0,1000.0,0.4672560677316616,1000.0,0.001788243055705576,10000.0,0.0019908094449627724,10000.0,2.319548476932056e-8,8.291992706969689e-8,2.7208284272632866e-8,1.0e-43,2.3115440999344275e-29,1.0e-43
0.8464285714285714,1000.0,1000.0,0.46725617782145623,1000.0,0.00180647475186452,10000.0,0.0020026334596351144,10000.0,2.329112049164772e-8,8.317583537303848e-8,2.7226237367749937e-8,1.0e-43,2.5563558480361544e-29,1.0e-43
0.8471428571428572,1000.0,1000.0,0.4672562602853616,1000.0,0.0018077856680632312,10000.0,0.002016715494981953,10000.0,2.356606146397511e-8,8.330864194621813e-8,2.7265807147549595e-8,1.0e-43,3.02733438294674e-29,1.0e-43
0.8478571428571429,1000.0,1000.0,0.46725632937801914,1000.0,0.0018292666732244811,10000.0,0.002029629662598376,10000.0,2.3570285986798085e-8,8.429730356527018e-8,2.7267885683075006e-8,1.0e-43,3.095758337396473e-29,1.0e-43
0.8485714285714285,1000.0,1000.0,0.4672563297763894,1000.0,0.0018573070324382351,10000.0,0.002035042338022402,10000.0,2.3639301098994998e-8,8.610113811164544e-8,2.7286222391384873e-8,1.0e-43,3.135758748418597e-29,1.0e-43
0.8492857142857143,1000.0,1000.0,0.4686937928466867,1000.0,0.001869359291450808,10000.0,0.00204696451384351,10000.0,2.382330620970048e-8,8.86338052100811e-8,2.7359018256279132e-8,1.0e-43,3.287432984467884e-29,1.0e-43
0.85,1000.0,1000.0,0.46990403650017093,1000.0,0.0018786437669871853,10000.0,0.0020491735044522335,10000.0,2.388452621163706e-8,9.186372867930137e-8,2.737297189669673e-8,1.0e-43,3.3005206539816087e-29,1.0e-43
0.8507142857142858,1000.0,1000.0,0.47833018611064065,1000.0,0.0018872944420885275,10000.0,0.002057463369867141,10000.0,2.450860937613305e-8,9.363434236886944e-8,2.7578219347042783e-8,1.0e-43,4.1217340626515266e-29,1.0e-43
0.8514285714285714,1000.0,1000.0,0.4830655010753061,1000.0,0.0018939934210757492,10000.0,0.002074692478368978,10000.0,2.464771478856945e-8,9.516815272304276e-8,2.7614960202184455e-8,1.0e-43,4.196280174070734e-29,1.0e-43
0.8521428571428571,1000.0,1000.0,0.48602954646308355,1000.0,0.0019029553417434781,10000.0,0.0020905570603125877,10000.0,2.481308847335783e-8,9.65625720300547e-8,2.7673415774252888e-8,1.0e-43,4.666907258220301e-29,1.0e-43
0.8528571428571429,1000.0,1000.0,0.4882226915973452,1000.0,0.0019029824786584448,10000.0,0.0020905570603125877,10000.0,2.493422299647882e-8,1.0572695566764384e-7,2.771285298037928e-8,1.0e-43,5.021244728551405e-29,1.0e-43
0.8535714285714285,1000.0,1000.0,0.4883593557131165,1000.0,0.0019100339175086507,10000.0,0.0021246666428864865,10000.0,2.496441119370628e-8,1.0642820004438776e-7,2.7788537138575877e-8,1.0e-43,5.14509900091772e-29,1.0e-43
0.8542857142857143,1000.0,1000.0,0.493362780517829,1000.0,0.0019197593643499424,10000.0,0.0021352113769646016,10000.0,2.5342510222591173e-8,1.0895670103633703e-7,2.7865701823585494e-8,1.0e-43,5.178430759850969e-29,1.0e-43
0.855,1000.0,1000.0,0.495984734394203,1000.0,0.001934029100944626,10000.0,0.002138087674375175,10000.0,2.539204730001365e-8,1.1621929619856306e-7,2.7874996197405206e-8,1.0e-43,5.382799636718947e-29,1.0e-43
0.8557142857142858,1000.0,1000.0,0.49648591187130003,1000.0,0.0019369112160466588,10000.0,0.0021435010322145335,10000.0,2.540976473349583e-8,1.1694790176840353e-7,2.7881196158092727e-8,1.0e-43,5.404733857376786e-29,1.0e-43
0.8564285714285714,1000.0,1000.0,0.501285099053721,1000.0,0.001961732697877615,10000.0,0.0021960220956081353,10000.0,2.5457673662396034e-8,1.1767218233275916e-7,2.7888371383358867e-8,1.0e-43,5.468044479272877e-29,1.0e-43
0.8571428571428571,1000.0,1000.0,0.5023489943860522,1000.0,0.001979835235910585,10000.0,0.0022413964125757497,10000.0,2.5712366976846735e-8,1.201017964473382e-7,2.792107729143848e-8,1.0e-43,5.475836453901538e-29,1.0e-43
0.8578571428571429,1000.0,1000.0,0.5053868938591387,1000.0,0.0019884489111954722,10000.0,0.0022413964125757497,10000.0,2.58197846371063e-8,1.3310032374281343e-7,2.7958066661245438e-8,1.0e-43,5.620387688015318e-29,1.0e-43
0.8585714285714285,1000.0,1000.0,0.5245523666428902,1000.0,0.002016714398732283,10000.0,0.0022467717805105983,10000.0,2.596651563344129e-8,1.4998826277275068e-7,2.8055559016418445e-8,1.0e-43,9.904060705081323e-29,1.0e-43
0.8592857142857143,1000.0,1000.0,0.5267021376797312,1000.0,0.0020296289600479577,10000.0,0.0022556919106648033,10000.0,2.602147631794442e-8,1.5526967787726536e-7,2.849625325555837e-8,1.0e-43,1.0469033839053195e-28,1.0e-43
0.86,1000.0,1000.0,0.5268237868592835,1000.0,0.0020469637740069004,10000.0,0.002288468909730727,10000.0,2.6234823650457703e-8,1.6035202083595195e-7,2.855304587236331e-8,1.0e-43,2.0013634712457536e-28,1.0e-43
0.8607142857142858,1000.0,1000.0,0.5276865832778198,1000.0,0.0020746501066544578,10000.0,0.002289190411142635,10000.0,2.6234823650457703e-8,1.6081069277287647e-7,2.8637887215960544e-8,1.0e-43,2.0717233012880512e-28,1.0e-43
0.8614285714285714,1000.0,1000.0,0.5276865832778198,1000.0,0.002097716221068518,10000.0,0.002293641949984218,10000.0,2.6463231833158386e-8,1.660740632770978e-7,2.913818170517982e-8,1.0e-43,2.2320983955908264e-28,1.0e-43
0.8621428571428571,1000.0,1000.0,0.531046460552413,1000.0,0.002124666211351837,10000.0,0.0023180317900693727,10000.0,2.660862011693386e-8,1.8266769986271714e-7,2.9206538118014612e-8,1.0e-43,3.155069548624941e-28,1.0e-43
0.8628571428571429,1000.0,1000.0,0.5310562741013057,1000.0,0.002270665833593195,10000.0,0.00233807842969103,10000.0,2.668553644280717e-8,1.8652040075276025e-7,2.9207462014249595e-8,1.0e-43,3.440463535822884e-28,1.0e-43
0.8635714285714285,1000.0,1000.0,0.5425218238368963,1000.0,0.0022717701633612323,10000.0,0.0023602944593667367,10000.0,2.6792766750159167e-8,1.8896568842492708e-7,2.9271148144395932e-8,1.0e-43,3.5674385511473052e-28,1.0e-43
0.8642857142857143,1000.0,1000.0,0.5435766518115568,1000.0,0.0022879741329685753,10000.0,0.002360363649047605,10000.0,2.680894766294547e-8,1.9311495329311187e-7,2.9271148144395932e-8,1.0e-43,3.786496519581166e-28,1.0e-43
0.865,1000.0,1000.0,0.557249985909889,1000.0,0.0023180317899666497,10000.0,0.002370939520976748,10000.0,2.680994366002746e-8,2.056148677422256e-7,2.969352371367986e-8,1.0e-43,4.424275596635043e-28,1.0e-43
0.8657142857142858,1000.0,1000.0,0.5609593281488252,1000.0,0.0023380678652535404,10000.0,0.00238065653828919,10000.0,2.681475338251788e-8,2.3353849160128248e-7,2.9742696825258932e-8,1.0e-43,4.644810521390228e-28,1.0e-43
0.8664285714285714,1000.0,1000.0,0.5641233507098061,1000.0,0.002360224244668859,10000.0,0.002386344307196289,10000.0,2.7053871996764742e-8,2.3378192431922815e-7,2.9855518769960954e-8,1.0e-43,5.0159372235061375e-28,1.0e-43
0.8671428571428571,1000.0,1000.0,0.5678744953371418,1000.0,0.0023603519614579104,10000.0,0.002408285770474256,10000.0,2.7226221169889345e-8,2.3440272973885692e-7,2.9973840802527245e-8,1.0e-43,6.206004982958649e-28,1.0e-43
0.8678571428571429,1000.0,1000.0,0.5679392322063634,1000.0,0.0023709388787149033,10000.0,0.002408285770474256,10000.0,2.724587617490448e-8,2.3509052279577015e-7,3.0028161286322624e-8,1.0e-43,6.206004982958649e-28,1.0e-43
0.8685714285714285,1000.0,1000.0,0.5730991484758694,1000.0,0.0024137997169890717,10000.0,0.002410748808022962,10000.0,2.7602038710420625e-8,2.460671835181615e-7,3.007407435872621e-8,1.0e-43,1.1275649510342355e-27,1.0e-43
0.8692857142857143,1000.0,1000.0,0.5813965344782174,1000.0,0.0024301088291822644,10000.0,0.002413799719086836,10000.0,2.7602886064605912e-8,2.4621775965444874e-7,3.019642009173246e-8,1.0e-43,1.327964358828039e-27,1.0e-43
0.87,1000.0,1000.0,0.5861698561941558,1000.0,0.0024346597850115797,10000.0,0.0024301438295425337,10000.0,2.7659063252966505e-8,2.4621775965444874e-7,3.026274793151018e-8,1.0e-43,1.7547969803431388e-27,1.0e-43
0.8707142857142857,1000.0,1000.0,0.5933621333183285,1000.0,0.0024346597850115797,10000.0,0.002439621526394223,10000.0,2.786238479842346e-8,2.5274944287995847e-7,3.032559064345506e-8,1.0e-43,1.7786445659056094e-27,1.0e-43
0.8714285714285714,1000.0,1000.0,0.5980807558505501,1000.0,0.0024469747071604797,10000.0,0.0024469747071604797,10000.0,2.787441415884288e-8,2.5274944287995847e-7,3.0329451099566746e-8,1.0e-43,1.8251626471590825e-27,1.0e-43
0.8721428571428571,1000.0,1000.0,0.6079664650529251,1000.0,0.0024663509222760806,10000.0,0.002450970825794043,10000.0,2.788119583828143e-8,2.606045735835167e-7,3.0391736406535985e-8,1.0e-43,2.433623122487876e-27,1.0e-43
0.8728571428571429,1000.0,1000.0,0.6115487187510528,1000.0,0.00252967527899681,10000.0,0.0024590021279558873,10000.0,2.794441680767585e-8,2.688035132077431e-7,3.044795596691497e-8,1.0e-43,3.299835435829656e-27,1.0e-43
0.8735714285714286,1000.0,1000.0,0.6152479435298572,1000.0,0.002558751360371051,10000.0,0.0024663509460694736,10000.0,2.836212011040706e-8,2.688035132077431e-7,3.059805355987878e-8,1.0e-43,3.449173907578601e-27,1.0e-43
0.8742857142857143,1000.0,1000.0,0.6256852696750798,1000.0,0.0025631094394481624,10000.0,0.0024768187388961175,10000.0,2.920653811801461e-8,2.7444383859786514e-7,3.07342468258404e-8,1.0e-43,3.794597698252463e-27,1.0e-43
0.875,1000.0,1000.0,0.6314762682899621,1000.0,0.0025644831822517543,10000.0,0.0025089303545162683,10000.0,2.920745921152114e-8,2.7706035528699725e-7,3.0816385199724595e-8,1.0e-43,5.709631945282692e-27,1.0e-43
0.8757142857142857,1000.0,1000.0,0.6496163917723138,1000.0,0.002603659531351741,10000.0,0.0025089303545162683,10000.0,2.9738893130059958e-8,2.85286970122813e-7,3.088199863914624e-8,1.0e-43,5.756124175461519e-27,1.0e-43
0.8764285714285714,1000.0,1000.0,0.6519750210431926,1000.0,0.0026038867823462955,10000.0,0.002511371138266137,10000.0,2.985551878461799e-8,3.004630507457989e-7,3.116833134475171e-8,1.0e-43,7.44633044349335e-27,1.0e-43
0.8771428571428571,1000.0,1000.0,0.6537102443795818,1000.0,0.0026055149701916798,10000.0,0.0025139149853896027,10000.0,3.001592300398119e-8,3.004630507457989e-7,3.118068815984565e-8,1.0e-43,7.58795055837451e-27,1.0e-43
0.8778571428571429,1000.0,1000.0,0.6537200664497677,1000.0,0.0026106034258977003,10000.0,0.002523706254099609,10000.0,3.0074051385120544e-8,3.1186631411299184e-7,3.134980145522643e-8,1.0e-43,8.886892263274628e-27,1.0e-43
0.8785714285714286,1000.0,1000.0,0.653920508623262,1000.0,0.0026109231956561217,10000.0,0.002525497552198063,10000.0,3.026274633063679e-8,3.157493307755031e-7,3.170968662510809e-8,1.0e-43,1.0998083294872296e-26,1.0e-43
0.8792857142857143,1000.0,1000.0,0.6539581148313824,1000.0,0.0026109232158586892,10000.0,0.0025262653945886393,10000.0,3.032558063476012e-8,3.200393200540519e-7,3.1813363180508295e-8,1.0e-43,1.1899495020415087e-26,1.0e-43
0.88,1000.0,1000.0,0.655011981819772,1000.0,0.0026153032096159243,10000.0,0.0025296753472352,10000.0,3.032939802451249e-8,3.2219833478475766e-7,3.2047808949289314e-8,1.0e-43,1.595126512736881e-26,1.0e-43
0.8807142857142857,1000.0,1000.0,0.6550119868760759,1000.0,0.0026502413854260247,10000.0,0.002570611259439543,10000.0,3.04458937089975e-8,3.291816992655393e-7,3.2087703254651843e-8,1.0e-43,1.7953346106493204e-26,1.0e-43
0.8814285714285715,1000.0,1000.0,0.6601324818991265,1000.0,0.00267515044164628,10000.0,0.002570611259439543,10000.0,3.081588278231719e-8,3.731763294874294e-7,3.208892134614007e-8,1.0e-43,1.8746372006698419e-26,1.0e-43
0.8821428571428571,1000.0,1000.0,0.6710049716609978,1000.0,0.0028596054177432934,10000.0,0.0025766261330955297,10000.0,3.146331116315609e-8,5.574780931861647e-7,3.2203062200110396e-8,1.0e-43,1.9020591949168955e-26,1.0e-43
0.8828571428571429,1000.0,1000.0,0.6738128100770664,1000.0,0.002896988908055865,10000.0,0.0025999955407521435,10000.0,3.170968662510809e-8,6.25802919241885e-7,3.221373758899437e-8,1.0e-43,2.0665361009762072e-26,1.0e-43
0.8835714285714286,1000.0,1000.0,0.6751092263688157,1000.0,0.0028983558940191686,10000.0,0.0026062048317165207,10000.0,3.1813363042333716e-8,6.818890105819274e-7,3.221373758899437e-8,1.0e-43,2.8414857860118054e-26,1.0e-43
0.8842857142857142,1000.0,1000.0,0.675599749768683,1000.0,0.0030683802730159977,10000.0,0.002607016160877266,10000.0,3.208769828146711e-8,7.336662841544082e-7,3.225796001311664e-8,1.0e-43,3.96882517143266e-26,1.0e-43
0.885,1000.0,1000.0,0.6826541657264455,1000.0,0.0030711293204726425,10000.0,0.0026079739829032687,10000.0,3.2330921298860274e-8,7.336662841544082e-7,3.23080232096833e-8,1.0e-43,5.768422916248438e-26,1.0e-43
0.8857142857142857,1000.0,1000.0,0.6876823375255113,1000.0,0.0030786609021986873,10000.0,0.0026115500361291303,10000.0,3.2590861554379003e-8,8.297570517440796e-7,3.247982928583611e-8,1.0e-43,6.566043427671758e-26,1.0e-43
0.8864285714285715,1000.0,1000.0,0.6930788651860137,1000.0,0.003124100178041542,10000.0,0.0026132839286975955,10000.0,3.2806908391245744e-8,8.623103661954163e-7,3.247982928583611e-8,1.0e-43,6.644349740338009e-26,1.0e-43
0.8871428571428571,1000.0,1000.0,0.6930788651860137,1000.0,0.0031566077145193942,10000.0,0.002613283935364913,10000.0,3.347796799454973e-8,9.072703421449757e-7,3.2590872083685045e-8,1.0e-43,4.926948205603066e-24,1.0e-43
0.8878571428571429,1000.0,1000.0,0.7108645455803428,1000.0,0.0031566077145193942,10000.0,0.00261399445407343,10000.0,3.5778597591300154e-8,1.660753610312464e-6,3.2806908908527514e-8,1.0e-43,4.52914905168397e-22,1.0e-43
0.8885714285714286,1000.0,1000.0,0.7572579555223434,1000.0,0.0031587300088082425,10000.0,0.002615672183979518,10000.0,3.646603653223813e-8,1.7239330000004455e-6,3.291807677236197e-8,1.0e-43,3.2836011562459065e-18,1.0e-43
0.8892857142857142,1000.0,1000.0,0.7684909707653803,1000.0,0.0032033392806246875,10000.0,0.0026358046911950173,10000.0,3.711194630121869e-8,1.8384098458951295e-6,3.2980529847419235e-8,1.0e-43,5.498801346012816e-18,1.0e-43
0.89,1000.0,1000.0,0.7797563361446035,1000.0,0.0032177826612424824,10000.0,0.0026602371307060083,10000.0,3.8641128493669155e-8,1.899495192792239e-6,3.300188174305379e-8,1.0e-43,8.296613628990682e-18,1.0e-43
0.8907142857142857,1000.0,1000.0,0.7840338024597553,1000.0,0.0032375541290839706,10000.0,0.00267515044164628,10000.0,4.0075849223996065e-8,2.3902452522847075e-6,3.308037284518841e-8,1.0e-43,8.682105742596517e-18,1.0e-43
0.8914285714285715,1000.0,1000.0,0.7944477287743371,1000.0,0.0032376253079589193,10000.0,0.002722898515077366,10000.0,4.5062923829049826e-8,2.6141712733914857e-6,3.3477979534947225e-8,1.0e-43,9.338996559115075e-18,1.0e-43
0.8921428571428571,1000.0,1000.0,0.8000517190961113,1000.0,0.0032447200927227496,10000.0,0.002722898515077366,10000.0,4.681503984948281e-8,2.9115262993351406e-6,3.398803712072124e-8,1.0e-43,1.0623828580664917e-16,1.0e-43
0.8928571428571429,1000.0,1000.0,0.8309713179714738,1000.0,0.003248712657541662,10000.0,0.002722898515077366,10000.0,4.681503984948281e-8,3.015183725889957e-6,3.4744514222855614e-8,1.0e-43,1.1272924257040697e-16,1.0e-43
0.8935714285714286,1000.0,1000.0,0.8355842370434415,1000.0,0.0032499492848710094,10000.0,0.002722898515077366,10000.0,4.6883149903336996e-8,3.016039580695427e-6,3.500557160029496e-8,1.0e-43,1.180597241151262e-16,1.0e-43
0.8942857142857142,1000.0,1000.0,0.9077662796314523,1000.0,0.0032654652368393966,10000.0,0.002722898515077366,10000.0,4.7820308125322687e-8,8.430337452343376e-6,3.5778597591300154e-8,1.0e-43,1.183267404577252e-16,1.0e-43
0.895,1000.0,1000.0,0.9077662796314523,1000.0,0.0032957979038609206,10000.0,0.002722898515077366,10000.0,4.822066875064413e-8,9.843926202878277e-6,3.6444153883050076e-8,1.0e-43,1.2750377464582957e-16,1.0e-43
0.8957142857142857,1000.0,1000.0,0.9077662796314523,1000.0,0.0032957979038609206,10000.0,0.002722898515077366,10000.0,4.915641370115506e-8,1.8398601310883395e-5,3.685007875054905e-8,1.0e-43,1.3596743054410068e-16,1.0e-43
0.8964285714285715,1000.0,1000.0,0.9077662796314523,1000.0,0.0033066408777920183,10000.0,0.002722898515077366,10000.0,4.936103307413694e-8,2.8119853821492186e-5,3.71122260336133e-8,1.0e-43,1.43280317155716e-16,1.0e-43
0.8971428571428571,1000.0,1000.0,0.9077662796314523,1000.0,0.0033066665658975647,10000.0,0.002722898515077366,10000.0,4.988905241664135e-8,3.171663009569029e-5,3.747522880881259e-8,1.0e-43,1.7210860613600287e-16,1.0e-43
0.8978571428571429,1000.0,1000.0,0.9077662796314523,1000.0,0.0034399521535912695,10000.0,0.002722898515077366,10000.0,4.9987027308706724e-8,3.2497804896322963e-5,3.818897296948027e-8,1.0e-43,2.463791891516251e-16,1.0e-43
0.8985714285714286,1000.0,1000.0,0.9077662796314523,1000.0,0.003460552364333855,10000.0,0.002722898515077366,10000.0,5.044772855347029e-8,0.00015940524643975169,3.830176990279885e-8,1.0e-43,2.8706731649762057e-16,1.0e-43
0.8992857142857142,1000.0,1000.0,0.9077662796314523,1000.0,0.003460552364333855,10000.0,0.0028350425336372007,10000.0,5.097653383868786e-8,0.00015940524643975169,3.850840505343467e-8,1.0e-43,3.1514197619052543e-16,1.0e-43
0.9,1000.0,1000.0,0.9077662796314523,1000.0,0.0036028104820975027,10000.0,0.002899117631038259,10000.0,5.097653383868786e-8,0.00015940524643975169,3.864113005962643e-8,1.0e-43,3.339640700376446e-16,1.0e-43
0.9007142857142857,1000.0,1000.0,0.9077662796314523,1000.0,0.0036091424300087028,10000.0,0.002904040944462316,10000.0,5.099529621372159e-8,0.00015940524643975169,3.9102684820475435e-8,1.0e-43,3.482900019968199e-16,1.0e-43
0.9014285714285715,1000.0,1000.0,0.9077662796314523,1000.0,0.0036829866052451254,10000.0,0.0029593977205979007,10000.0,5.2358994424893396e-8,0.00015940524643975169,3.9368715723113984e-8,1.0e-43,4.1352453386633172e-16,1.0e-43
0.9021428571428571,1000.0,1000.0,0.9403864295410909,1000.0,0.003740044341445194,10000.0,0.003068380369284193,10000.0,5.2485370031508e-8,0.00015940524643975169,3.979020652830866e-8,1.0e-43,7.003070389386284e-16,1.0e-43
0.9028571428571428,1000.0,1000.0,0.9667542906295984,1000.0,0.004105580220848451,10000.0,0.0031241002055042975,10000.0,5.255151910343258e-8,0.00015940524643975169,3.9920087830197884e-8,1.0e-43,2.4518689516482913e-15,1.0e-43
0.9035714285714286,1000.0,1000.0,1.0972810817108185,1000.0,0.004253804325029581,10000.0,0.003158730008820835,10000.0,5.577848742035212e-8,0.00015940524643975169,4.039057251068193e-8,1.0e-43,2.7148531968013163e-15,1.0e-43
0.9042857142857142,1000.0,1000.0,1.1472455018007963,1000.0,0.005103226063440887,10000.0,0.0033066408777920183,10000.0,5.5879482965858324e-8,0.00015940524643975169,4.079231412576793e-8,1.0e-43,4.226386923670411e-15,1.0e-43
0.905,1000.0,1000.0,1.1643514768277479,1000.0,0.005668870634360141,10000.0,0.0033066665658975647,10000.0,5.5879482965858324e-8,0.00015940524643975169,4.1187938051560846e-8,1.0e-43,1.048576e-14,1.0e-43
0.9057142857142857,1000.0,1000.0,1.172670509882127,1000.0,0.005791987153913442,10000.0,0.003438990309895966,10000.0,5.639069523668344e-8,0.00015940524643975169,4.1329719339238006e-8,1.0e-43,1.048576e-14,1.0e-43
0.9064285714285715,1000.0,1000.0,1.2602221428904306,1000.0,0.008487506038111601,10000.0,0.003641755245260554,10000.0,6.060557189652008e-8,1.0,4.8223822029413145e-8,1.0e-43,1.048576e-14,1.0e-43
0.9071428571428571,1000.0,1000.0,1.3008065391180998,1000.0,0.008487506038111601,10000.0,10000.0,10000.0,6.124747846400878e-8,1.0,1.0,1.0e-43,1.048576e-14,1.0e-43
0.9078571428571428,1000.0,1000.0,1.585024272506904,1000.0,0.008487506038111601,10000.0,10000.0,10000.0,6.252197279270766e-8,1.0,1.0,1.0e-43,1.048576e-14,1.0e-43
0.9085714285714286,1000.0,1000.0,1.6492230704390292,1000.0,0.008487506038111601,10000.0,10000.0,10000.0,6.252197279270766e-8,1.0,1.0,1.0e-43,1.048576e-14,1.0e-43
0.9092857142857143,1000.0,1000.0,1.6492230704390292,1000.0,0.008487506038111601,10000.0,10000.0,10000.0,6.329085124896516e-8,1.0,1.0,1.0e-43,1.048576e-14,1.0e-43
0.91,1000.0,1000.0,1.6727121404003769,1000.0,0.008487506038111601,10000.0,10000.0,10000.0,6.348618730654085e-8,1.0,1.0,1.0e-43,1.048576e-14,1.0e-43
0.9107142857142857,1000.0,1000.0,1.6734294669100096,1000.0,0.008487506038111601,10000.0,10000.0,10000.0,6.725906678733483e-8,1.0,1.0,1.0e-43,1.048576e-14,1.0e-43
0.9114285714285715,1000.0,1000.0,1.673466024811695,1000.0,0.008487506038111601,10000.0,10000.0,10000.0,7.624408941091864e-8,1.0,1.0,1.0e-43,1.048576e-14,1.0e-43
0.9121428571428571,1000.0,1000.0,1.8660306308630255,1000.0,0.008487506038111601,10000.0,10000.0,10000.0,7.625774161055929e-8,1.0,1.0,1.0e-43,1.048576e-14,1.0e-43
0.9128571428571428,1000.0,1000.0,2.20483574587888,1000.0,0.008487506038111601,10000.0,10000.0,10000.0,7.65046003043882e-8,1.0,1.0,1.0e-43,1.1192359428409387e-14,1.0e-43
0.9135714285714286,1000.0,1000.0,2.775089457422776,1000.0,0.008487506038111601,10000.0,10000.0,10000.0,9.686297229839576e-8,1.0,1.0,1.0e-43,2.668170428529455e-14,1.0e-43
0.9142857142857143,1000.0,1000.0,1000.0,1000.0,10000.0,10000.0,10000.0,10000.0,1.0,1.0,1.0,1.0e-5,1.0e-5,1.0e-43
0.915,1000.0,1000.0,1000.0,1000.0,10000.0,10000.0,10000.0,10000.0,1.0,1.0,1.0,1.0e-5,1.0e-5,1.0e-43
0.9157142857142857,1000.0,1000.0,1000.0,1000.0,10000.0,10000.0,10000.0,10000.0,1.0,1.0,1.0,1.0e-5,1.0e-5,1.0e-43
0.9164285714285715,1000.0,1000.0,1000.0,1000.0,10000.0,10000.0,10000.0,10000.0,1.0,1.0,1.0,1.0e-5,1.0e-5,1.0e-43
0.9171428571428571,1000.0,1000.0,1000.0,1000.0,10000.0,10000.0,10000.0,10000.0,1.0,1.0,1.0,1.0e-5,1.0e-5,1.0e-43
0.9178571428571428,1000.0,1000.0,1000.0,1000.0,10000.0,10000.0,10000.0,10000.0,1.0,1.0,1.0,1.0e-5,1.0e-5,1.0e-43
0.9185714285714286,1000.0,1000.0,1000.0,1000.0,10000.0,10000.0,10000.0,10000.0,1.0,1.0,1.0,1.0e-5,1.0e-5,1.0e-43
0.9192857142857143,1000.0,1000.0,1000.0,1000.0,10000.0,10000.0,10000.0,10000.0,1.0,1.0,1.0,1.0e-5,1.0e-5,1.0e-43
0.92,1000.0,1000.0,1000.0,1000.0,10000.0,10000.0,10000.0,10000.0,1.0,1.0,1.0,1.0e-5,1.0e-5,1.0e-43
0.9207142857142857,1000.0,1000.0,1000.0,1000.0,10000.0,10000.0,10000.0,10000.0,1.0,1.0,1.0,1.0e-5,1.0e-5,1.0e-43
0.9214285714285714,1000.0,1000.0,1000.0,1000.0,10000.0,10000.0,10000.0,10000.0,1.0,1.0,1.0,1.0e-5,1.0e-5,1.0e-43
0.9221428571428572,1000.0,1000.0,1000.0,1000.0,10000.0,10000.0,10000.0,10000.0,1.0,1.0,1.0,1.0e-5,1.0e-5,1.0e-43
0.9228571428571428,1000.0,1000.0,1000.0,1000.0,10000.0,10000.0,10000.0,10000.0,1.0,1.0,1.0,1.0e-5,1.0e-5,1.0e-43
0.9235714285714286,1000.0,1000.0,1000.0,1000.0,10000.0,10000.0,10000.0,10000.0,1.0,1.0,1.0,1.0e-5,1.0e-5,1.0e-43
0.9242857142857143,1000.0,1000.0,1000.0,1000.0,10000.0,10000.0,10000.0,10000.0,1.0,1.0,1.0,1.0e-5,1.0e-5,1.0e-43
0.925,1000.0,1000.0,1000.0,1000.0,10000.0,10000.0,10000.0,10000.0,1.0,1.0,1.0,1.0e-5,1.0e-5,1.0e-43
0.9257142857142857,1000.0,1000.0,1000.0,1000.0,10000.0,10000.0,10000.0,10000.0,1.0,1.0,1.0,1.0e-5,1.0e-5,1.0e-43
0.9264285714285714,1000.0,1000.0,1000.0,1000.0,10000.0,10000.0,10000.0,10000.0,1.0,1.0,1.0,1.0e-5,1.0e-5,1.0e-43
0.9271428571428572,1000.0,1000.0,1000.0,1000.0,10000.0,10000.0,10000.0,10000.0,1.0,1.0,1.0,1.0e-5,1.0e-5,1.0e-43
0.9278571428571428,1000.0,1000.0,1000.0,1000.0,10000.0,10000.0,10000.0,10000.0,1.0,1.0,1.0,1.0e-5,1.0e-5,1.0e-43
0.9285714285714286,1000.0,1000.0,1000.0,1000.0,10000.0,10000.0,10000.0,10000.0,1.0,1.0,1.0,1.0e-5,1.0e-5,1.0e-43
0.9292857142857143,1000.0,1000.0,1000.0,1000.0,10000.0,10000.0,10000.0,10000.0,1.0,1.0,1.0,1.0e-5,1.0e-5,1.0e-43
0.93,1000.0,1000.0,1000.0,1000.0,10000.0,10000.0,10000.0,10000.0,1.0,1.0,1.0,1.0e-5,1.0e-5,1.0e-43
0.9307142857142857,1000.0,1000.0,1000.0,1000.0,10000.0,10000.0,10000.0,10000.0,1.0,1.0,1.0,1.0e-5,1.0e-5,1.0e-43
0.9314285714285714,1000.0,1000.0,1000.0,1000.0,10000.0,10000.0,10000.0,10000.0,1.0,1.0,1.0,1.0e-5,1.0e-5,1.0e-43
0.9321428571428572,1000.0,1000.0,1000.0,1000.0,10000.0,10000.0,10000.0,10000.0,1.0,1.0,1.0,1.0e-5,1.0e-5,1.0e-43
0.9328571428571428,1000.0,1000.0,1000.0,1000.0,10000.0,10000.0,10000.0,10000.0,1.0,1.0,1.0,1.0e-5,1.0e-5,1.0e-43
0.9335714285714286,1000.0,1000.0,1000.0,1000.0,10000.0,10000.0,10000.0,10000.0,1.0,1.0,1.0,1.0e-5,1.0e-5,1.0e-43
0.9342857142857143,1000.0,1000.0,1000.0,1000.0,10000.0,10000.0,10000.0,10000.0,1.0,1.0,1.0,1.0e-5,1.0e-5,1.0e-43
0.935,1000.0,1000.0,1000.0,1000.0,10000.0,10000.0,10000.0,10000.0,1.0,1.0,1.0,1.0e-5,1.0e-5,1.0e-43
0.9357142857142857,1000.0,1000.0,1000.0,1000.0,10000.0,10000.0,10000.0,10000.0,1.0,1.0,1.0,1.0e-5,1.0e-5,1.0e-43
0.9364285714285714,1000.0,1000.0,1000.0,1000.0,10000.0,10000.0,10000.0,10000.0,1.0,1.0,1.0,1.0e-5,1.0e-5,1.0e-43
0.9371428571428572,1000.0,1000.0,1000.0,1000.0,10000.0,10000.0,10000.0,10000.0,1.0,1.0,1.0,1.0e-5,1.0e-5,1.0e-43
0.9378571428571428,1000.0,1000.0,1000.0,1000.0,10000.0,10000.0,10000.0,10000.0,1.0,1.0,1.0,1.0e-5,1.0e-5,1.0e-43
0.9385714285714286,1000.0,1000.0,1000.0,1000.0,10000.0,10000.0,10000.0,10000.0,1.0,1.0,1.0,1.0e-5,1.0e-5,1.0e-43
0.9392857142857143,1000.0,1000.0,1000.0,1000.0,10000.0,10000.0,10000.0,10000.0,1.0,1.0,1.0,1.0e-5,1.0e-5,1.0e-43
0.94,1000.0,1000.0,1000.0,1000.0,10000.0,10000.0,10000.0,10000.0,1.0,1.0,1.0,1.0e-5,1.0e-5,1.0e-43
0.9407142857142857,1000.0,1000.0,1000.0,1000.0,10000.0,10000.0,10000.0,10000.0,1.0,1.0,1.0,1.0e-5,1.0e-5,1.0e-43
0.9414285714285714,1000.0,1000.0,1000.0,1000.0,10000.0,10000.0,10000.0,10000.0,1.0,1.0,1.0,1.0e-5,1.0e-5,1.0e-43
0.9421428571428572,1000.0,1000.0,1000.0,1000.0,10000.0,10000.0,10000.0,10000.0,1.0,1.0,1.0,1.0e-5,1.0e-5,1.0e-43
0.9428571428571428,1000.0,1000.0,1000.0,1000.0,10000.0,10000.0,10000.0,10000.0,1.0,1.0,1.0,1.0e-5,1.0e-5,1.0e-43
0.9435714285714286,1000.0,1000.0,1000.0,1000.0,10000.0,10000.0,10000.0,10000.0,1.0,1.0,1.0,1.0e-5,1.0e-5,1.0e-43
0.9442857142857143,1000.0,1000.0,1000.0,1000.0,10000.0,10000.0,10000.0,10000.0,1.0,1.0,1.0,1.0e-5,1.0e-5,1.0e-43
0.945,1000.0,1000.0,1000.0,1000.0,10000.0,10000.0,10000.0,10000.0,1.0,1.0,1.0,1.0e-5,1.0e-5,1.0e-43
0.9457142857142857,1000.0,1000.0,1000.0,1000.0,10000.0,10000.0,10000.0,10000.0,1.0,1.0,1.0,1.0e-5,1.0e-5,1.0e-43
0.9464285714285714,1000.0,1000.0,1000.0,1000.0,10000.0,10000.0,10000.0,10000.0,1.0,1.0,1.0,1.0e-5,1.0e-5,1.0e-43
0.9471428571428572,1000.0,1000.0,1000.0,1000.0,10000.0,10000.0,10000.0,10000.0,1.0,1.0,1.0,1.0e-5,1.0e-5,1.0e-43
0.9478571428571428,1000.0,1000.0,1000.0,1000.0,10000.0,10000.0,10000.0,10000.0,1.0,1.0,1.0,1.0e-5,1.0e-5,1.0e-43
0.9485714285714286,1000.0,1000.0,1000.0,1000.0,10000.0,10000.0,10000.0,10000.0,1.0,1.0,1.0,1.0e-5,1.0e-5,1.0e-43
0.9492857142857143,1000.0,1000.0,1000.0,1000.0,10000.0,10000.0,10000.0,10000.0,1.0,1.0,1.0,1.0e-5,1.0e-5,1.0e-43
0.95,1000.0,1000.0,1000.0,1000.0,10000.0,10000.0,10000.0,10000.0,1.0,1.0,1.0,1.0e-5,1.0e-5,1.0e-43
0.9507142857142857,1000.0,1000.0,1000.0,1000.0,10000.0,10000.0,10000.0,10000.0,1.0,1.0,1.0,1.0e-5,1.0e-5,1.0e-43
0.9514285714285714,1000.0,1000.0,1000.0,1000.0,10000.0,10000.0,10000.0,10000.0,1.0,1.0,1.0,1.0e-5,1.0e-5,1.0e-43
0.9521428571428572,1000.0,1000.0,1000.0,1000.0,10000.0,10000.0,10000.0,10000.0,1.0,1.0,1.0,1.0e-5,1.0e-5,1.0e-43
0.9528571428571428,1000.0,1000.0,1000.0,1000.0,10000.0,10000.0,10000.0,10000.0,1.0,1.0,1.0,1.0e-5,1.0e-5,1.0e-43
0.9535714285714286,1000.0,1000.0,1000.0,1000.0,10000.0,10000.0,10000.0,10000.0,1.0,1.0,1.0,1.0e-5,1.0e-5,1.0e-43
0.9542857142857143,1000.0,1000.0,1000.0,1000.0,10000.0,10000.0,10000.0,10000.0,1.0,1.0,1.0,1.0e-5,1.0e-5,1.0e-43
0.955,1000.0,1000.0,1000.0,1000.0,10000.0,10000.0,10000.0,10000.0,1.0,1.0,1.0,1.0e-5,1.0e-5,1.0e-43
0.9557142857142857,1000.0,1000.0,1000.0,1000.0,10000.0,10000.0,10000.0,10000.0,1.0,1.0,1.0,1.0e-5,1.0e-5,1.0e-43
0.9564285714285714,1000.0,1000.0,1000.0,1000.0,10000.0,10000.0,10000.0,10000.0,1.0,1.0,1.0,1.0e-5,1.0e-5,1.0e-43
0.9571428571428572,1000.0,1000.0,1000.0,1000.0,10000.0,10000.0,10000.0,10000.0,1.0,1.0,1.0,1.0e-5,1.0e-5,1.0e-43
0.9578571428571429,1000.0,1000.0,1000.0,1000.0,10000.0,10000.0,10000.0,10000.0,1.0,1.0,1.0,1.0e-5,1.0e-5,1.0e-43
0.9585714285714285,1000.0,1000.0,1000.0,1000.0,10000.0,10000.0,10000.0,10000.0,1.0,1.0,1.0,1.0e-5,1.0e-5,1.0e-43
0.9592857142857143,1000.0,1000.0,1000.0,1000.0,10000.0,10000.0,10000.0,10000.0,1.0,1.0,1.0,1.0e-5,1.0e-5,1.0e-43
0.96,1000.0,1000.0,1000.0,1000.0,10000.0,10000.0,10000.0,10000.0,1.0,1.0,1.0,1.0e-5,1.0e-5,1.0e-43
0.9607142857142857,1000.0,1000.0,1000.0,1000.0,10000.0,10000.0,10000.0,10000.0,1.0,1.0,1.0,1.0e-5,1.0e-5,1.0e-43
0.9614285714285714,1000.0,1000.0,1000.0,1000.0,10000.0,10000.0,10000.0,10000.0,1.0,1.0,1.0,1.0e-5,1.0e-5,1.0e-43
0.9621428571428572,1000.0,1000.0,1000.0,1000.0,10000.0,10000.0,10000.0,10000.0,1.0,1.0,1.0,1.0e-5,1.0e-5,1.0e-43
0.9628571428571429,1000.0,1000.0,1000.0,1000.0,10000.0,10000.0,10000.0,10000.0,1.0,1.0,1.0,1.0e-5,1.0e-5,1.0e-43
0.9635714285714285,1000.0,1000.0,1000.0,1000.0,10000.0,10000.0,10000.0,10000.0,1.0,1.0,1.0,1.0e-5,1.0e-5,1.0e-43
0.9642857142857143,1000.0,1000.0,1000.0,1000.0,10000.0,10000.0,10000.0,10000.0,1.0,1.0,1.0,1.0e-5,1.0e-5,1.0e-43
0.965,1000.0,1000.0,1000.0,1000.0,10000.0,10000.0,10000.0,10000.0,1.0,1.0,1.0,1.0e-5,1.0e-5,1.0e-43
0.9657142857142857,1000.0,1000.0,1000.0,1000.0,10000.0,10000.0,10000.0,10000.0,1.0,1.0,1.0,1.0e-5,1.0e-5,1.0e-43
0.9664285714285714,1000.0,1000.0,1000.0,1000.0,10000.0,10000.0,10000.0,10000.0,1.0,1.0,1.0,1.0e-5,1.0e-5,1.0e-43
0.9671428571428572,1000.0,1000.0,1000.0,1000.0,10000.0,10000.0,10000.0,10000.0,1.0,1.0,1.0,1.0e-5,1.0e-5,1.0e-43
0.9678571428571429,1000.0,1000.0,1000.0,1000.0,10000.0,10000.0,10000.0,10000.0,1.0,1.0,1.0,1.0e-5,1.0e-5,1.0e-43
0.9685714285714285,1000.0,1000.0,1000.0,1000.0,10000.0,10000.0,10000.0,10000.0,1.0,1.0,1.0,1.0e-5,1.0e-5,1.0e-43
0.9692857142857143,1000.0,1000.0,1000.0,1000.0,10000.0,10000.0,10000.0,10000.0,1.0,1.0,1.0,1.0e-5,1.0e-5,1.0e-43
0.97,1000.0,1000.0,1000.0,1000.0,10000.0,10000.0,10000.0,10000.0,1.0,1.0,1.0,1.0e-5,1.0e-5,1.0e-43
0.9707142857142858,1000.0,1000.0,1000.0,1000.0,10000.0,10000.0,10000.0,10000.0,1.0,1.0,1.0,1.0e-5,1.0e-5,1.0e-43
0.9714285714285714,1000.0,1000.0,1000.0,1000.0,10000.0,10000.0,10000.0,10000.0,1.0,1.0,1.0,1.0e-5,1.0e-5,1.0e-43
0.9721428571428572,1000.0,1000.0,1000.0,1000.0,10000.0,10000.0,10000.0,10000.0,1.0,1.0,1.0,1.0e-5,1.0e-5,1.0e-43
0.9728571428571429,1000.0,1000.0,1000.0,1000.0,10000.0,10000.0,10000.0,10000.0,1.0,1.0,1.0,1.0e-5,1.0e-5,1.0e-43
0.9735714285714285,1000.0,1000.0,1000.0,1000.0,10000.0,10000.0,10000.0,10000.0,1.0,1.0,1.0,1.0e-5,1.0e-5,1.0e-43
0.9742857142857143,1000.0,1000.0,1000.0,1000.0,10000.0,10000.0,10000.0,10000.0,1.0,1.0,1.0,1.0e-5,1.0e-5,1.0e-43
0.975,1000.0,1000.0,1000.0,1000.0,10000.0,10000.0,10000.0,10000.0,1.0,1.0,1.0,1.0e-5,1.0e-5,1.0e-43
0.9757142857142858,1000.0,1000.0,1000.0,1000.0,10000.0,10000.0,10000.0,10000.0,1.0,1.0,1.0,1.0e-5,1.0e-5,1.0e-43
0.9764285714285714,1000.0,1000.0,1000.0,1000.0,10000.0,10000.0,10000.0,10000.0,1.0,1.0,1.0,1.0e-5,1.0e-5,1.0e-43
0.9771428571428571,1000.0,1000.0,1000.0,1000.0,10000.0,10000.0,10000.0,10000.0,1.0,1.0,1.0,1.0e-5,1.0e-5,1.0e-43
0.9778571428571429,1000.0,1000.0,1000.0,1000.0,10000.0,10000.0,10000.0,10000.0,1.0,1.0,1.0,1.0e-5,1.0e-5,1.0e-43
0.9785714285714285,1000.0,1000.0,1000.0,1000.0,10000.0,10000.0,10000.0,10000.0,1.0,1.0,1.0,1.0e-5,1.0e-5,1.0e-43
0.9792857142857143,1000.0,1000.0,1000.0,1000.0,10000.0,10000.0,10000.0,10000.0,1.0,1.0,1.0,1.0e-5,1.0e-5,1.0e-43
0.98,1000.0,1000.0,1000.0,1000.0,10000.0,10000.0,10000.0,10000.0,1.0,1.0,1.0,1.0e-5,1.0e-5,1.0e-43
0.9807142857142858,1000.0,1000.0,1000.0,1000.0,10000.0,10000.0,10000.0,10000.0,1.0,1.0,1.0,1.0e-5,1.0e-5,1.0e-43
0.9814285714285714,1000.0,1000.0,1000.0,1000.0,10000.0,10000.0,10000.0,10000.0,1.0,1.0,1.0,1.0e-5,1.0e-5,1.0e-43
0.9821428571428571,1000.0,1000.0,1000.0,1000.0,10000.0,10000.0,10000.0,10000.0,1.0,1.0,1.0,1.0e-5,1.0e-5,1.0e-43
0.9828571428571429,1000.0,1000.0,1000.0,1000.0,10000.0,10000.0,10000.0,10000.0,1.0,1.0,1.0,1.0e-5,1.0e-5,1.0e-43
0.9835714285714285,1000.0,1000.0,1000.0,1000.0,10000.0,10000.0,10000.0,10000.0,1.0,1.0,1.0,1.0e-5,1.0e-5,1.0e-43
0.9842857142857143,1000.0,1000.0,1000.0,1000.0,10000.0,10000.0,10000.0,10000.0,1.0,1.0,1.0,1.0e-5,1.0e-5,1.0e-43
0.985,1000.0,1000.0,1000.0,1000.0,10000.0,10000.0,10000.0,10000.0,1.0,1.0,1.0,1.0e-5,1.0e-5,1.0e-43
0.9857142857142858,1000.0,1000.0,1000.0,1000.0,10000.0,10000.0,10000.0,10000.0,1.0,1.0,1.0,1.0e-5,1.0e-5,1.0e-43
0.9864285714285714,1000.0,1000.0,1000.0,1000.0,10000.0,10000.0,10000.0,10000.0,1.0,1.0,1.0,1.0e-5,1.0e-5,1.0e-43
0.9871428571428571,1000.0,1000.0,1000.0,1000.0,10000.0,10000.0,10000.0,10000.0,1.0,1.0,1.0,1.0e-5,1.0e-5,1.0e-43
0.9878571428571429,1000.0,1000.0,1000.0,1000.0,10000.0,10000.0,10000.0,10000.0,1.0,1.0,1.0,1.0e-5,1.0e-5,1.0e-43
0.9885714285714285,1000.0,1000.0,1000.0,1000.0,10000.0,10000.0,10000.0,10000.0,1.0,1.0,1.0,1.0e-5,1.0e-5,1.0e-43
0.9892857142857143,1000.0,1000.0,1000.0,1000.0,10000.0,10000.0,10000.0,10000.0,1.0,1.0,1.0,1.0e-5,1.0e-5,1.0e-43
0.99,1000.0,1000.0,1000.0,1000.0,10000.0,10000.0,10000.0,10000.0,1.0,1.0,1.0,1.0e-5,1.0e-5,1.0e-43
0.9907142857142858,1000.0,1000.0,1000.0,1000.0,10000.0,10000.0,10000.0,10000.0,1.0,1.0,1.0,1.0e-5,1.0e-5,1.0e-43
0.9914285714285714,1000.0,1000.0,1000.0,1000.0,10000.0,10000.0,10000.0,10000.0,1.0,1.0,1.0,1.0e-5,1.0e-5,1.0e-43
0.9921428571428571,1000.0,1000.0,1000.0,1000.0,10000.0,10000.0,10000.0,10000.0,1.0,1.0,1.0,1.0e-5,1.0e-5,1.0e-43
0.9928571428571429,1000.0,1000.0,1000.0,1000.0,10000.0,10000.0,10000.0,10000.0,1.0,1.0,1.0,1.0e-5,1.0e-5,1.0e-43
0.9935714285714285,1000.0,1000.0,1000.0,1000.0,10000.0,10000.0,10000.0,10000.0,1.0,1.0,1.0,1.0e-5,1.0e-5,1.0e-43
0.9942857142857143,1000.0,1000.0,1000.0,1000.0,10000.0,10000.0,10000.0,10000.0,1.0,1.0,1.0,1.0e-5,1.0e-5,1.0e-43
0.995,1000.0,1000.0,1000.0,1000.0,10000.0,10000.0,10000.0,10000.0,1.0,1.0,1.0,1.0e-5,1.0e-5,1.0e-43
0.9957142857142857,1000.0,1000.0,1000.0,1000.0,10000.0,10000.0,10000.0,10000.0,1.0,1.0,1.0,1.0e-5,1.0e-5,1.0e-5
0.9964285714285714,1000.0,1000.0,1000.0,1000.0,10000.0,10000.0,10000.0,10000.0,1.0,1.0,1.0,1.0e-5,1.0e-5,1.0e-5
0.9971428571428571,1000.0,1000.0,1000.0,1000.0,10000.0,10000.0,10000.0,10000.0,1.0,1.0,1.0,1.0e-5,1.0e-5,1.0e-5
0.9978571428571429,1000.0,1000.0,1000.0,1000.0,10000.0,10000.0,10000.0,10000.0,1.0,1.0,1.0,1.0e-5,1.0e-5,1.0e-5
0.9985714285714286,1000.0,1000.0,1000.0,1000.0,10000.0,10000.0,10000.0,10000.0,1.0,1.0,1.0,1.0e-5,1.0e-5,1.0e-5
0.9992857142857143,1000.0,1000.0,1000.0,1000.0,10000.0,10000.0,10000.0,10000.0,1.0,1.0,1.0,1.0e-5,1.0e-5,1.0e-5
1.0,1000.0,1000.0,1000.0,1000.0,10000.0,10000.0,10000.0,10000.0,1.0,1.0,1.0,1.0e-5,1.0e-5,1.0e-5


==> data/dynamic_range.csv <==
n,takum-min,takum-max,lintakum-min,lintakum-max,posit2-min,posit2-max,posit4-min,posit4-max,ieee-subnormal-min,ieee-normal-min,ieee-max
1,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00,inf,0.000000e+00,inf,0.000000e+00,nan,nan,nan
2,1.000000e+00,1.000000e+00,1.000000e+00,1.000000e+00,1.000000e+00,1.000000e+00,1.000000e+00,1.000000e+00,nan,nan,nan
3,5.530844e-04,1.808042e+03,3.051758e-05,3.276800e+04,6.250000e-02,1.600000e+01,1.525879e-05,6.553600e+04,nan,nan,nan
4,2.087968e-14,4.789346e+13,1.084202e-19,9.223372e+18,3.906250e-03,2.560000e+02,2.328306e-10,4.294967e+09,nan,nan,nan
5,2.644237e-28,3.781809e+27,5.877472e-39,1.701412e+38,2.441406e-04,4.096000e+03,3.552714e-15,2.814750e+14,nan,nan,nan
6,3.348706e-42,2.986228e+41,3.186184e-58,3.138551e+57,1.525879e-05,6.553600e+04,5.421011e-20,1.844674e+19,nan,nan,nan
7,3.768472e-49,2.653596e+48,7.418412e-68,1.347997e+67,9.536743e-07,1.048576e+06,8.271806e-25,1.208926e+24,nan,nan,nan
8,1.264181e-52,7.910257e+51,1.131960e-72,8.834235e+71,5.960464e-08,1.677722e+07,1.262177e-29,7.922816e+28,nan,nan,nan
9,2.315429e-54,4.318854e+53,4.421718e-75,2.261564e+74,3.725290e-09,2.684355e+08,1.925930e-34,5.192297e+33,nan,nan,nan
10,3.133593e-55,3.191225e+54,2.763574e-76,3.618503e+75,2.328306e-10,4.294967e+09,2.938736e-39,3.402824e+38,nan,nan,nan
11,1.152784e-55,8.674650e+54,6.908935e-77,1.447401e+76,1.455192e-11,6.871948e+10,4.484155e-44,2.230075e+43,nan,nan,nan
12,6.991990e-56,1.430208e+55,3.454467e-77,2.894802e+76,9.094947e-13,1.099512e+12,6.842278e-49,1.461502e+48,nan,nan,nan
13,3.302782e-56,3.027750e+55,1.221339e-77,8.187737e+76,5.684342e-14,1.759219e+13,1.044049e-53,9.578097e+52,nan,nan,nan
14,2.914695e-56,3.430891e+55,1.027019e-77,9.736915e+76,3.552714e-15,2.814750e+14,1.593092e-58,6.277102e+57,nan,nan,nan
15,2.738103e-56,3.652164e+55,9.417809e-78,1.061818e+77,2.220446e-16,4.503600e+15,2.430865e-63,4.113761e+62,nan,nan,nan
16,2.653860e-56,3.768096e+55,9.018524e-78,1.108829e+77,1.387779e-17,7.205759e+16,3.709206e-68,2.695995e+67,5.960464e-08,6.103516e-05,6.550400e+04
17,2.612716e-56,3.827435e+55,8.825276e-78,1.133109e+77,8.673617e-19,1.152922e+18,5.659799e-73,1.766847e+72,nan,nan,nan
18,2.592383e-56,3.857454e+55,8.730210e-78,1.145448e+77,5.421011e-20,1.844674e+19,8.636169e-78,1.157921e+77,nan,nan,nan
19,2.582277e-56,3.872552e+55,8.683062e-78,1.151667e+77,3.388132e-21,2.951479e+20,1.317775e-82,7.588550e+81,nan,nan,nan
20,2.577238e-56,3.880123e+55,8.659584e-78,1.154790e+77,2.117582e-22,4.722366e+21,2.010765e-87,4.973232e+86,nan,nan,nan
21,2.574723e-56,3.883914e+55,8.647868e-78,1.156354e+77,1.323489e-23,7.555786e+22,3.068183e-92,3.259258e+91,nan,nan,nan
22,2.573466e-56,3.885811e+55,8.642016e-78,1.157137e+77,8.271806e-25,1.208926e+24,4.681676e-97,2.135987e+96,nan,nan,nan
23,2.572837e-56,3.886759e+55,8.639092e-78,1.157529e+77,5.169879e-26,1.934281e+25,7.143671e-102,1.399840e+101,nan,nan,nan
24,2.572523e-56,3.887234e+55,8.637630e-78,1.157725e+77,3.231174e-27,3.094850e+26,1.090038e-106,9.173994e+105,nan,nan,nan
25,2.572366e-56,3.887471e+55,8.636899e-78,1.157823e+77,2.019484e-28,4.951760e+27,1.663266e-111,6.012269e+110,nan,nan,nan
26,2.572288e-56,3.887590e+55,8.636534e-78,1.157872e+77,1.262177e-29,7.922816e+28,2.537942e-116,3.940201e+115,nan,nan,nan
27,2.572249e-56,3.887649e+55,8.636351e-78,1.157896e+77,7.888609e-31,1.267651e+30,3.872592e-121,2.582250e+120,nan,nan,nan
28,2.572229e-56,3.887679e+55,8.636260e-78,1.157909e+77,4.930381e-32,2.028241e+31,5.909106e-126,1.692303e+125,nan,nan,nan
29,2.572219e-56,3.887694e+55,8.636214e-78,1.157915e+77,3.081488e-33,3.245186e+32,9.016581e-131,1.109068e+130,nan,nan,nan
30,2.572214e-56,3.887701e+55,8.636191e-78,1.157918e+77,1.925930e-34,5.192297e+33,1.375821e-135,7.268387e+134,nan,nan,nan
31,2.572212e-56,3.887705e+55,8.636180e-78,1.157919e+77,1.203706e-35,8.307675e+34,2.099336e-140,4.763410e+139,nan,nan,nan
32,2.572211e-56,3.887707e+55,8.636174e-78,1.157920e+77,7.523164e-37,1.329228e+36,3.203333e-145,3.121749e+144,1.401298e-45,1.175494e-38,3.402823e+38
33,2.572210e-56,3.887707e+55,8.636171e-78,1.157921e+77,4.701977e-38,2.126765e+37,4.887898e-150,2.045869e+149,nan,nan,nan
34,2.572210e-56,3.887708e+55,8.636170e-78,1.157921e+77,2.938736e-39,3.402824e+38,7.458341e-155,1.340781e+154,nan,nan,nan
35,2.572210e-56,3.887708e+55,8.636169e-78,1.157921e+77,1.836710e-40,5.444518e+39,1.138052e-159,8.786941e+158,nan,nan,nan
36,2.572209e-56,3.887708e+55,8.636169e-78,1.157921e+77,1.147944e-41,8.711229e+40,1.736530e-164,5.758610e+163,nan,nan,nan
37,2.572209e-56,3.887708e+55,8.636169e-78,1.157921e+77,7.174648e-43,1.393797e+42,2.649735e-169,3.773962e+168,nan,nan,nan
38,2.572209e-56,3.887708e+55,8.636169e-78,1.157921e+77,4.484155e-44,2.230075e+43,4.043175e-174,2.473304e+173,nan,nan,nan
39,2.572209e-56,3.887708e+55,8.636169e-78,1.157921e+77,2.802597e-45,3.568119e+44,6.169395e-179,1.620905e+178,nan,nan,nan
40,2.572209e-56,3.887708e+55,8.636169e-78,1.157921e+77,1.751623e-46,5.708991e+45,9.413749e-184,1.062276e+183,nan,nan,nan
41,2.572209e-56,3.887708e+55,8.636169e-78,1.157921e+77,1.094764e-47,9.134385e+46,1.436424e-188,6.961732e+187,nan,nan,nan
42,2.572209e-56,3.887708e+55,8.636169e-78,1.157921e+77,6.842278e-49,1.461502e+48,2.191809e-193,4.562441e+192,nan,nan,nan
43,2.572209e-56,3.887708e+55,8.636169e-78,1.157921e+77,4.276424e-50,2.338403e+49,3.344436e-198,2.990041e+197,nan,nan,nan
44,2.572209e-56,3.887708e+55,8.636169e-78,1.157921e+77,2.672765e-51,3.741444e+50,5.103204e-203,1.959553e+202,nan,nan,nan
45,2.572209e-56,3.887708e+55,8.636169e-78,1.157921e+77,1.670478e-52,5.986311e+51,7.786871e-208,1.284213e+207,nan,nan,nan
46,2.572209e-56,3.887708e+55,8.636169e-78,1.157921e+77,1.044049e-53,9.578097e+52,1.188182e-212,8.416217e+211,nan,nan,nan
47,2.572209e-56,3.887708e+55,8.636169e-78,1.157921e+77,6.525304e-55,1.532496e+54,1.813022e-217,5.515652e+216,nan,nan,nan
48,2.572209e-56,3.887708e+55,8.636169e-78,1.157921e+77,4.078315e-56,2.451993e+55,2.766452e-222,3.614738e+221,nan,nan,nan
49,2.572209e-56,3.887708e+55,8.636169e-78,1.157921e+77,2.548947e-57,3.923189e+56,4.221271e-227,2.368955e+226,nan,nan,nan
50,2.572209e-56,3.887708e+55,8.636169e-78,1.157921e+77,1.593092e-58,6.277102e+57,6.441149e-232,1.552518e+231,nan,nan,nan
51,2.572209e-56,3.887708e+55,8.636169e-78,1.157921e+77,9.956824e-60,1.004336e+59,9.828413e-237,1.017458e+236,nan,nan,nan
52,2.572209e-56,3.887708e+55,8.636169e-78,1.157921e+77,6.223015e-61,1.606938e+60,1.499697e-241,6.668014e+240,nan,nan,nan
53,2.572209e-56,3.887708e+55,8.636169e-78,1.157921e+77,3.889385e-62,2.571101e+61,2.288356e-246,4.369950e+245,nan,nan,nan
54,2.572209e-56,3.887708e+55,8.636169e-78,1.157921e+77,2.430865e-63,4.113761e+62,3.491754e-251,2.863890e+250,nan,nan,nan
55,2.572209e-56,3.887708e+55,8.636169e-78,1.157921e+77,1.519291e-64,6.582018e+63,5.327993e-256,1.876879e+255,nan,nan,nan
56,2.572209e-56,3.887708e+55,8.636169e-78,1.157921e+77,9.495568e-66,1.053123e+65,8.129873e-261,1.230032e+260,nan,nan,nan
57,2.572209e-56,3.887708e+55,8.636169e-78,1.157921e+77,5.934730e-67,1.684997e+66,1.240520e-265,8.061135e+264,nan,nan,nan
58,2.572209e-56,3.887708e+55,8.636169e-78,1.157921e+77,3.709206e-68,2.695995e+67,1.892883e-270,5.282945e+269,nan,nan,nan
59,2.572209e-56,3.887708e+55,8.636169e-78,1.157921e+77,2.318254e-69,4.313591e+68,2.888311e-275,3.462231e+274,nan,nan,nan
60,2.572209e-56,3.887708e+55,8.636169e-78,1.157921e+77,1.448909e-70,6.901746e+69,4.407213e-280,2.269008e+279,nan,nan,nan
61,2.572209e-56,3.887708e+55,8.636169e-78,1.157921e+77,9.055679e-72,1.104279e+71,6.724873e-285,1.487017e+284,nan,nan,nan
62,2.572209e-56,3.887708e+55,8.636169e-78,1.157921e+77,5.659799e-73,1.766847e+72,1.026134e-289,9.745314e+288,nan,nan,nan
63,2.572209e-56,3.887708e+55,8.636169e-78,1.157921e+77,3.537375e-74,2.826955e+73,1.565757e-294,6.386689e+293,nan,nan,nan
64,2.572209e-56,3.887708e+55,8.636169e-78,1.157921e+77,2.210859e-75,4.523128e+74,2.389155e-299,4.185580e+298,4.940656e-324,2.225074e-308,1.797693e+308

